A Convergent Generalized Krylov Subspace Method for Compressed Sensing MRI Reconstruction with Gradient-Driven Denoisers

Model-based reconstruction plays a key role in compressed sensing (CS) MRI, as it incorporates effective image regularizers to improve the quality of reconstruction. The Plug-and-Play and Regularization-by-Denoising frameworks leverage advanced denoisers (e.g., convolutional neural network (CNN)-based denoisers) and have demonstrated strong empirical performance. However, their theoretical guarantees remain limited, as practical CNNs often violate key assumptions. In contrast, gradient-driven denoisers achieve competitive performance, and the required assumptions for theoretical analysis are easily satisfied. However, solving the associated optimization problem remains computationally demanding. To address this challenge, we propose a generalized Krylov subspace method (GKSM) to solve the optimization problem efficiently. Moreover, we also establish rigorous convergence guarantees for GKSM in nonconvex settings. Numerical experiments on CS MRI reconstruction with spiral and radial acquisitions validate both the computational efficiency of GKSM and the accuracy of the theoretical predictions. The proposed optimization method is applicable to any linear inverse problem.

==> figs/MRI/Radial/DeepBrain1/GradDenoiser_FISTA_LL20/lst_cost_time.txt <==
0	43.56965
0.5957549	24.46887
1.187943	15.17078
1.798391	9.052094
2.391874	5.370649
3.00113	3.186889
3.63735	1.857562
4.257721	1.022508
4.8427	0.4784909
5.518725	0.1023166
6.091005	-0.1779095
6.664849	-0.3983169
7.240042	-0.5748705
7.812628	-0.7159097
8.4027	-0.8283527
9.071041	-0.9188347
9.715307	-0.99296
10.34244	-1.05475
10.95932	-1.106743
11.59836	-1.15047
12.25019	-1.18695
12.82734	-1.217038
13.44252	-1.241568
14.02632	-1.261375
14.60388	-1.277262
15.21199	-1.289959
15.90846	-1.300086
16.5933	-1.30816
17.22748	-1.314596
17.79914	-1.319735
18.41441	-1.323856
19.13268	-1.327185
19.81197	-1.329911
20.43884	-1.332182
21.04448	-1.334118
21.67937	-1.335813
22.28721	-1.337337
22.88502	-1.338745
23.48343	-1.340073
24.18912	-1.341343
24.89675	-1.342569
25.55932	-1.343754
26.14001	-1.344898
26.75021	-1.345995
27.38614	-1.34704
28.04466	-1.348026
28.75796	-1.348955
29.42114	-1.349828
29.9883	-1.350647
30.55868	-1.351414
31.21425	-1.35213
31.87546	-1.352802
32.48765	-1.353428
33.11934	-1.354006
33.70657	-1.354542
34.2788	-1.35503
34.86328	-1.355475
35.49274	-1.35588
36.07801	-1.356241
36.64856	-1.356566
37.17144	-1.356857
37.7043	-1.357113
38.34281	-1.357341
39.00848	-1.357544
39.62392	-1.357726
40.21347	-1.357892
40.78141	-1.358043
41.35005	-1.358183
41.90264	-1.358313
42.46842	-1.358441
43.0393	-1.358561
43.65836	-1.358679
44.33367	-1.358792
44.95866	-1.358906
45.54624	-1.359015
46.18338	-1.359126
46.831	-1.359234
47.39734	-1.359339
48.04757	-1.359441
48.63713	-1.359539
49.22834	-1.359633
49.82831	-1.359725
50.44057	-1.359811
51.08019	-1.359892
51.63085	-1.359969
52.22676	-1.360043
52.84478	-1.36011
53.40842	-1.360173
53.96948	-1.360233
54.54312	-1.360289
55.15228	-1.36034
55.76115	-1.360388
56.36591	-1.360431
56.92835	-1.360472
57.51716	-1.360512
58.08842	-1.360551
58.64097	-1.360588
59.17265	-1.360626
59.74015	-1.36066
60.32579	-1.360693
60.88415	-1.360725
61.47105	-1.360757
62.0699	-1.360787
62.68855	-1.360817
63.32523	-1.360847
63.97295	-1.360876
64.54765	-1.360903
65.11035	-1.36093
65.64156	-1.360955
66.25765	-1.36098
66.92059	-1.361003
67.56097	-1.361026
68.16725	-1.361046
68.74097	-1.361066
69.3203	-1.361086
69.86431	-1.361103
70.45937	-1.36112
70.98753	-1.361136
71.51047	-1.361151
72.04973	-1.361168
72.56892	-1.361181
73.12578	-1.361195
73.679	-1.361209
74.28255	-1.361222
74.84476	-1.361236
75.37268	-1.361248
75.90871	-1.361262
76.40874	-1.361274
76.93024	-1.361285
77.53735	-1.361297
78.14767	-1.361309
78.70483	-1.36132
79.25522	-1.361332
79.79238	-1.361343
80.29823	-1.361354
80.84961	-1.361364
81.43787	-1.361374
82.05202	-1.361383
82.63957	-1.361393
83.17633	-1.361401
83.68571	-1.36141
84.21124	-1.361417
84.79349	-1.361426
85.40456	-1.361434
86.01746	-1.361441
86.47492	-1.361448
86.88518	-1.361456
87.27247	-1.361462
87.66057	-1.361469
88.07007	-1.361475
88.46729	-1.361481
88.85738	-1.361486
89.31561	-1.361492
89.77921	-1.361497
90.19386	-1.361503
90.60062	-1.361508
91.0349	-1.361514
91.45244	-1.36152
91.839	-1.361524
92.24992	-1.36153
92.64162	-1.361535
93.08687	-1.361538
93.54985	-1.361543
94.01451	-1.361547
94.48524	-1.361552
94.93758	-1.361556
95.34971	-1.361561
95.73933	-1.361565
96.1786	-1.361567
96.64536	-1.361572
97.11562	-1.361575
97.56954	-1.36158
98.00732	-1.361583
98.42949	-1.361586
98.82394	-1.361589
99.2316	-1.361593
99.63322	-1.361596
100.0956	-1.361599
100.5573	-1.361602
100.9736	-1.361605
101.3789	-1.361609
101.8362	-1.361611
102.308	-1.361614
102.757	-1.361616
103.1805	-1.36162
103.6091	-1.361622
104.0736	-1.361626
104.5451	-1.361628
105.0165	-1.361632
105.4802	-1.361634
105.8933	-1.361637
106.2849	-1.361639
106.6907	-1.361642
107.1037	-1.361644
107.5581	-1.361646
108.0401	-1.361647
108.5308	-1.361649
109.0096	-1.361652
109.4477	-1.361653
109.8835	-1.361655
110.2898	-1.361657


==> figs/MRI/Radial/DeepBrain1/GradDenoiser_FISTA_LL20/lst_psnr_time.txt <==
0	20.5197794722183
0.595754922003835	21.4908312418109
1.18794313799299	22.1996448585008
1.7983908719907	22.889316431425
2.39187388698338	23.5256107413144
3.00113003297884	24.1081656762573
3.63735036397702	24.6542517819081
4.25772149497061	25.1776467416555
4.84269979996316	25.6859157291444
5.51872503696359	26.1856673107676
6.09100540896179	26.6818828285266
6.66484915996261	27.1775663346852
7.24004219096969	27.6724702164977
7.81262832797074	28.1651282632565
8.40270030798274	28.6543172340652
9.07104144598998	29.1389400829293
9.7153070949862	29.6178330985732
10.3424406069826	30.0893797536407
10.9593153689784	30.5514302673638
11.5983626539819	31.0013526602924
12.2501947859855	31.4361345072312
12.8273434279836	31.852807056544
13.4425198129902	32.2487857408301
14.0263202249917	32.6222133361012
14.6038797060028	32.971871159988
15.2119883940031	33.2974659073731
15.9084556000016	33.599157846795
16.5933036200004	33.8774449851648
17.2274838919984	34.1333632777059
17.7991398009908	34.3683830690893
18.4144123879814	34.5844250583916
19.1326748729771	34.7835244558286
19.8119681809767	34.9677082111276
20.438836345973	35.1390338705018
21.0444832499634	35.2994306122099
21.6793652679626	35.4507019111904
22.2872138009552	35.5944624553605
22.8850159509602	35.7320873582951
23.4834248669649	35.8647200434348
24.1891228579771	35.9932965979105
24.8967478199775	36.1184657886991
25.5593237859721	36.240664143795
26.1400086989743	36.3601540248349
26.7502100099809	36.4770969879783
27.3861430309771	36.5916549189935
28.0446615579858	36.7038649552913
28.757961485986	36.8136748961152
29.4211401449866	36.9210448009116
29.9882984849828	37.0259338956388
30.5586815649876	37.1283111977018
31.2142527989781	37.2281366441098
31.8754604139685	37.3253923211513
32.4876479039667	37.4200759477309
33.1193361929618	37.5121884635861
33.7065724479617	37.6017233143155
34.2787981009606	37.6886969771673
34.8632817569742	37.7731443583879
35.4927461009793	37.8551340498294
36.0780087639723	37.9347562527427
36.6485617539729	38.0121501193672
37.1714452679589	38.0874499480229
37.7043021519494	38.1607724230747
38.3428113519476	38.2322781660822
39.0084837279428	38.3021374361466
39.6239206959435	38.370529273414
40.2134663579345	38.4376273212946
40.7814128119353	38.5035877545895
41.3500494009349	38.56855681886
41.902639281936	38.6326537252789
42.4684165009385	38.695995708939
43.0393017509341	38.758656844478
43.6583648129454	38.8207017257848
44.3336710889416	38.8821787627769
44.9586646399403	38.9431154191888
45.5462364299456	39.0035116103519
46.1833821549371	39.063356347227
46.8309992559371	39.1226179070465
47.3973336369381	39.1812607783516
48.0475731049373	39.2392594066456
48.6371268179355	39.2965542894651
49.2283404519403	39.3530983742995
49.8283064849384	39.4088542565344
50.4405693149311	39.4637834672539
51.0801896189223	39.5178498482742
51.630847682929	39.5710409416856
52.2267663339153	39.6233439307657
52.8447814339161	39.6747322846639
53.4084218309144	39.7252124139752
53.9694814739196	39.7747734534335
54.543121126917	39.8234244809019
55.1522827589215	39.8711833748003
55.7611523259257	39.9180658580403
56.3659089089197	39.9640987677107
56.9283489059162	40.0093066749188
57.5171620919136	40.0537125537059
58.0884180359135	40.097341108818
58.6409691479203	40.1402183437151
59.1726530849264	40.1823699440127
59.7401547799236	40.2238190217367
60.3257888619264	40.2645866037758
60.8841481939307	40.3046924470339
61.4710493269231	40.3441562013331
62.0699025159265	40.3829936111355
62.6885471959249	40.4212177937207
63.3252274899278	40.4588410258028
63.9729474229243	40.4958749527082
64.5476446409157	40.5323344576758
65.1103544069047	40.5682315024325
65.6415651649149	40.6035763490729
66.2576525539189	40.6383847987485
66.920594327923	40.6726735305365
67.5609680479247	40.706460020028
68.1672530169308	40.7397615781569
68.7409721689328	40.7725960960767
69.3202989739366	40.8049828936533
69.8643135419406	40.8369423680738
70.4593655789358	40.8684955818717
70.9875354379328	40.8996635258313
71.5104677819327	40.9304659702404
72.0497259959229	40.9609227153593
72.5689267439302	40.9910528615868
73.1257766419294	41.020875565671
73.6790027269308	41.050407582891
74.282555121943	41.0796653129981
74.8447545269446	41.1086634135994
75.3726813299436	41.1374117889461
75.9087094899442	41.1659194665075
76.4087445659388	41.1941941643517
76.9302479209437	41.2222415873944
77.5373429919418	41.2500683684651
78.1476745579421	41.277676452591
78.7048369189433	41.3050640603311
79.2552164689405	41.3322327851745
79.792385004941	41.3591798876904
80.2982350869424	41.3859017930323
80.8496071469417	41.4123954607774
81.4378705149429	41.438657488669
82.052015426947	41.4646848336541
82.6395730049553	41.490474386119
83.1763273199467	41.5160228153758
83.6857048099337	41.5413268674887
84.2112400359329	41.5663840839115
84.7934851439204	41.5911917978346
85.4045545859117	41.6157472203495
86.0174611069233	41.6400484943611
86.4749248739245	41.6640931685897
86.8851774169307	41.6878810682093
87.2724713869247	41.7114121154526
87.6605654289306	41.7346863919537
88.0700684309268	41.757704911153
88.4672876509139	41.7804689303309
88.857373556908	41.802980538075
89.3156161309162	41.8252421923811
89.7792058589112	41.8472570157783
90.1938554999069	41.869028050566
90.6006169899047	41.8905585107792
91.0349017799017	41.911852032803
91.4524359308998	41.9329128538997
91.8389940558991	41.9537461565685
92.2499216548895	41.9743571804644
92.641626325887	41.994751259383
93.086866126876	42.0149327224632
93.5498527778836	42.0349063992847
94.0145120048837	42.0546776193961
94.4852479608817	42.0742513981128
94.9375762018753	42.0936331232946
95.3497050398728	42.112828342447
95.7393332638749	42.1318425762199
96.1786069888767	42.1506812819705
96.6453654588695	42.1693493438074
97.1156127478753	42.1878514993956
97.5695416448725	42.2061929646505
98.0073170858668	42.2243780157866
98.4294899388624	42.2424105000414
98.8239447488595	42.2602939362082
99.2315961898566	42.2780319666757
99.6332247638493	42.2956283462527
100.095630610856	42.3130878924507
100.557282399866	42.330412728571
100.973572474875	42.3476020820171
101.378867620879	42.3646564374709
101.836153857876	42.3815766193423
102.30799234788	42.3983634501232
102.757040317883	42.415018016169
103.180527196891	42.4315387404828
103.609074510896	42.4479250749597
104.073592184897	42.4641763495092
104.545048639891	42.4802912787979
105.01651634289	42.4962688657033
105.480248116888	42.5121077730628
105.893346884885	42.5278066291126
106.284852675875	42.5433642174635
106.690702185864	42.5587793551793
107.103721988853	42.5740508889275
107.558071166859	42.5891778257084
108.040140135854	42.6041591614753
108.530782318863	42.6189948414085
109.00961245186	42.6336841970504
109.447697783849	42.648226876618
109.883486444844	42.6626231196971
110.28982059285	42.6768733013816


==> figs/MRI/Radial/DeepBrain1/GradDenoiser_NonGKS20K200RestartFalse/lst_cost_time.txt <==
0	43.56965
0.105357	3.165229
0.1505078	0.9432411
0.195552	-0.1726557
0.2409918	-0.7035052
0.2871735	-0.9426441
0.3333161	-1.122358
0.3797221	-1.217943
0.4257877	-1.268251
0.4720756	-1.302205
0.5182906	-1.319253
0.5648709	-1.329862
0.6112841	-1.337426
0.6583131	-1.343739
0.7052783	-1.347132
0.7522293	-1.350459
0.8050367	-1.352568
0.8522261	-1.354489
0.8990146	-1.355839
0.9460851	-1.356918
0.9935102	-1.357807
1.042216	-1.35847
1.091123	-1.358995
1.13882	-1.359375
1.186542	-1.359704
1.235396	-1.359978
1.285191	-1.360208
1.334062	-1.360407
1.383519	-1.360569
1.433008	-1.360715
1.482062	-1.360843
1.531744	-1.360953
1.58349	-1.361044
1.635123	-1.361123
1.686746	-1.361186
1.738475	-1.361243
1.79101	-1.361298
1.843291	-1.361346
1.895558	-1.361385
1.94698	-1.361423
1.998743	-1.361457
2.050618	-1.361486
2.102372	-1.361513
2.15469	-1.361534
2.206555	-1.361553
2.258718	-1.36157
2.311139	-1.361586
2.363986	-1.361602
2.416633	-1.361605
2.469678	-1.361616
2.522527	-1.361626
2.575813	-1.361637
2.629381	-1.361646
2.682755	-1.361654
2.736717	-1.361664
2.790691	-1.361669
2.844546	-1.361677
2.898533	-1.361683
2.952237	-1.361689
3.006309	-1.361694
3.060768	-1.3617
3.11455	-1.361705
3.169122	-1.36171
3.22386	-1.361714
3.281894	-1.36172
3.339907	-1.361724
3.398469	-1.361728
3.457643	-1.361731
3.51722	-1.361733
3.576458	-1.361735
3.635606	-1.361737
3.694771	-1.36174
3.753744	-1.361742
3.812779	-1.361742
3.872085	-1.361743
3.931236	-1.361745
3.990393	-1.361753
4.049871	-1.361755
4.108935	-1.361756
4.168635	-1.361757
4.231244	-1.361707
4.294244	-1.361699
4.357226	-1.3617
4.419982	-1.3617
4.483208	-1.361701
4.546802	-1.361701
4.610168	-1.361701
4.673859	-1.361701
4.737654	-1.361703
4.801407	-1.361702
4.865475	-1.361703
4.929626	-1.361702
4.993688	-1.361702
5.057715	-1.361702
5.122169	-1.361703
5.18688	-1.361702
5.252542	-1.361579
5.318726	-1.361563
5.384659	-1.361563
5.451067	-1.361564
5.517505	-1.361565
5.584157	-1.361566
5.650586	-1.361567
5.71733	-1.361569
5.78398	-1.361569
5.850481	-1.36157
5.91731	-1.361571
5.984576	-1.361572
6.052483	-1.361572
6.119626	-1.361574
6.187316	-1.361574
6.254995	-1.361575
6.323004	-1.361576
6.391271	-1.361576
6.459526	-1.361577
6.527984	-1.361577
6.596545	-1.361578
6.664785	-1.361579
6.73359	-1.361579
6.802351	-1.361579
6.872277	-1.36158
6.941918	-1.36158
7.011227	-1.361581
7.081332	-1.361581
7.151113	-1.361581
7.221297	-1.36158
7.291394	-1.361581
7.361187	-1.36158
7.436174	-1.361769
7.510595	-1.36177
7.586151	-1.361771
7.661987	-1.361771
7.738156	-1.361771
7.813668	-1.361772
7.959478	-1.361773
8.041667	-1.361773
8.119275	-1.361774
8.196609	-1.361774
8.274948	-1.361774
8.353316	-1.361775
8.431701	-1.361776
8.510108	-1.361776
8.589461	-1.361777
8.667683	-1.361777
8.749147	-1.361778
8.830597	-1.361778
8.913092	-1.361778
8.994531	-1.361778
9.077017	-1.361778
9.160498	-1.361779
9.243821	-1.36178
9.326158	-1.36178
9.409512	-1.361781
9.492937	-1.361781
9.576366	-1.361781
9.659739	-1.361782
9.742004	-1.361782
9.824448	-1.361782
9.906923	-1.361783
9.989233	-1.361783
10.07508	-1.361783
10.16123	-1.361783
10.24701	-1.361785
10.33288	-1.361785
10.41919	-1.361785
10.50583	-1.361786
10.59317	-1.361786
10.68021	-1.361786
10.76773	-1.361787
10.85598	-1.361788
10.94415	-1.36179
11.03193	-1.36179
11.12064	-1.36179
11.20982	-1.361791
11.29843	-1.361791
11.38673	-1.361792
11.47902	-1.361667
11.57059	-1.361626
11.66253	-1.361593
11.75504	-1.361588
11.8476	-1.361588
11.94064	-1.361588
12.03369	-1.361588
12.12666	-1.361589
12.21998	-1.361588
12.31331	-1.361588
12.40736	-1.361587
12.501	-1.361587
12.59474	-1.361587
12.68963	-1.361586
12.85299	-1.361587
12.9529	-1.361586
13.0547	-1.361803
13.15713	-1.361811
13.25988	-1.361809
13.36255	-1.361809
13.4663	-1.361809
13.57003	-1.36181
13.67378	-1.36181
13.7785	-1.361811


==> figs/MRI/Radial/DeepBrain1/GradDenoiser_NonGKS20K200RestartFalse/lst_psnr_time.txt <==
0	20.519779493332
0.105356950996793	23.9829117218101
0.150507772996207	25.3717890044463
0.195551965996856	26.9116200427287
0.240991836995818	28.4763923755821
0.287173525997787	29.8213752273414
0.333316161995754	31.1642081473718
0.379722133991891	32.3111245786742
0.425787741987733	33.0891696660669
0.472075573998154	33.873364035058
0.518290557985893	34.3954866491106
0.564870869973674	34.8420285998943
0.611284100974444	35.2556743970587
0.658313110980089	35.7147021705582
0.705278304987587	36.036018243809
0.752229319987237	36.4507518919603
0.805036682984792	36.7867004023863
0.852226141985739	37.1599137142589
0.899014608978177	37.4705774001676
0.946085114977905	37.7615092672885
0.993510196974967	38.0458907684903
1.0422160839662	38.2995559761865
1.0911233129591	38.5421195933425
1.13882007295615	38.7505972871642
1.18654158695426	38.9536350000686
1.2353962759662	39.1578770501193
1.28519135797978	39.3487042264877
1.33406192598341	39.5385110551173
1.3835192189872	39.7092006175499
1.4330076569895	39.8846404050634
1.48206215398386	40.0539310935285
1.53174382598081	40.2139627958378
1.58348995498091	40.3612534710111
1.63512299898139	40.5026942566813
1.6867460529902	40.6287601060755
1.73847534698143	40.7554771884569
1.79101038898807	40.8867713915099
1.84329141998023	41.0126201402997
1.89555819497036	41.1286294641256
1.94698034998146	41.2527547124513
1.99874284298858	41.3669316973192
2.05061807698803	41.4815255033129
2.10237184398284	41.5860400935852
2.15469037998992	41.6863994929586
2.20655472799262	41.7790315649018
2.25871823298803	41.8652101012583
2.31113882298814	41.95476413509
2.36398553299659	42.0370622844216
2.41663335899648	42.1405077122089
2.46967826799664	42.2227605232218
2.52252671499446	42.3041031535129
2.57581299499725	42.367397746871
2.62938077098806	42.4041884265934
2.68275511398679	42.438103287718
2.73671700898558	42.4714626817338
2.79069141398941	42.5040066355793
2.84454604498751	42.5365853175379
2.89853325998411	42.5689385327952
2.9522373299842	42.6004492048448
3.00630910698965	42.6310155075832
3.06076803199539	42.661544335713
3.11455012399529	42.6918171303198
3.16912164998939	42.7216779877716
3.22385996299272	42.7511658143053
3.28189368499443	42.7796966947448
3.33990658000403	42.8075630779936
3.39846944800229	42.8349935964676
3.45764276299451	42.8620155287082
3.51721951099171	42.8886160313897
3.57645805100037	42.9145696713201
3.63560587899701	42.9400212439733
3.69477081499645	42.9649193720616
3.75374367598852	42.9893337601666
3.81277872098144	43.013265052683
3.87208511198696	43.0367199560793
3.93123548098083	43.0597333942733
3.99039315497794	43.0816042113958
4.049871590978	43.1025505678311
4.10893543496786	43.1228112776019
4.16863555797318	43.1427222145162
4.23124340295908	43.1647201414734
4.2942443019565	43.1881286531009
4.35722595195693	43.2109842492966
4.41998235695064	43.2333275763085
4.48320750494895	43.2550867561984
4.54680206594639	43.2761819874872
4.61016806594853	43.2966632910347
4.67385883994575	43.3165209583427
4.73765413694491	43.3358156871885
4.80140677894815	43.354538132021
4.86547515894927	43.3727380145914
4.92962538794382	43.390431572848
4.99368773694732	43.4075582681938
5.05771520394774	43.4241807232091
5.12216905594687	43.4402782429243
5.18688032394857	43.4559029252626
5.2525421839382	43.4732873665659
5.31872610194841	43.4919210451792
5.38465901894961	43.5098618261088
5.45106713594578	43.5270562189502
5.51750534895109	43.5434605917079
5.58415662896005	43.5590559256707
5.65058588396641	43.5738443728505
5.71732966497075	43.5878855633906
5.78398030596145	43.6011861127199
5.85048034095962	43.6137842161042
5.91730972996447	43.6256745054841
5.98457592296472	43.6368533030742
6.05248300897074	43.6473430242797
6.11962551096804	43.6571564546223
6.1873161639669	43.6663137427061
6.25499485296314	43.6748317642284
6.32300382596441	43.6827159130652
6.39127041696338	43.6899769608295
6.45952562696766	43.6966265368875
6.52798425396031	43.70267262086
6.59654484895873	43.7081289919937
6.66478526995343	43.7130017299903
6.73358941495826	43.7172968092699
6.80235089495545	43.7210202504022
6.87227740394883	43.7241813097249
6.9419185189472	43.7267846545818
7.01122667094751	43.7288379028126
7.08133157895645	43.7303551709825
7.15111259395781	43.7313417712708
7.2212965979561	43.7318011137202
7.29139432194643	43.7317388997372
7.3611865749408	43.7311610585724
7.43617372993322	43.7319312868934
7.51059481094126	43.733044386703
7.58615075393755	43.7340190549788
7.66198742293636	43.7348635490497
7.73815566793201	43.7355800901998
7.81366754093324	43.7361659280662
7.95947799293208	43.7366153981139
8.04166715893371	43.7369228234949
8.11927464194014	43.7370867636975
8.19660904193006	43.73710517294
8.27494824692258	43.7369784412241
8.35331663492252	43.7367082460207
8.43170099891722	43.7362941266538
8.51010775491886	43.7357390671759
8.58946102090704	43.7350449344289
8.66768303290883	43.734211319729
8.74914771190379	43.7332412573822
8.83059692991083	43.7321321605754
8.913092026909	43.7308801800996
8.99453106991132	43.7294879587487
9.0770171679178	43.7279539892548
9.16049768791709	43.7262763430459
9.24382121390954	43.7244536519995
9.32615713089763	43.7224890890258
9.40951136288641	43.7203805720392
9.49293742488953	43.7181316273383
9.57636676188849	43.7157444189006
9.65973940689582	43.7132200166903
9.74200440490677	43.7105613636971
9.82444770590519	43.7077697886094
9.90692333290644	43.7048443899466
9.9892334719043	43.7017880633685
10.0750824559072	43.698600411599
10.1612257709057	43.6952828367924
10.2470150989102	43.6918450756392
10.3328851569095	43.688289529236
10.4191941639001	43.6846166647864
10.5058293278998	43.6808304760695
10.5931750929012	43.676924202719
10.6802066769014	43.6729028613109
10.7677285468963	43.6687648381348
10.855981121902	43.6645138232937
10.9441473909101	43.6601484326829
11.0319304319128	43.6556753146938
11.1206429479207	43.6510928672237
11.2098222309287	43.6464045683037
11.2984335149231	43.6416126102367
11.3867298959231	43.6367211793267
11.4790229919308	43.6308261177162
11.5705919669272	43.6209177963726
11.6625319219165	43.6072309084876
11.7550401289191	43.5924175299089
11.847596702908	43.5770366498674
11.9406382779125	43.5611838927743
12.033691423916	43.5449168939424
12.1266564639081	43.5282584895316
12.2199840399117	43.5112248880563
12.3133094649093	43.4938248997234
12.4073622999131	43.4760612914587
12.5010036669264	43.4579418506568
12.5947430009255	43.4394764307644
12.6896267959237	43.4206764281672
12.85299027992	43.4015574977323
12.9529033629224	43.3821342693755
13.0546964289242	43.3694465393326
13.1571258569165	43.3625093483006
13.2598764799186	43.3558751985156
13.3625532029109	43.3493064162087
13.4663001969166	43.3427935368949
13.5700262149039	43.3363149877497
13.6737797999085	43.3298479231943
13.7785040138988	43.3233744773376


==> figs/MRI/Radial/DeepBrain1/GradDenoiser_QNP20/lst_cost_time.txt <==
0	43.56965
0.4714072	24.46886
1.179996	-0.4414556
1.8182	-1.287375
2.424397	-1.34063
3.027799	-1.352154
3.644309	-1.356755
4.24877	-1.358918
4.865099	-1.36
5.492651	-1.360571
6.125987	-1.360892
6.775097	-1.361086
7.401845	-1.361212
8.031216	-1.361298
8.66157	-1.361363
9.271142	-1.361412
9.906969	-1.361453
10.54846	-1.361485
11.18469	-1.361513
11.81573	-1.361536
12.47705	-1.361556
13.16237	-1.361573
13.84842	-1.361588
14.48336	-1.361602
15.11084	-1.361614
15.76005	-1.361624
16.45439	-1.361634
17.13885	-1.361643
17.82415	-1.361651
18.46281	-1.361658
19.09902	-1.361664
19.74227	-1.361671
20.38226	-1.361675
20.9914	-1.36168
21.6257	-1.361685
22.24543	-1.36169
22.85862	-1.361693
23.52088	-1.361697
24.18602	-1.3617
24.74872	-1.361704
25.30803	-1.361707
25.87185	-1.361711
26.44481	-1.361713
27.05923	-1.361715
27.66263	-1.361718
28.2957	-1.361722
28.9072	-1.361724
29.52584	-1.361726
30.14223	-1.361728
30.76353	-1.36173
31.38841	-1.361732
32.00529	-1.361733
32.60876	-1.361735
33.20544	-1.361737
33.82498	-1.361738
34.42681	-1.361739
35.01996	-1.361741
35.59758	-1.361742
36.19019	-1.361743
36.76626	-1.361745
37.37046	-1.361746
37.98471	-1.361747
38.57747	-1.361748
39.17504	-1.36175
39.78268	-1.361751
40.40227	-1.361751
41.00828	-1.361754
41.62109	-1.361754
42.23898	-1.361754
42.84718	-1.361755
43.48383	-1.361755
44.1084	-1.361756
44.71585	-1.361756
45.33904	-1.361757
45.95599	-1.361757
46.58328	-1.361759
47.22721	-1.361759
47.85684	-1.361759
48.46301	-1.36176
49.07057	-1.36176
49.67039	-1.361761
50.27497	-1.361761
50.85103	-1.361761
51.43282	-1.361762
52.0321	-1.361761
52.63789	-1.361762
53.25273	-1.361762
53.87701	-1.361762
54.50169	-1.361762
55.10433	-1.361763
55.71828	-1.361763
56.36755	-1.361763
56.97903	-1.361764
57.57613	-1.361763
58.2353	-1.361764
58.91228	-1.361764
59.55478	-1.361764
60.16685	-1.361765
60.76127	-1.361765
61.34195	-1.361765
61.92366	-1.361766
62.5173	-1.361766
63.15356	-1.361766
63.75029	-1.361766
64.34676	-1.361767
64.95887	-1.361766
65.56236	-1.361767
66.22143	-1.361767
66.87424	-1.361768
67.50699	-1.361767
68.14058	-1.361768
68.74059	-1.361768
69.34322	-1.361768
69.93198	-1.361769
70.57462	-1.361768
71.23331	-1.361768
71.88928	-1.361768
72.52599	-1.361768
73.12097	-1.361769
73.7309	-1.361769
74.37524	-1.361769
75.00399	-1.361769
75.60281	-1.361769
76.19292	-1.361769
76.7892	-1.361769
77.38795	-1.361769
77.96554	-1.361769
78.56478	-1.361769
79.18719	-1.361769
79.77748	-1.361769
80.37271	-1.36177
80.96923	-1.36177
81.55028	-1.36177
82.18832	-1.36177
82.83143	-1.36177
83.43974	-1.36177
84.02921	-1.36177
84.64708	-1.361771
85.26713	-1.36177
85.87263	-1.361769
86.47431	-1.36177
87.1548	-1.36177
87.79706	-1.36177
88.40991	-1.361771
89.01038	-1.361771
89.62448	-1.36177
90.24381	-1.36177
90.87506	-1.36177
91.52701	-1.36177
92.16103	-1.36177
92.81686	-1.361769
93.46833	-1.36177
94.10191	-1.36177
94.71062	-1.36177
95.32781	-1.36177
95.94743	-1.36177
96.58299	-1.361771
97.20307	-1.36177
97.89681	-1.36177
98.5792	-1.36177
99.22239	-1.36177
99.86652	-1.36177
100.4853	-1.36177
101.1097	-1.361769
101.769	-1.36177
102.4578	-1.361769
103.1277	-1.36177
103.7702	-1.36177
104.4234	-1.361769
105.063	-1.361769
105.7585	-1.36177
106.3942	-1.36177
107.0564	-1.36177
107.6819	-1.36177
108.3222	-1.361771
108.9573	-1.36177
109.6241	-1.36177
110.2622	-1.361771
110.8873	-1.361771
111.5077	-1.361771
112.1087	-1.361771
112.6959	-1.361771
113.3016	-1.36177
113.9774	-1.36177
114.5913	-1.36177
115.1905	-1.36177
115.7899	-1.36177
116.4736	-1.361768
117.1695	-1.361769
117.8094	-1.361769
118.4406	-1.361769
119.0587	-1.361769
119.6843	-1.36177
120.2975	-1.361769
120.94	-1.361769
121.6162	-1.361769
122.2936	-1.361769
122.9341	-1.361769
123.5626	-1.361769
124.226	-1.361769
124.835	-1.361769


==> figs/MRI/Radial/DeepBrain1/GradDenoiser_QNP20/lst_psnr_time.txt <==
0	20.5197794170513
0.471407211007318	21.4908186351989
1.17999654101732	32.1587372609304
1.81820040501771	35.8662068903565
2.42439750301128	37.3754338697119
3.02779880800517	38.2099671348648
3.64430934999837	38.8476234847622
4.24876996799139	39.2886743531182
4.86509877599019	39.6595086224377
5.49265169299906	39.9475418073864
6.12598691399035	40.2027914433391
6.77509733299667	40.4161236389828
7.40184507300728	40.6101073338423
8.03121582600579	40.7796958991592
8.66156988299917	40.9357930866955
9.27114188899577	41.0762005998769
9.9069694869977	41.2064220270987
10.5484585450031	41.3257108249499
11.1846938939998	41.4369471004895
11.8157338679885	41.5400804777882
12.477049529989	41.6367141650993
13.1623673779832	41.7270505217166
13.8484214949858	41.812064270313
14.4833631039801	41.89204000646
15.1108411609748	41.967599583757
15.7600537159742	42.0390194394179
16.4543905699829	42.1067229073543
17.1388489209785	42.1709620091319
17.8241478099808	42.2320401953271
18.4628067169833	42.2901621991837
19.0990191039746	42.3455685075677
19.7422675579874	42.3984275573635
20.3822576099919	42.4489160253069
20.9913955839875	42.4971823532197
21.6256955179852	42.5433712208144
22.2454292909824	42.5876121002819
22.8586159619736	42.6300303799446
23.5208808699681	42.6707194324432
24.1860152659647	42.7097695024076
24.7487172509573	42.7472960693037
25.3080281529546	42.7833627028272
25.871851061951	42.8180522754584
26.4448085089389	42.8514358112904
27.0592305029422	42.8835881010139
27.6626337929338	42.9145453318099
28.2956972229294	42.9443874600399
28.9071970219229	42.9731512724489
29.5258454119321	43.0008868060972
30.1422246979346	43.0276394471738
30.7635328029282	43.0534548199132
31.3884105529287	43.078368159957
32.0052867629274	43.1024238394499
32.6087652309216	43.125662182552
33.2054452959273	43.1481160105535
33.8249825309322	43.1698030925192
34.426807229931	43.1907738621763
35.0199627969268	43.211034022671
35.5975770199293	43.2306308463993
36.1901938169322	43.2495851418158
36.7662608239334	43.267916852979
37.3704629149433	43.2856394841272
37.984716242936	43.3027851413673
38.5774704069336	43.3193781777044
39.1750416089344	43.3354397396316
39.7826847869437	43.3509750170004
40.4022701159411	43.3659977070084
41.0082785749401	43.380530863736
41.6210937989381	43.3946001822068
42.2389846749284	43.4082217293906
42.8471739049273	43.4213994790566
43.4838343929296	43.4341621854848
44.1084012829233	43.4465107705406
44.7158470299182	43.4584807177733
45.3390403779194	43.4700533966638
45.9559907639195	43.4812502033824
46.5832838219212	43.4921174291717
47.2272148019256	43.5026184494944
47.8568373299204	43.5127761775876
48.4630061149219	43.5226011233971
49.0705685699213	43.5321050954857
49.6703931189113	43.5413092797089
50.2749700709101	43.5502343622449
50.8510308829136	43.5588662815017
51.4328167959175	43.5672159751211
52.0321035909292	43.5752874623317
52.6378852349153	43.5831148216023
53.2527266599209	43.5906766382776
53.8770078489179	43.5979869183757
54.5016912299179	43.605055823333
55.1043262949242	43.6118880629655
55.7182786469202	43.6184680439484
56.3675459259248	43.6248246490796
56.9790278529254	43.6309869472603
57.5761242249282	43.6369299385436
58.2352984759345	43.6426702640519
58.9122766639339	43.6482166450449
59.5547751169361	43.6535581457813
60.1668457419291	43.6587213893095
60.7612722219346	43.6637022778056
61.3419492119428	43.6684971373129
61.9236629759398	43.6731168960407
62.5172959269403	43.6775650756318
63.1535600449424	43.6818554543841
63.7502897939412	43.6859842088237
64.3467547279433	43.6899583133129
64.9588718739542	43.6937814637281
65.5623648099572	43.6974550047733
66.2214301949571	43.7009798018888
66.8742354339629	43.7043625993373
67.5069872929598	43.7076011290651
68.1405816169718	43.7107025489019
68.7405836989783	43.7136715310435
69.3432273499784	43.7165100777502
69.9319734749733	43.7192214977514
70.5746257899737	43.721814666229
71.2333103399724	43.7242819495826
71.8892839719774	43.7266317800368
72.5259923359699	43.7288633846949
73.1209719479666	43.730977755018
73.7308999429661	43.7329884779273
74.3752409079607	43.7348915466168
75.003992695958	43.7366828971972
75.6028088819585	43.738367087169
76.1929238149605	43.7399466042235
76.7892014739627	43.7414253605424
77.3879486319638	43.7428051068558
77.9655397959577	43.7440940163933
78.5647799539584	43.7452942123963
79.1871889479517	43.746405771459
79.7774776799633	43.7474280068984
80.3727090019675	43.7483622670907
80.9692282549659	43.7492103767575
81.5502778499649	43.7499804993286
82.188316115964	43.7506736383027
82.8314260209736	43.7512874285765
83.4397382559691	43.7518262391526
84.0292111339659	43.7522883717824
84.64708225496	43.7526742297948
85.2671249679697	43.7529942966473
85.8726301819697	43.7532412140627
86.4743120389758	43.7534199720966
87.1548034409789	43.7535357996575
87.7970560859685	43.753583008449
88.4099120979663	43.7535658250434
89.0103832469613	43.7534816790535
89.6244830289652	43.753339529142
90.2438109749637	43.7531379007193
90.87505757896	43.7528749046102
91.5270081999479	43.7525562591933
92.1610320729524	43.7521826696616
92.8168584549567	43.751752727965
93.4683319179603	43.751267637223
94.1019111009664	43.7507302778929
94.7106139019597	43.7501354642814
95.3278116909496	43.7494897267553
95.9474319649453	43.7487954078095
96.5829894989438	43.7480479267615
97.203069393945	43.7472518622683
97.896811887942	43.7464156217917
98.5792003189417	43.7455281345316
99.2223917159426	43.7446020171023
99.8665266239404	43.7436366314569
100.485313360943	43.7426236036337
101.10974751394	43.7415664410217
101.768994589933	43.7404723858025
102.457818719937	43.7393374147313
103.127688481924	43.738164902066
103.770228355919	43.7369504615087
104.423432667914	43.7356855125259
105.062967124919	43.7343982276765
105.758485031911	43.7330776200088
106.39422738491	43.7317092706272
107.056361243915	43.7303116743627
107.681924179909	43.7288860270443
108.322230500911	43.7274135525713
108.957261507909	43.7259196946032
109.624127421906	43.7244084506228
110.262152039897	43.7228384219177
110.887287425896	43.7212535263731
111.507666499892	43.7196429306446
112.108698406897	43.7179951974162
112.695878795901	43.7163371506505
113.301630354908	43.7146514469897
113.977353029899	43.7129180110589
114.591289012897	43.7111505666778
115.190466605884	43.7093644974007
115.789909593877	43.7075395196476
116.473584144871	43.7056734069077
117.169512640874	43.7038224879772
117.809359386883	43.701943583403
118.440629748875	43.6999998663108
119.058651002881	43.6980660484924
119.684276560874	43.6961205810929
120.29753552188	43.694124616312
120.939964563877	43.6921027046386
121.616208400883	43.6900940598299
122.293630766872	43.6880594183297
122.934103217864	43.6859721214543
123.562550417861	43.6838821535085
124.226023151859	43.6817751231092
124.834954117861	43.679662534271


==> figs/MRI/Radial/Knee7/GradDenoiser_FISTA_LL20/lst_cost_time.txt <==
0	79.04731
0.6829021	49.21409
1.2888	33.25183
1.940935	21.74508
2.546544	14.15361
3.136617	9.311392
3.708849	6.232119
4.288672	4.259461
4.939584	2.983775
5.59364	2.147552
6.221543	1.58775
6.814143	1.20221
7.39303	0.927707
7.98531	0.7254996
8.561094	0.5723197
9.153244	0.4545362
9.743359	0.3630702
10.33815	0.3097149
10.95107	0.2686274
11.61916	0.2266518
12.2698	0.1889633
12.88599	0.1583703
13.54189	0.1332207
14.15295	0.1121613
14.74376	0.09505459
15.32325	0.08183435
15.99053	0.07195331
16.68489	0.0644139
17.33242	0.05852558
17.9353	0.05355965
18.542	0.0492579
19.19156	0.04557307
19.88833	0.04245596
20.58957	0.03985367
21.23072	0.03770612
21.84518	0.03592995
22.43443	0.03442911
23.09358	0.03311962
23.77958	0.03194264
24.4109	0.03086138
25.05039	0.0298533
25.71152	0.02890453
26.3418	0.02800701
26.98061	0.02715614
27.62628	0.02634897
28.24785	0.02558303
28.8703	0.02485607
29.46195	0.02416649
30.07434	0.02351355
30.71364	0.02289751
31.41328	0.02231904
32.10636	0.02177866
32.76028	0.02127636
33.37895	0.02081156
34.00096	0.02038318
34.63576	0.01999005
35.29976	0.01963094
35.98263	0.01930455
36.58525	0.01900941
37.21542	0.01874368
37.82225	0.0185052
38.37793	0.01829157
38.97697	0.01810027
39.63834	0.01797438
40.32121	0.01797914
40.95822	0.0180004
41.51724	0.01800384
42.13779	0.01799982
42.77348	0.01799813
44.18548	0.0179323
44.83339	0.01788785
45.37877	0.01786065
45.95376	0.01785237
46.63152	0.01786215
47.87114	0.01783511
48.45435	0.01783866
49.63651	0.01781516
50.25567	0.01781439
51.50417	0.01779321
52.09596	0.01778928
53.41336	0.01777001
54.0053	0.01776462
55.24341	0.01774757
55.84526	0.01774336
57.14707	0.01772821
57.73719	0.01772741
59.07844	0.01771411
59.73262	0.01771767
61.01792	0.01770591
62.2836	0.01769456
62.92491	0.0176929
64.19654	0.01768272
64.75524	0.01768675
65.834	0.01767735
67.01292	0.01766806
67.65292	0.01766855
68.95733	0.01765994
69.54197	0.0176648
70.82043	0.01765642
72.12417	0.01764817
72.71027	0.0176479
73.94055	0.01763983
74.64265	0.01764137
75.86845	0.01763332
76.4557	0.0176354
77.6592	0.01762743
78.23322	0.01762862
79.39214	0.01762056
79.95615	0.01761934
81.06309	0.01761116
81.66771	0.01760624
82.3243	0.01760481
82.89437	0.01760587
84.03645	0.01759722
84.63668	0.01759079
85.255	0.01758483
85.83636	0.01757844
86.41447	0.01757091
87.07497	0.01756149
87.74078	0.01754978
88.37556	0.01753519
89.03191	0.01751756
89.70934	0.01749644
90.34853	0.01747182
91.04554	0.01744358
91.74885	0.01741165
92.40993	0.01737618
93.00685	0.01733731
93.62804	0.01729508
94.25249	0.01724984
94.91638	0.01720181
95.54221	0.01715127
96.18259	0.01709843
96.80563	0.01704376
97.49226	0.01698756
98.16838	0.01693022
98.83961	0.01687214
99.52726	0.01681365
100.13	0.01675511
100.766	0.01669688
101.3912	0.0166394
102.0766	0.01658309
102.7843	0.01652827
103.3713	0.01647532
104.0083	0.01642453
104.6077	0.01637629
105.2088	0.01633078
105.7828	0.01628837
106.3245	0.0162492
106.9516	0.01621346
107.5538	0.01618141
108.0971	0.01615307
108.6952	0.01612855
109.2704	0.01610783
109.8216	0.01609099
110.3582	0.016078
110.8798	0.0160688
111.4125	0.0160632
112.0073	0.01606122
112.5244	0.01606247
113.581	0.01606318
114.773	0.01606383
115.888	0.01606452
117.1698	0.01606519
118.2695	0.01606585
119.3482	0.01606658
120.4268	0.01606726
121.7008	0.01606799
122.9511	0.01606872
124.0721	0.01606943
125.3204	0.01607016
126.5139	0.01607086
127.6781	0.01607151
128.9445	0.01607226
130.2748	0.01607296
131.3977	0.0160737
132.3154	0.01607446
133.4205	0.01607514
134.6331	0.01607583
135.8333	0.01607664
137.1603	0.01607738
138.3607	0.01607814
139.5544	0.01607888
140.6288	0.01607957
141.7457	0.01608031
142.854	0.01608108
143.8689	0.01608182
144.8886	0.01608251
145.9544	0.01608327
147.1507	0.01608401
148.2545	0.01608476
149.4913	0.01608554
150.4746	0.0160863
151.4365	0.01608701
152.6139	0.01608774
153.7996	0.01608847
154.7039	0.01608925
155.8152	0.01608998
157.0876	0.0160907
157.9784	0.01609145
159.028	0.01609226


==> figs/MRI/Radial/Knee7/GradDenoiser_FISTA_LL20/lst_psnr_time.txt <==
0	18.2357679312351
0.682902114000171	19.266667818429
1.2887998669903	20.0935623094549
1.94093483100005	20.9994701703844
2.54654376300459	21.9316454064159
3.13661709000007	22.8591620494981
3.70884933100024	23.7616126864806
4.28867255699879	24.6254508673226
4.93958443599695	25.4456137247062
5.59364036298939	26.2246202691284
6.22154309297912	26.9674540856678
6.8141427369701	27.6777483122471
7.39303025696427	28.3576216159227
7.98530941896024	29.007363723286
8.56109421595465	29.6256200660468
9.15324422795675	30.2112487608928
9.74335882495507	30.7459933471582
10.3381492879562	31.1846737594889
10.9510709429596	31.6147193979316
11.6191584059707	32.0442333081504
12.2697956969641	32.4728012802844
12.8859905119607	32.8933199712893
13.541886448962	33.2996363348972
14.1529505219514	33.6868886198609
14.7437626949541	34.0515312534352
15.3232456739643	34.3918629965614
15.9905310589529	34.7077580886102
16.6848886959488	34.9965161234234
17.3324168639519	35.2642246485399
17.9353026489553	35.5154248218119
18.542001565962	35.7505145452657
19.1915555389714	35.9698994418037
19.8883314259729	36.1743391620507
20.5895744439767	36.3648974343146
21.2307196649781	36.5428953584761
21.8451765719801	36.7097062992007
22.434425370986	36.8667035785811
23.0935805919871	37.0154071000851
23.7795822059852	37.1570468756043
24.4109047369857	37.2926059353892
25.0503856729774	37.4228431934027
25.7115175819781	37.5484651246348
26.3418001559912	37.6701884376877
26.9806066879974	37.7883168693617
27.6262808699976	37.9030508494095
28.2478497569973	38.0146087942735
28.8703024639981	38.1231228519163
29.4619548260089	38.2287201503124
30.0743347420066	38.3314055858319
30.713643813011	38.4312324567676
31.4132819900115	38.5281943474145
32.1063578150206	38.6223359215869
32.7602806660143	38.713719494882
33.3789476730162	38.802389471382
34.000957553013	38.8883737361033
34.6357620450144	38.9716315362286
35.2997644000134	39.052210552023
35.9826315410173	39.1301448984207
36.5852488880191	39.2055042091547
37.2154203500249	39.2783779027853
37.8222490330227	39.3488827674299
38.3779340520268	39.4171607019382
38.9769721480261	39.4833731996287
39.6383344280184	39.5449635006508
40.3212074300245	39.6027563886467
40.9582160200371	39.6582922573245
41.5172441260365	39.7117929149401
42.1377889320283	39.7633281940981
42.7734795570286	39.8129438886975
44.1854835170379	39.8173827812294
44.8333894070383	39.868516837736
45.3787739190448	39.9176234788793
45.9537578590389	39.9647185606026
46.6315174580523	40.0098578011081
47.8711386820505	40.0133653977976
48.4543548550573	40.0592675909532
49.6365035400522	40.0625450912683
50.255668560043	40.1088506172334
51.5041653920489	40.1118822972408
52.0959605490498	40.1581618183305
53.4133557890455	40.1609434713381
54.0052968400414	40.2067505224824
55.2434123210405	40.2092768431767
55.8452644930367	40.254179728756
57.1470734250324	40.2564666797504
57.7371913330426	40.3000886725362
59.0784406870371	40.3021449094611
59.732618337046	40.3441816241191
61.0179189790506	40.3460253285307
62.2836034550564	40.3478440628124
62.9249090360536	40.3891512192005
64.1965390690457	40.3907685858328
64.7552409610507	40.4298948761224
65.8339969240478	40.431337578711
67.0129243910487	40.4327671435224
67.6529188200511	40.4703785435726
68.9573274560535	40.4716495120681
69.5419660270563	40.5067512912847
70.820428717052	40.5079006989733
72.1241707740555	40.5090401447771
72.7102713790518	40.542320423123
73.9405495160609	40.5433614991665
74.6426579990512	40.5741526608838
75.8684502020478	40.5751267155301
76.4556957850436	40.6035436490461
77.6592050420441	40.6044713409732
78.2332259470422	40.6306942015942
79.3921370110475	40.6316038178797
79.9561492210487	40.6558806814923
81.0630878690426	40.6567932236335
81.6677123860427	40.6794060906324
82.3242988260463	40.6998835736127
82.8943735360372	40.7184784055767
84.0364508380299	40.7195167310739
84.6366817820235	40.7374344724045
85.2549980930198	40.754010351512
85.8363589590299	40.769483997586
86.4144755460438	40.7840944813317
87.0749704170448	40.7980908962836
87.7407868410519	40.8117027929624
88.3755670610408	40.8251608884192
89.0319084100483	40.8386597329902
89.7093442150508	40.8523811634775
90.3485272820544	40.8664835117536
91.0455433800671	40.8811147775544
91.7488455270795	40.8963993522875
92.409932536073	40.9124363479483
93.0068497410684	40.9293059011948
93.6280354810733	40.9470741591099
94.2524977360736	40.9657680822291
94.9163847630698	40.9854047287137
95.542206799073	41.0059825352658
96.1825833380717	41.0274885516992
96.8056249710644	41.0498899446867
97.492254832061	41.0731394048043
98.1683770950476	41.0971716515105
98.8396083470434	41.1219191413796
99.5272575050476	41.1473126864432
100.129969727044	41.1732622864224
100.766029319042	41.1996633199461
101.391202169034	41.2264110469747
102.076592705038	41.2534051270931
102.784293861041	41.2805368096515
103.371310311035	41.3077020437588
104.008302571034	41.3348066351987
104.607698409032	41.3617617159526
105.208814870028	41.3884699242511
105.782826953029	41.414829162027
106.324538068031	41.4407511182124
106.951605627037	41.4661422125256
107.553770498038	41.4909180896273
108.097142620041	41.5150137186882
108.695228697048	41.5383703693663
109.270351604049	41.5609204363835
109.82158230005	41.5826142226729
110.358216271052	41.6034135324377
110.879810789047	41.6232846799806
111.412508651047	41.6422043163191
112.007298657045	41.6601526828679
112.524411113045	41.6771302597519
113.580953569035	41.6772114335892
114.773035829028	41.6772919581373
115.888035893033	41.6773671188456
117.169789652035	41.6774393575254
118.269478057045	41.6775097069545
119.348206590046	41.6775731087434
120.42683275805	41.6776360250345
121.700814351061	41.6776937018383
122.951080994069	41.6777477145249
124.072119951074	41.677799708737
125.320358099067	41.6778477981504
126.513902880077	41.6778939190595
127.67814826408	41.6779398887264
128.944547444087	41.6779785153652
130.274769331081	41.6780166365549
131.397700437083	41.6780498643209
132.315436468081	41.6780803050299
133.42054373608	41.6781104130567
134.633099743078	41.6781382415725
135.833256934086	41.678158243954
137.160291603097	41.6781784720716
138.360749287094	41.6781955403018
139.5543617441	41.6782110347875
140.628815566102	41.6782260817709
141.745676470091	41.6782363572356
142.854046686087	41.6782433597701
143.86884861908	41.6782489013097
144.888633473078	41.6782545046239
145.95442055208	41.678254826505
147.150737802076	41.6782535451552
148.254466047074	41.678249374577
149.491352990066	41.6782421989962
150.47464068007	41.6782335541455
151.436461702062	41.6782247399963
152.613940295065	41.6782132371914
153.799583734057	41.6781999793848
154.703911812059	41.6781819036188
155.815253429057	41.678164111817
157.087632291063	41.6781446860875
157.978363058064	41.6781222424762
159.028032606075	41.6780955657531


==> figs/MRI/Radial/Knee7/GradDenoiser_NonGKS20K200RestartFalse/lst_cost_time.txt <==
0	79.04731
0.4429356	11.21288
0.4874258	4.046241
0.5321906	1.849501
0.5773631	0.8871694
0.6223285	0.5010374
0.6676443	0.2892425
0.712423	0.1878127
0.7591165	0.1234338
0.8062308	0.08800417
0.8518203	0.06251226
0.8988143	0.04801294
0.9453656	0.03914097
0.991459	0.03292289
1.037788	0.02888312
1.083986	0.02612026
1.136893	0.02390978
1.183398	0.02213897
1.230255	0.02071887
1.276902	0.0195625
1.323663	0.01869612
1.370887	0.01802321
1.41802	0.01748897
1.466121	0.01707097
1.513971	0.01672745
1.561803	0.01643927
1.609733	0.01620075
1.657115	0.0160052
1.705565	0.01583775
1.753894	0.01569548
1.802652	0.01557496
1.851729	0.01547043
1.9021	0.01538173
1.955913	0.01530295
2.006195	0.01523595
2.057082	0.0151766
2.107486	0.01512399
2.158198	0.01507776
2.208819	0.01503621
2.259721	0.01499914
2.310916	0.01496592
2.364681	0.0149361
2.415679	0.01490899
2.466893	0.01488439
2.518098	0.01486194
2.5695	0.0148414
2.621523	0.01482248
2.674054	0.01480511
2.727163	0.01479363
2.780369	0.01478172
2.833879	0.01476937
2.887259	0.01475718
2.941545	0.01474558
2.995328	0.01473456
3.048135	0.01472419
3.101118	0.01471444
3.155196	0.01470528
3.208643	0.01469664
3.262788	0.01468848
3.316507	0.01468078
3.37081	0.01467349
3.424763	0.01466658
3.478519	0.01466004
3.532805	0.01465381
3.590688	0.01464532
3.647842	0.01463871
3.705593	0.0146329
3.762902	0.01462753
3.821333	0.01462249
3.880656	0.01461771
3.939442	0.01461312
3.998224	0.01460871
4.057278	0.01460451
4.116461	0.01460045
4.176029	0.01459652
4.23535	0.01459275
4.294149	0.01458348
4.353291	0.01457845
4.413012	0.0145745
4.472726	0.01457097
4.534724	0.01459033
4.596825	0.01460537
4.658576	0.01461247
4.720689	0.01461511
4.782994	0.01461542
4.84553	0.01461457
4.907496	0.01461306
4.970712	0.01461121
5.033456	0.0146092
5.096527	0.01460707
5.159894	0.0146049
5.223153	0.0146027
5.286678	0.0146005
5.350312	0.01459831
5.414552	0.01459611
5.478117	0.01459396
5.54315	0.01465286
5.608645	0.01468426
5.673718	0.01470013
5.739318	0.0147082
5.805503	0.01471221
5.871808	0.01471413
5.937798	0.01471482
6.004364	0.0147148
6.070567	0.01471429
6.137059	0.01471352
6.204248	0.01471254
6.271049	0.01471141
6.338508	0.0147102
6.405323	0.0147089
6.472898	0.01470753
6.540806	0.01470614
6.608063	0.0147047
6.675934	0.01470327
6.744244	0.01470179
6.812249	0.01470029
6.880405	0.0146988
6.948375	0.01469732
7.017255	0.0146958
7.086119	0.0146943


==> figs/MRI/Radial/Knee7/GradDenoiser_NonGKS20K200RestartFalse/lst_psnr_time.txt <==
0	18.235767959404
0.442935628932901	22.7112587872411
0.487425831903238	24.8713526685975
0.532190542900935	26.7441930881574
0.577363067888655	28.6658546495749
0.622328510915395	30.0208258555506
0.667644261906389	31.3410556988703
0.712423013930675	32.4200514423726
0.75911645591259	33.3724985670694
0.806230754940771	34.1726154852838
0.851820280950051	34.9282073380102
0.898814307933208	35.5558101380426
0.945365624967963	36.0606966575749
0.991459018958267	36.5278550440129
1.03778800094733	36.9298817357981
1.0839864089503	37.2749797947116
1.13689255295321	37.6066289420214
1.18339822196867	37.9182300208324
1.23025482398225	38.2185139804808
1.27690214797622	38.5019980330664
1.32366302597802	38.7577771315365
1.37088672292884	38.9912638070825
1.41802006791113	39.2055776390468
1.46612103289226	39.4030604404212
1.51397109788377	39.5897574343567
1.56180250586476	39.7683166344716
1.60973346687388	39.9380564161718
1.65711469686357	40.0960829184482
1.70556513482006	40.2465467660738
1.75389400479617	40.3885434137116
1.80265163979493	40.5216311527157
1.85172935680021	40.6474805835692
1.90209967480041	40.7644308714298
1.95591314783087	40.8759925333215
2.00619502883637	40.979743342462
2.0570823198068	41.0780610883038
2.10748592275195	41.1716350726103
2.158197523735	41.2599420307866
2.20881936873775	41.3442946662401
2.25972134975018	41.4242249629234
2.31091581372311	41.5002113039763
2.364681238716	41.5720792617719
2.41567862266675	41.6405199078495
2.46689262369182	41.7054983382747
2.51809768070234	41.7672299197713
2.56950033467729	41.8259822522479
2.62152304069605	41.8821114790548
2.67405425466131	41.935541726695
2.72716334467987	41.988263662994
2.78036885464098	42.0378097125835
2.83387846662663	42.0847766301249
2.88725848559989	42.1294063524225
2.94154517463176	42.1716742582706
2.99532783863833	42.2117769477461
3.04813500662567	42.2497551833303
3.10111822461477	42.2857329207407
3.15519566257717	42.3197874525752
3.20864269358572	42.3520327707898
3.26278832257958	42.3825251816659
3.31650732457638	42.411346499771
3.37080968555529	42.4385652491935
3.42476287158206	42.4642658281675
3.47851940657711	42.4884935342363
3.53280470857862	42.5112962779477
3.59068825555732	42.532849523083
3.64784175856039	42.5529930786587
3.70559303159826	42.5718486707704
3.7629025625647	42.5894842399099
3.82133342756424	42.6059479090127
3.88065601757262	42.6212808358265
3.93944191257469	42.6355278605354
3.99822394159855	42.648724782861
4.05727803061018	42.6609166995543
4.11646068561822	42.672139580751
4.17602906061802	42.6824188044032
4.23534977261443	42.6917951203945
4.2941494685947	42.7007420980123
4.3532904376043	42.708437535383
4.41301205358468	42.715245217539
4.47272571356734	42.7212514229068
4.53472372959368	42.7243472107213
4.59682490461273	42.7259008769227
4.65857535559917	42.7274823976732
4.7206894865958	42.7289782630484
4.78299381461693	42.7301866925733
4.8455295896274	42.730981468197
4.90749637963017	42.7309879702852
4.97071210457943	42.7309949860151
5.0334556515445	42.7310025320292
5.0965272335452	42.7310102420093
5.15989377355436	42.7310181195249
5.22315297258319	42.7310261000317
5.2866785505903	42.7310340920527
5.35031214455375	42.7310420297976
5.41455238155322	42.7310497201141
5.47811717452714	42.7310575925759
5.54315005749231	42.7310567990195
5.60864550451515	42.7310523735182
5.67371818551328	42.7310464703107
5.73931813851232	42.7310400540498
5.80550293548731	42.7310337521938
5.87180753948633	42.7310276161182
5.93779780744808	42.7310217763455
6.00436381547479	42.7310162021475
6.07056680950336	42.7310111858083
6.13705861853668	42.7310063406184
6.20424849155825	42.7310020109011
6.27104864653666	42.7309979837541
6.33850799448555	42.7309941458638
6.40532240347238	42.7309905289976
6.47289787547197	42.7309871845348
6.54080563748721	42.7309839978159
6.60806321748532	42.7309810576245
6.67593368847156	42.7309781469493
6.74424338451354	42.7309753898095
6.81224940350512	42.7309726789013
6.880405459553	42.7309699807795
6.94837516656844	42.7309674682506
7.01725473161787	42.7309648293524
7.08611904864665	42.7309622029655


==> figs/MRI/Radial/Knee7/GradDenoiser_QNP20/lst_cost_time.txt <==
0	79.04731
0.5173711	49.21412
1.212826	0.4026653
1.899582	0.03581933
2.523217	0.02543763
3.112168	0.0220281
3.722422	0.02006721
4.335524	0.01881157
4.965342	0.0179549
5.582133	0.0173426
6.195201	0.01688898
6.814445	0.01655925
7.422869	0.01639226
8.057107	0.01631669
8.714312	0.01629161
9.319674	0.01629362
9.928804	0.01630816
10.54158	0.01632747
11.17618	0.0163472
11.85107	0.01636511
12.53414	0.01638025
13.18064	0.01639249
13.79304	0.01640211
14.40137	0.01640898
15.02936	0.01641402
15.70531	0.01641713
16.36235	0.01641887
16.99432	0.01641928
17.65059	0.01641892
18.26214	0.0164178
18.88176	0.01641643
19.55127	0.01641496
20.24888	0.01641299
20.87657	0.01641051
21.48438	0.01640803
22.10456	0.01640548
22.75546	0.01640288
23.46327	0.01640053
24.15467	0.01639795
24.84756	0.01639551
25.48722	0.01639342
26.12216	0.01639122
26.76982	0.01638908
27.41268	0.01638731
28.0404	0.01638576
28.72169	0.01638407
29.37465	0.01638255
29.93034	0.01638086
30.53477	0.01637925
31.20764	0.01637776
31.88425	0.01637678
32.52178	0.0163757
33.13962	0.01637429
33.75713	0.01637279
34.3839	0.01637157
35.01015	0.01636991
35.63054	0.01636855
36.24143	0.01636747
36.91283	0.01636649
37.53039	0.01636544
38.17533	0.01636457
38.81337	0.01636355
39.45372	0.01636261
40.13096	0.0163619
40.79448	0.01636107
41.40401	0.01636003
42.0396	0.01635932
42.69787	0.01635871
43.37404	0.01635799
44.01369	0.0163574
44.63903	0.01635685
45.25777	0.01635641
45.8668	0.01635589
46.46444	0.01635522
47.07261	0.01635493
47.69552	0.01635482
48.31188	0.0163545
48.93288	0.01635418
49.55957	0.01635405
50.21718	0.01635369
50.89428	0.01635322
51.52132	0.01635305
52.15835	0.01635251
52.78981	0.01635277
53.4136	0.0163525
54.01672	0.01635221
54.68392	0.01635192
55.34608	0.01635176
55.96826	0.01635144
56.58947	0.01635103
57.20404	0.01635102
57.87601	0.01635103
58.5069	0.01635093
59.12727	0.01635068
59.76326	0.01635104
60.41066	0.0163509
61.01682	0.01635089
61.66473	0.01635102
62.2802	0.01635073
62.89512	0.0163504
63.58761	0.01635013
64.22295	0.01634985
64.8586	0.0163496
65.52302	0.01634956
66.18191	0.01634973
66.78881	0.01634985
67.42368	0.01634988
68.08408	0.01634971
68.72292	0.01634979
69.42754	0.01634965
70.06468	0.01634929
70.68739	0.01634931
71.32175	0.01634927
71.93291	0.01634922
72.53902	0.01634967
73.1634	0.01634952
73.85045	0.01634949
74.52103	0.01634963
75.21652	0.01634962
75.88596	0.01634962
76.51782	0.01634941
77.13414	0.01634937
77.81527	0.01634913
78.49902	0.01634891
79.14181	0.01634872
79.75465	0.01634854
80.39137	0.01634835
81.06332	0.01634817
81.74211	0.01634799
82.3938	0.01634782
83.01674	0.01634764
83.64182	0.01634748
84.2547	0.01634738
84.8609	0.01634726
85.48777	0.01634698
86.15168	0.01634693
86.83139	0.01634677
87.45795	0.01634654
88.06557	0.01634638
88.66747	0.01634646
89.32351	0.0163464
90.00181	0.01634651
90.67814	0.01634657
91.3143	0.01634636
91.92902	0.01634626
92.54014	0.01634615
93.2193	0.01634604
93.85567	0.01634592
94.48129	0.01634603
95.12578	0.0163463
95.76097	0.01634625
96.39932	0.01634618
97.06602	0.01634609
97.73996	0.01634601
98.40112	0.01634592
99.00899	0.01634619
99.63761	0.01634613
100.2676	0.01634604
100.9405	0.01634602
101.602	0.0163461
102.2246	0.01634606
102.8579	0.016346
103.4922	0.01634593
104.173	0.01634585
104.8704	0.01634578
105.5751	0.0163457
106.2199	0.01634567
106.8765	0.0163455
107.5082	0.01634547
108.1639	0.01634539
108.7828	0.01634532
109.4024	0.01634524
110.0582	0.01634517
110.7085	0.01634528
111.3208	0.01634524
111.9219	0.01634504
112.5575	0.01634493
113.1948	0.01634486
113.8803	0.01634479
114.5206	0.01634471
115.1418	0.01634466
115.7775	0.01634458
116.4719	0.01634451
117.1323	0.01634444
117.8413	0.01634439
118.5115	0.01634433
119.1458	0.01634426
119.8355	0.01634426
120.4811	0.01634412
121.1061	0.01634412
121.7309	0.01634402
122.3422	0.01634397
122.9521	0.01634392
123.5893	0.01634387
124.2331	0.01634381
124.8712	0.01634375
125.5204	0.01634371
126.1706	0.01634366
126.7849	0.0163436
127.4389	0.01634355
128.0908	0.0163435


==> figs/MRI/Radial/Knee7/GradDenoiser_QNP20/lst_psnr_time.txt <==
0	18.2357679330193
0.517371046007611	19.2666583024363
1.2128264310013	34.0040067228103
1.89958187600132	36.4537616947725
2.52321674500126	37.2820232645266
3.11216754300403	37.8769463166138
3.72242245600501	38.3420587190073
4.33552385300572	38.7214619845411
4.96534179501759	39.039995828678
5.58213296001486	39.3129385933114
6.19520096901397	39.5505742194072
6.81444443001237	39.7560706648896
7.42286864102061	39.9185045483255
8.05710717801412	40.052795277151
8.71431143902009	40.1663718695616
9.31967464603076	40.2640609916233
9.92880418803543	40.3492872330921
10.541579679033	40.4245525604064
11.1761838570237	40.4917119942453
11.8510736360331	40.5522179139141
12.5341423870414	40.6071822919709
13.1806445660477	40.6574186140508
13.7930417430471	40.7036148270028
14.4013751950406	40.7463075639831
15.0293561290455	40.7858890407272
15.705304978037	40.8227598054856
16.3623495010397	40.8571772689692
16.9943192830397	40.8894077295129
17.65058425405	40.9196152020286
18.2621417450573	40.9480118375037
18.881755183058	40.9746981130794
19.5512739160476	40.9998252221071
20.2488777880499	41.0235236800916
20.876569257045	41.0459113906552
21.484379163041	41.0670896047053
22.1045630810404	41.0871265651643
22.755462361034	41.1061137330771
23.4632676720357	41.1240872559707
24.1546677320439	41.1411477239063
24.8475632900372	41.1573321156634
25.4872232200432	41.172669841708
26.1221606750478	41.1872455249773
26.7698156460392	41.2010969588557
27.412682772032	41.214239503735
28.0403955290385	41.2267148036954
28.7216923530505	41.238587952806
29.3746491430502	41.2498752688113
29.9303414670576	41.2606467306332
30.5347720660502	41.2708978301579
31.2076394520554	41.2806666929099
31.88425512705	41.2899470404171
32.5217837440578	41.298782644495
33.1396217950678	41.3072303678292
33.7571303470759	41.31533022868
34.383903972077	41.3230477295869
35.010152499075	41.3304566827246
35.6305426090839	41.3375262970426
36.2414326670842	41.3442764121838
36.91283518009	41.3507067825153
37.5303902790911	41.3568627443431
38.1753321620927	41.3627450579871
38.8133678120794	41.3683582557645
39.4537151470868	41.3737390319507
40.1309581090754	41.3788623231709
40.794478141077	41.3837744755586
41.4040146170883	41.3885004724088
42.0396023540816	41.3930087937333
42.6978702570777	41.3973060944015
43.3740412840707	41.4014265149366
44.0136909680732	41.4053731918932
44.6390349590656	41.409124894255
45.2577757090621	41.412713665406
45.8667981870676	41.4161492853328
46.4644357080542	41.4194520880603
47.0726137010497	41.4225885340657
47.6955211810564	41.4255693499649
48.3118811170425	41.4284284116158
48.9328823560354	41.4311788553409
49.5595670640469	41.4337794092541
50.2171773810551	41.4362897722178
50.894279107044	41.43869809959
51.5213244500483	41.4409887943227
52.158353750041	41.4432090769583
52.7898152730486	41.4452812207014
53.4136026370543	41.4472669409228
54.0167252430547	41.4491742924494
54.6839174420602	41.4510123398318
55.3460822660563	41.4527640543218
55.9682593250473	41.4544487330404
56.5894668000401	41.4560739004911
57.2040407550521	41.4575969352698
57.8760086150578	41.4590520430504
58.5069053860643	41.4604352763525
59.1272642260592	41.4617734582631
59.7632620970544	41.4629933926637
60.4106653960625	41.4641809378857
61.0168231150601	41.4653145893887
61.6647250300593	41.4663806882254
62.2802044150594	41.4674235759676
62.8951201090676	41.4684328774139
63.5876089100784	41.4694032208914
64.2229541180714	41.4703382837021
64.858597032071	41.4712373004132
65.5230172220618	41.4720747404274
66.1819111440564	41.4728517576872
66.7888098210533	41.4735707466978
67.4236817830533	41.4742621036265
68.0840872830595	41.4749347407971
68.7229269220552	41.4755592064414
69.4275449930574	41.4761639359719
70.0646834520594	41.4767658732856
70.6873882120708	41.4773219183861
71.3217481680767	41.4778444521424
71.9329066920764	41.478338906794
72.539027808074	41.4787662126005
73.1633959780738	41.4791907793541
73.8504496740643	41.4795973719501
74.5210337290628	41.4799615700387
75.216520592061	41.4803080012889
75.8859613200621	41.4806463751998
76.5178233740589	41.4809718219997
77.1341426970612	41.4812704786493
77.8152711390576	41.4815678304258
78.4990183830669	41.4818540045772
79.1418041600555	41.4821253819306
79.7546431930532	41.4823811226808
80.3913730030472	41.4826225281153
81.0633216250571	41.4828543390181
81.7421085310634	41.4830725715997
82.3937972150743	41.483276728554
83.0167378180777	41.4834683645987
83.6418122060713	41.4836482822059
84.2547019610793	41.4838138859021
84.8608978960838	41.4839713297508
85.4877688130946	41.4841257563768
86.151677333095	41.484263826932
86.8313879140915	41.4843960939206
87.4579532960925	41.4845213554526
88.065567767102	41.4846319257885
88.6674644060986	41.4847233385258
89.3235076681012	41.4848046997218
90.0018051521038	41.4848522533085
90.6781362881011	41.4849031935399
91.3143042891024	41.4849580485249
91.9290160721139	41.4850009212452
92.5401389781182	41.4850381022364
93.2193026541208	41.4850701590456
93.8556757101323	41.485097021973
94.4812833161268	41.4851049480098
95.125778645117	41.4850751937361
95.7609686031064	41.4850589751148
96.3993257121037	41.4850452655692
97.0660197991092	41.4850271888359
97.7399571441056	41.4850065503476
98.4011174521147	41.4849813018632
99.0089894991252	41.4849369056464
99.6376095121232	41.4849006357652
100.267562879118	41.4848658025232
100.940502828133	41.4848226343371
101.602032717128	41.4847681979803
102.224597323133	41.4847033588163
102.857917854126	41.4846399991439
103.492224211135	41.4845757786151
104.172952057139	41.4845116605345
104.870374709135	41.4844436953206
105.575065378129	41.4843756593897
106.219863408129	41.4843148794227
106.876507726134	41.4842644397967
107.508188203137	41.4841879609272
108.163923517131	41.4841121250709
108.782750345126	41.4840331823442
109.402435161115	41.4839539416626
110.058155608116	41.483874074668
110.708474854124	41.483788056729
111.32079331913	41.4837039413893
111.921904750139	41.4836401503377
112.557482252145	41.4835582503556
113.194779748141	41.4834734733908
113.880297529147	41.483384571682
114.520633696156	41.4832966785603
115.141780181162	41.4832213505652
115.777472137153	41.4831323302483
116.471894302158	41.4830403742871
117.132324340157	41.482947265268
117.841279761153	41.4828549015776
118.511535810147	41.4827587058241
119.145760988133	41.4826650818769
119.835482009134	41.4825714099924
120.48114515013	41.4824932097341
121.106146294129	41.4824170668241
121.73087403414	41.4823274268833
122.34218826615	41.4822291693995
122.952096810157	41.4821295309452
123.589279749154	41.4820305611658
124.233118253149	41.4819332606684
124.871179122158	41.4818339432742
125.520367566147	41.4817341198218
126.170634470138	41.4816362972341
126.784929738147	41.481538688271
127.43885170616	41.4814409466467
128.090774602155	41.4813439833205


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_FISTA_LL20/lst_cost.txt <==
2.825994873046875000e+01
1.159569549560546875e+01
3.394289016723632812e+00
-2.150030136108398438e+00
-5.717383384704589844e+00
-8.103837013244628906e+00
-9.786740303039550781e+00
-1.098085594177246094e+01
-1.179823493957519531e+01
-1.233412933349609375e+01
-1.267830657958984375e+01
-1.290280437469482422e+01
-1.305621433258056641e+01
-1.316732025146484375e+01
-1.325214004516601562e+01
-1.331940555572509766e+01
-1.337410736083984375e+01
-1.341938209533691406e+01
-1.345742607116699219e+01
-1.348976135253906250e+01
-1.351757717132568359e+01
-1.354165649414062500e+01
-1.356261253356933594e+01
-1.358079719543457031e+01
-1.359656906127929688e+01
-1.361020374298095703e+01
-1.362201118469238281e+01
-1.363221454620361328e+01
-1.364104557037353516e+01
-1.364869499206542969e+01
-1.365536975860595703e+01
-1.366118907928466797e+01
-1.366633129119873047e+01
-1.367087841033935547e+01
-1.367499446868896484e+01
-1.367872142791748047e+01
-1.368212223052978516e+01
-1.368521595001220703e+01
-1.368809032440185547e+01
-1.369071578979492188e+01
-1.369310474395751953e+01
-1.369527626037597656e+01
-1.369725227355957031e+01
-1.369907093048095703e+01
-1.370072650909423828e+01
-1.370225048065185547e+01
-1.370365047454833984e+01
-1.370494747161865234e+01
-1.370617294311523438e+01
-1.370729732513427734e+01
-1.370833492279052734e+01
-1.370931529998779297e+01
-1.371021556854248047e+01
-1.371106338500976562e+01
-1.371182727813720703e+01
-1.371255207061767578e+01
-1.371322059631347656e+01
-1.371381378173828125e+01
-1.371439266204833984e+01
-1.371492290496826172e+01
-1.371542549133300781e+01
-1.371589660644531250e+01
-1.371632480621337891e+01
-1.371673202514648438e+01
-1.371711540222167969e+01
-1.371747684478759766e+01
-1.371782493591308594e+01
-1.371814060211181641e+01
-1.371845245361328125e+01
-1.371872806549072266e+01
-1.371900463104248047e+01
-1.371928119659423828e+01
-1.371951770782470703e+01
-1.371975040435791016e+01
-1.371996974945068359e+01
-1.372017002105712891e+01
-1.372037124633789062e+01
-1.372056198120117188e+01
-1.372072982788085938e+01
-1.372090148925781250e+01
-1.372106933593750000e+01
-1.372120952606201172e+01
-1.372135066986083984e+01
-1.372150039672851562e+01
-1.372160053253173828e+01
-1.372170925140380859e+01
-1.372182750701904297e+01
-1.372193527221679688e+01
-1.372202396392822266e+01
-1.372210979461669922e+01
-1.372219753265380859e+01
-1.372227954864501953e+01
-1.372235584259033203e+01
-1.372243976593017578e+01
-1.372250938415527344e+01
-1.372257900238037109e+01
-1.372263145446777344e+01
-1.372270011901855469e+01
-1.372275257110595703e+01
-1.372281932830810547e+01
-1.372287464141845703e+01
-1.372291564941406250e+01
-1.372297477722167969e+01
-1.372302246093750000e+01
-1.372307491302490234e+01
-1.372312831878662109e+01
-1.372316932678222656e+01
-1.372320842742919922e+01
-1.372324275970458984e+01
-1.372328281402587891e+01
-1.372331428527832031e+01
-1.372335720062255859e+01
-1.372338581085205078e+01
-1.372341156005859375e+01
-1.372343540191650391e+01
-1.372346496582031250e+01
-1.372348022460937500e+01
-1.372350978851318359e+01
-1.372353267669677734e+01
-1.372355175018310547e+01
-1.372357749938964844e+01
-1.372360324859619141e+01
-1.372361469268798828e+01
-1.372362995147705078e+01
-1.372365093231201172e+01
-1.372366619110107422e+01
-1.372368335723876953e+01
-1.372370433807373047e+01
-1.372372817993164062e+01
-1.372373771667480469e+01
-1.372374916076660156e+01
-1.372375869750976562e+01
-1.372378063201904297e+01
-1.372378826141357422e+01
-1.372379684448242188e+01
-1.372381591796875000e+01
-1.372382164001464844e+01
-1.372383308410644531e+01
-1.372383689880371094e+01
-1.372384548187255859e+01
-1.372385120391845703e+01
-1.372386455535888672e+01
-1.372387218475341797e+01
-1.372389030456542969e+01
-1.372389793395996094e+01
-1.372389888763427734e+01
-1.372390556335449219e+01
-1.372390842437744141e+01
-1.372391510009765625e+01
-1.372391796112060547e+01
-1.372392368316650391e+01
-1.372394180297851562e+01
-1.372394466400146484e+01
-1.372395038604736328e+01
-1.372395896911621094e+01
-1.372395706176757812e+01
-1.372397041320800781e+01
-1.372398376464843750e+01
-1.372399806976318359e+01
-1.372399616241455078e+01
-1.372400665283203125e+01
-1.372400474548339844e+01
-1.372401428222656250e+01
-1.372402191162109375e+01
-1.372402954101562500e+01
-1.372402667999267578e+01
-1.372403049468994141e+01
-1.372403526306152344e+01
-1.372403621673583984e+01
-1.372404098510742188e+01
-1.372404670715332031e+01
-1.372404384613037109e+01
-1.372404479980468750e+01
-1.372404193878173828e+01
-1.372404289245605469e+01
-1.372404384613037109e+01
-1.372404384613037109e+01
-1.372405147552490234e+01
-1.372405719757080078e+01
-1.372406005859375000e+01
-1.372405910491943359e+01
-1.372406291961669922e+01
-1.372406387329101562e+01
-1.372406291961669922e+01
-1.372406291961669922e+01
-1.372406482696533203e+01
-1.372406291961669922e+01
-1.372406291961669922e+01
-1.372407627105712891e+01
-1.372408962249755859e+01
-1.372407913208007812e+01
-1.372407817840576172e+01
-1.372407722473144531e+01
-1.372407913208007812e+01
-1.372407722473144531e+01
-1.372408485412597656e+01
-1.372408866882324219e+01
-1.372409629821777344e+01
-1.372409057617187500e+01
-1.372409248352050781e+01
-1.372409439086914062e+01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_FISTA_LL20/lst_cost_time.txt <==
0	28.25995
0.5858235	11.5957
1.208673	3.394289
1.856038	-2.15003
2.463443	-5.717383
3.054452	-8.103837
3.642495	-9.78674
4.243581	-10.98086
4.898141	-11.79823
5.475088	-12.33413
6.057623	-12.67831
6.672003	-12.9028
7.325264	-13.05621
7.949617	-13.16732
8.596983	-13.25214
9.174639	-13.31941
9.795903	-13.37411
10.37528	-13.41938
11.02414	-13.45743
11.69381	-13.48976
12.38041	-13.51758
13.03989	-13.54166
13.66349	-13.56261
14.26598	-13.5808
14.85861	-13.59657
15.42311	-13.6102
16.07627	-13.62201
16.73116	-13.63221
17.29559	-13.64105
17.90977	-13.64869
18.51442	-13.65537
19.10891	-13.66119
19.70784	-13.66633
20.27167	-13.67088
20.84614	-13.67499
21.45649	-13.67872
22.02511	-13.68212
22.67771	-13.68522
23.35409	-13.68809
24.03139	-13.69072
24.71492	-13.6931
25.34745	-13.69528
25.95439	-13.69725
26.59832	-13.69907
27.21051	-13.70073
27.88507	-13.70225
28.52364	-13.70365
29.15785	-13.70495
29.77191	-13.70617
30.36346	-13.7073
30.96014	-13.70833
31.55594	-13.70932
32.18734	-13.71022
32.76142	-13.71106
33.30923	-13.71183
33.88679	-13.71255
34.4909	-13.71322
35.0496	-13.71381
35.68103	-13.71439
36.29103	-13.71492
36.8843	-13.71543
37.47124	-13.7159
38.03719	-13.71632
38.57999	-13.71673
39.11494	-13.71712
39.64041	-13.71748
40.16642	-13.71782
40.71704	-13.71814
41.27424	-13.71845
41.84622	-13.71873
42.39582	-13.719
42.93369	-13.71928
43.56148	-13.71952
44.20234	-13.71975
44.79321	-13.71997
45.34412	-13.72017
45.91586	-13.72037
46.45254	-13.72056
47.01858	-13.72073
47.55724	-13.7209
48.12227	-13.72107
48.69994	-13.72121
49.27032	-13.72135
49.90578	-13.7215
50.54674	-13.7216
51.11369	-13.72171
51.67552	-13.72183
52.25087	-13.72194
52.82564	-13.72202
53.40624	-13.72211
54.03851	-13.7222
54.63797	-13.72228
55.21459	-13.72236
55.7379	-13.72244
56.27919	-13.72251
56.86502	-13.72258
57.40535	-13.72263
57.9585	-13.7227
58.591	-13.72275
59.17481	-13.72282
59.73028	-13.72287
60.30622	-13.72292
60.88565	-13.72297
61.45518	-13.72302
62.01285	-13.72307
62.55382	-13.72313
63.16517	-13.72317
63.70118	-13.72321
64.22513	-13.72324
64.77658	-13.72328
65.3018	-13.72331
65.88549	-13.72336
66.52912	-13.72339
67.09836	-13.72341
67.65314	-13.72344
68.23305	-13.72346
68.75887	-13.72348
69.29417	-13.72351
69.89076	-13.72353
70.52711	-13.72355
71.09627	-13.72358
71.61974	-13.7236
72.11434	-13.72361
72.63783	-13.72363
73.22403	-13.72365
73.75294	-13.72367
74.25986	-13.72368
74.80054	-13.7237
75.32928	-13.72373
75.85522	-13.72374
76.34357	-13.72375
76.91085	-13.72376
77.4758	-13.72378
77.97991	-13.72379
78.52598	-13.7238
79.09219	-13.72382
79.5932	-13.72382
80.12203	-13.72383
80.62767	-13.72384
81.15456	-13.72385
81.7271	-13.72385
82.279	-13.72386
82.79337	-13.72387
83.30377	-13.72389
83.79596	-13.7239
84.3233	-13.7239
84.85359	-13.72391
85.35697	-13.72391
85.89492	-13.72392
86.38782	-13.72392
86.89516	-13.72392
87.40496	-13.72394
87.78489	-13.72394
88.27095	-13.72395
88.7861	-13.72396
89.19479	-13.72396
89.60048	-13.72397
90.00292	-13.72398
90.43758	-13.724
90.84335	-13.724
91.2317	-13.72401
91.62512	-13.724
92.00748	-13.72401
92.3891	-13.72402
92.77965	-13.72403
93.20444	-13.72403
93.64954	-13.72403
94.06793	-13.72404
94.45095	-13.72404
94.86327	-13.72404
95.25443	-13.72405
96.09155	-13.72404
96.97771	-13.72404
97.81252	-13.72404
98.21407	-13.72404
98.629	-13.72404
99.03043	-13.72404
99.43103	-13.72405
99.82455	-13.72406
100.2191	-13.72406
100.6501	-13.72406
101.5315	-13.72406
102.3608	-13.72406
102.7581	-13.72406
103.5237	-13.72406
104.3089	-13.72406
105.1083	-13.72406
105.9179	-13.72406
106.3173	-13.72408
106.7046	-13.72409
107.1176	-13.72408
107.9586	-13.72408
108.9121	-13.72408
109.8632	-13.72408
110.7472	-13.72408
111.1419	-13.72408
111.5258	-13.72409
111.9155	-13.7241
112.8121	-13.72409
113.7267	-13.72409
114.5764	-13.72409


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_FISTA_LL20/lst_iter_diff.txt <==
1.356696605682373047e+01
6.873428821563720703e+00
6.395924568176269531e+00
5.466375827789306641e+00
4.637686729431152344e+00
3.971561193466186523e+00
3.366333246231079102e+00
2.769035816192626953e+00
2.202027082443237305e+00
1.709485173225402832e+00
1.316002488136291504e+00
1.019734740257263184e+00
8.036750555038452148e-01
6.474467515945434570e-01
5.334779024124145508e-01
4.486884772777557373e-01
3.841030895709991455e-01
3.338151276111602783e-01
2.939237356185913086e-01
2.617195248603820801e-01
2.352019697427749634e-01
2.128607332706451416e-01
1.935862004756927490e-01
1.766058504581451416e-01
1.614093184471130371e-01
1.476683020591735840e-01
1.351695507764816284e-01
1.237696707248687744e-01
1.133693531155586243e-01
1.039000675082206726e-01
9.531403332948684692e-02
8.757413923740386963e-02
8.064288645982742310e-02
7.447285950183868408e-02
6.900142133235931396e-02
6.415066123008728027e-02
5.983251333236694336e-02
5.595747008919715881e-02
5.244355276226997375e-02
4.922346770763397217e-02
4.624800011515617371e-02
4.348560422658920288e-02
4.091872274875640869e-02
3.853834792971611023e-02
3.633846715092658997e-02
3.431196510791778564e-02
3.244808688759803772e-02
3.073235228657722473e-02
2.914756536483764648e-02
2.767582051455974579e-02
2.630041725933551788e-02
2.500734664499759674e-02
2.378606051206588745e-02
2.262912504374980927e-02
2.153198607265949249e-02
2.049201168119907379e-02
1.950758323073387146e-02
1.857741363346576691e-02
1.769999787211418152e-02
1.687332242727279663e-02
1.609496213495731354e-02
1.536222174763679504e-02
1.467225980013608932e-02
1.402229536324739456e-02
1.340979523956775665e-02
1.283245440572500229e-02
1.228818017989397049e-02
1.177504938095808029e-02
1.129121985286474228e-02
1.083483174443244934e-02
1.040393114089965820e-02
9.996544569730758667e-03
9.610662236809730530e-03
9.244273416697978973e-03
8.895492181181907654e-03
8.562551811337471008e-03
8.243915624916553497e-03
7.938290014863014221e-03
7.644618395715951920e-03
7.362105417996644974e-03
7.090142462402582169e-03
6.828298326581716537e-03
6.576274987310171127e-03
6.333864759653806686e-03
6.100890692323446274e-03
5.877194460481405258e-03
5.662607494741678238e-03
5.456931423395872116e-03
5.259964615106582642e-03
5.071491934359073639e-03
4.891279619187116623e-03
4.719076678156852722e-03
4.554614890366792679e-03
4.397616256028413773e-03
4.247789736837148666e-03
4.104818217456340790e-03
3.968361765146255493e-03
3.838053438812494278e-03
3.713508136570453644e-03
3.594344016164541245e-03
3.480180632323026657e-03
3.370638005435466766e-03
3.265365259721875191e-03
3.164038527756929398e-03
3.066372359171509743e-03
2.972121350467205048e-03
2.881077583879232407e-03
2.793078543618321419e-03
2.707982435822486877e-03
2.625692635774612427e-03
2.546129515394568443e-03
2.469233237206935883e-03
2.394944196566939354e-03
2.323206514120101929e-03
2.253971993923187256e-03
2.187187783420085907e-03
2.122788922861218452e-03
2.060714410617947578e-03
2.000902779400348663e-03
1.943270792253315449e-03
1.887735910713672638e-03
1.834215945564210415e-03
1.782627543434500694e-03
1.732885721139609814e-03
1.684900838881731033e-03
1.638579997234046459e-03
1.593836816027760506e-03
1.550577464513480663e-03
1.508709625340998173e-03
1.468150760047137737e-03
1.428820542059838772e-03
1.390640973113477230e-03
1.353548956103622913e-03
1.317484420724213123e-03
1.282406388781964779e-03
1.248278538696467876e-03
1.215075957588851452e-03
1.182788400910794735e-03
1.151404459960758686e-03
1.120923901908099651e-03
1.091354177333414555e-03
1.062699011527001858e-03
1.034970860928297043e-03
1.008176826871931553e-03
9.823263389989733696e-04
9.574167197570204735e-04
9.334468632005155087e-04
9.104091441258788109e-04
8.882894180715084076e-04
8.670649840496480465e-04
8.467135485261678696e-04
8.271837141364812851e-04
8.084784494712948799e-04
7.905469974502921104e-04
7.733265520073473454e-04
7.567913271486759186e-04
7.408988894894719124e-04
7.256084936670958996e-04
7.108593126758933067e-04
6.966107757762074471e-04
6.828189361840486526e-04
6.694393814541399479e-04
6.564294453710317612e-04
6.437466363422572613e-04
6.313537596724927425e-04
6.192163564264774323e-04
6.072990363463759422e-04
5.955770611763000488e-04
5.840239464305341244e-04
5.726194940507411957e-04
1.155842369371384848e-06
1.141870370702235959e-06
1.128234885072743054e-06
5.788717535324394703e-04
5.730765406042337418e-04
5.666291690431535244e-04
5.594764370471239090e-04
5.515947123058140278e-04
5.429905140772461891e-04
5.337022594176232815e-04
7.906519385869614780e-07
7.822165457582741510e-07
5.312364082783460617e-04
7.403007202810840681e-07
7.325587034756608773e-07
7.249681175380828790e-07
5.411802558228373528e-04
5.358206108212471008e-04
5.293090362101793289e-04
5.216917488723993301e-04
5.130428471602499485e-04
5.645017608912894502e-07
5.587319265032419935e-07
5.082994466647505760e-04
4.998958902433514595e-04
4.906019894406199455e-04
4.805159405805170536e-04
5.103441935716546141e-07
5.048019602327258326e-07
4.994104756406159140e-07


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_FISTA_LL20/lst_iter_diff_norm.txt <==
8.968995511531829834e-02
4.543960094451904297e-02
4.228286445140838623e-02
3.613770380616188049e-02
3.065931797027587891e-02
2.625562250614166260e-02
2.225451730191707611e-02
1.830583997070789337e-02
1.455739699304103851e-02
1.130124833434820175e-02
8.699970319867134094e-03
6.741371937096118927e-03
5.313021130859851837e-03
4.280210472643375397e-03
3.526773070916533470e-03
2.966237952932715416e-03
2.539269858971238136e-03
2.206820761784911156e-03
1.943102572113275528e-03
1.730203512124717236e-03
1.554898452013731003e-03
1.407202566042542458e-03
1.279780408367514610e-03
1.167524955235421658e-03
1.067062024958431721e-03
9.762214613147079945e-04
8.935933583416044712e-04
8.182298042811453342e-04
7.494742749258875847e-04
6.868737400509417057e-04
6.301122484728693962e-04
5.789445131085813046e-04
5.331226275302469730e-04
4.923331434838473797e-04
4.561620007734745741e-04
4.240940616000443697e-04
3.955471911467611790e-04
3.699296503327786922e-04
3.466994676273316145e-04
3.254117909818887711e-04
3.057412395719438791e-04
2.874792844522744417e-04
2.705098886508494616e-04
2.547734475228935480e-04
2.402302343398332596e-04
2.268332173116505146e-04
2.145112957805395126e-04
2.031687326962128282e-04
1.926918484969064593e-04
1.829622779041528702e-04
1.738696155371144414e-04
1.653212530072778463e-04
1.572474429849535227e-04
1.495990436524152756e-04
1.423459616489708424e-04
1.354707928840070963e-04
1.289628271479159594e-04
1.228135661222040653e-04
1.170130417449399829e-04
1.115479681175202131e-04
1.064023017534054816e-04
1.015582238323986530e-04
9.699694783193990588e-05
9.270009468309581280e-05
8.865091513143852353e-05
8.483416604576632380e-05
8.123602310661226511e-05
7.784376066410914063e-05
7.464520604116842151e-05
7.162807014537975192e-05
6.877942360006272793e-05
6.608622788917273283e-05
6.353519711410626769e-05
6.111303810030221939e-05
5.880727258045226336e-05
5.660623719450086355e-05
5.449976379168219864e-05
5.247929948382079601e-05
5.053786298958584666e-05
4.867019742960110307e-05
4.687227556132711470e-05
4.514124884735792875e-05
4.347514550318010151e-05
4.187259401078335941e-05
4.033242294099181890e-05
3.885358819388784468e-05
3.743497290997765958e-05
3.607526741689071059e-05
3.477314021438360214e-05
3.352716157678514719e-05
3.233579627703875303e-05
3.119737812085077167e-05
3.011013723153155297e-05
2.907223279180470854e-05
2.808174394886009395e-05
2.713657340791542083e-05
2.623447107907850295e-05
2.537301588745322078e-05
2.454965760989580303e-05
2.376187512709293514e-05
2.300715095771010965e-05
2.228297489637043327e-05
2.158702773158438504e-05
2.091716487484518439e-05
2.027150367212016135e-05
1.964841794688254595e-05
1.904653618112206459e-05
1.846478335210122168e-05
1.790222086128778756e-05
1.735821024340111762e-05
1.683222581050358713e-05
1.632387284189462662e-05
1.583275479788426310e-05
1.535850242362357676e-05
1.490080012445105240e-05
1.445929592591710389e-05
1.403356054652249441e-05
1.362319198960904032e-05
1.322778280155034736e-05
1.284678273805184290e-05
1.247964701178716496e-05
1.212583174492465332e-05
1.178478578367503360e-05
1.145594706031261012e-05
1.113872349378652871e-05
1.083250026567839086e-05
1.053670712281018496e-05
1.025072378979530185e-05
9.973939086194150150e-06
9.705808224680367857e-06
9.445800060348119587e-06
9.193398909701500088e-06
8.948186405177693814e-06
8.709767826076131314e-06
8.477869414491578937e-06
8.252253792306873947e-06
8.032754521991591901e-06
7.819304300937801600e-06
7.611828095832606778e-06
7.410324087686603889e-06
7.214841389213688672e-06
7.025404556770808995e-06
6.842096354375826195e-06
6.664963621005881578e-06
6.494068202300695702e-06
6.329393272608285770e-06
6.170930646476335824e-06
6.018630301696248353e-06
5.872399015061091632e-06
5.732086265197722241e-06
5.597544713964452967e-06
5.468434665090171620e-06
5.344776127458317205e-06
5.226233042776584625e-06
5.112390226713614538e-06
5.003077149012824520e-06
4.898013685306068510e-06
4.796930625161621720e-06
4.699425062426598743e-06
4.605229150911327451e-06
4.514052761805942282e-06
4.425601673574419692e-06
4.339594397606560960e-06
4.255749445292167366e-06
4.173821253061760217e-06
4.093581992492545396e-06
4.014797468698816374e-06
3.937304882128955796e-06
3.860928245558170602e-06
3.785534318012651056e-06
7.641166810401500697e-09
7.548798919287946774e-09
7.458655915115741664e-09
3.826867668976774439e-06
3.788555886785616167e-06
3.745932872334378771e-06
3.698646878547151573e-06
3.646541472335229628e-06
3.589659854696947150e-06
3.528256229401449673e-06
5.226926891310768042e-09
5.171161276962266129e-09
3.511954673740547150e-06
4.894059379978443758e-09
4.842877654454014191e-09
4.792696906008586666e-09
3.577692496037343517e-06
3.542260401445673779e-06
3.499212880342383869e-06
3.448855750320944935e-06
3.391678774278261699e-06
3.731869036016632890e-09
3.693724881514981462e-09
3.360320533829508349e-06
3.304765414213761687e-06
3.243324272261816077e-06
3.176646259817061946e-06
3.373838097786574508e-09
3.337198961617104942e-09
3.301556361634538916e-09


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_FISTA_LL20/lst_psnr.txt <==
2.005101697502623637e+01
2.091868747220548741e+01
2.156736758009862953e+01
2.222117180405450654e+01
2.285210026728671551e+01
2.345350914833008460e+01
2.402445121933590855e+01
2.456357375807164800e+01
2.506881742956937842e+01
2.553871586604774535e+01
2.597402503160271792e+01
2.637714230442023933e+01
2.675162732360717754e+01
2.710116994170666871e+01
2.742903850142554134e+01
2.773793999200208660e+01
2.803012569849566660e+01
2.830761276150368388e+01
2.857236755975928943e+01
2.882610538611896445e+01
2.907032570981741415e+01
2.930640726935937224e+01
2.953546876164427459e+01
2.975847992156838018e+01
2.997616489660584449e+01
3.018906136757026459e+01
3.039765193746855942e+01
3.060230901744254695e+01
3.080333333385299355e+01
3.100099063983127934e+01
3.119549981093706492e+01
3.138703273737643684e+01
3.157579158731450519e+01
3.176185689934619916e+01
3.194530609091484763e+01
3.212619104434642026e+01
3.230452514383568285e+01
3.248032958509367063e+01
3.265359834656352689e+01
3.282428218096806916e+01
3.299235929999883865e+01
3.315780188363066827e+01
3.332060217909810262e+01
3.348077934298282798e+01
3.363833667203027034e+01
3.379329989526393518e+01
3.394572786306768819e+01
3.409567971530446329e+01
3.424320015178756194e+01
3.438835695690232797e+01
3.453122359011024400e+01
3.467183842505438207e+01
3.481026174220026093e+01
3.494657423387121042e+01
3.508087284267620021e+01
3.521326667843305103e+01
3.534386500698723665e+01
3.547277479647664222e+01
3.560008828562607164e+01
3.572587902059182596e+01
3.585020845941820511e+01
3.597313820229818759e+01
3.609472293650803465e+01
3.621499213021148478e+01
3.633397479924069273e+01
3.645168448860879096e+01
3.656813406328885208e+01
3.668333446765339545e+01
3.679729913885800840e+01
3.691004302522782154e+01
3.702158300440238747e+01
3.713194683782047889e+01
3.724114114739994363e+01
3.734917617205974949e+01
3.745606846205517115e+01
3.756184503259689933e+01
3.766652071768496768e+01
3.777012054276735142e+01
3.787268217239000023e+01
3.797422548863767844e+01
3.807474851582962572e+01
3.817426142963447688e+01
3.827277932737309385e+01
3.837032036532795587e+01
3.846690280402879125e+01
3.856254445157745891e+01
3.865726353796426906e+01
3.875107215043173170e+01
3.884398270919739105e+01
3.893600851388514172e+01
3.902715909967221108e+01
3.911744423975357421e+01
3.920687424787355724e+01
3.929545939396584231e+01
3.938320976281929831e+01
3.947013678903623912e+01
3.955624912720114139e+01
3.964155233894813080e+01
3.972605563097977210e+01
3.980977306833847251e+01
3.989271423270756145e+01
3.997486672796280516e+01
4.005622518564745604e+01
4.013678963289990520e+01
4.021658142936754388e+01
4.029559895386331192e+01
4.037382044859554497e+01
4.045124420929684561e+01
4.052787091954012055e+01
4.060370224834595376e+01
4.067873877555153683e+01
4.075297975145403484e+01
4.082642283544649331e+01
4.089906249771679114e+01
4.097089394607003499e+01
4.104191309444058788e+01
4.111211316598711107e+01
4.118148932972622589e+01
4.125003653712364837e+01
4.131774685678082903e+01
4.138461336223686260e+01
4.145062707032388971e+01
4.151578096436011123e+01
4.158007027938340627e+01
4.164348955217576531e+01
4.170603546982728460e+01
4.176770772962746747e+01
4.182850782087004404e+01
4.188843906644444814e+01
4.194750314029110427e+01
4.200570313960092506e+01
4.206304494468638211e+01
4.211953626068939371e+01
4.217518602935007976e+01
4.223000414983913231e+01
4.228399985881137013e+01
4.233718433532875025e+01
4.238957030978664164e+01
4.244117253752223462e+01
4.249200593084413669e+01
4.254208555831132799e+01
4.259142612478891010e+01
4.264004222341068129e+01
4.268794809917282862e+01
4.273515788226703904e+01
4.278168628248576510e+01
4.282754703255227469e+01
4.287275387597898657e+01
4.291731963788809878e+01
4.296125659912603112e+01
4.300457709961811759e+01
4.304729231588271432e+01
4.308941044133723608e+01
4.313094175261072394e+01
4.317189212064370452e+01
4.321226659404926806e+01
4.325207778166272732e+01
4.329132053612302400e+01
4.332999701767032263e+01
4.336810917528241305e+01
4.340565917891417058e+01
4.344264852313109770e+01
4.347907847566708739e+01
4.351495027932465121e+01
4.355026428941087602e+01
4.358502126089567241e+01
4.361922209071003209e+01
4.365286741331426867e+01
4.368595899482193090e+01
4.371849879746982026e+01
4.375048849954360719e+01
4.375129537501078403e+01
4.375209734470744394e+01
4.375289429330461388e+01
4.378608163782602958e+01
4.381865111012103853e+01
4.385058316974000547e+01
4.388187357158092539e+01
4.391251196748232388e+01
4.394247933779243454e+01
4.397177153996359067e+01
4.397240982520420971e+01
4.397304455147100555e+01
4.400256277494318624e+01
4.400317421678763452e+01
4.400378210349741437e+01
4.400438648363888916e+01
4.403444379447954304e+01
4.406372996299332101e+01
4.409223005681518970e+01
4.411993524375304787e+01
4.414684420241813001e+01
4.414734200421718668e+01
4.414783700984595782e+01
4.417462798971787663e+01
4.420061149529806954e+01
4.422579135049480925e+01
4.425017682179589684e+01
4.425061873607143070e+01
4.425105809305737381e+01
4.425149497794392062e+01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_FISTA_LL20/lst_psnr_time.txt <==
0	20.0510169750262
0.585823515008087	20.9186874722055
1.20867284500855	21.5673675800986
1.85603826699662	22.2211718040545
2.46344327100087	22.8521002672867
3.05445171600149	23.4535091483301
3.64249507299974	24.0244512193359
4.2435808720038	24.5635737580716
4.8981408450054	25.0688174295694
5.47508767100226	25.5387158660477
6.05762273799337	25.9740250316027
6.67200280698307	26.3771423044202
7.32526334798604	26.7516273236072
7.94961714997771	27.1011699417067
8.59698256397678	27.4290385014255
9.17463916298584	27.7379399920021
9.79590339798597	28.0301256984957
10.3752780949726	28.3076127615037
11.0241370489821	28.5723675597593
11.6938129749906	28.826105386119
12.3804057819943	29.0703257098174
13.0398890600045	29.3064072693594
13.6634939440119	29.5354687616443
14.265979274016	29.7584799215684
14.8586134020152	29.9761648966058
15.4231136780145	30.1890613675703
16.0762738650228	30.3976519374686
16.7311600240355	30.6023090174425
17.2955899250373	30.803333333853
17.9097737780394	31.0009906398313
18.5144209760474	31.1954998109371
19.1089084880368	31.3870327373764
19.7078424200445	31.5757915873145
20.2716694850387	31.7618568993462
20.8461366040428	31.9453060909148
21.456486404044	32.1261910443464
22.0251097880391	32.3045251438357
22.6777080520405	32.4803295850937
23.3540878550411	32.6535983465635
24.031385186041	32.8242821809681
24.7149162790447	32.9923592999988
25.3474490540393	33.1578018836307
25.9543892710499	33.3206021790981
26.5983230340498	33.4807793429828
27.2105148950504	33.6383366720303
27.8850712320564	33.7932998952639
28.5236426550691	33.9457278630677
29.1578475210699	34.0956797153045
29.7719078160735	34.2432001517876
30.3634585020773	34.3883569569023
30.9601375640777	34.5312235901102
31.555941533079	34.6718384250544
32.1873424190708	34.8102617422003
32.7614179870725	34.9465742338712
33.3092276480602	35.0808728426762
33.8867892750714	35.2132666784331
34.4908975420694	35.3438650069872
35.0496014820819	35.4727747964766
35.6810327640851	35.6000882856261
36.2910277420888	35.7258790205918
36.8842996640888	35.8502084594182
37.4712396120885	35.9731382022982
38.037185627094	36.094722936508
38.5799885660963	36.2149921302115
39.1149410640937	36.3339747992407
39.6404103140958	36.4516844886088
40.1664191111049	36.5681340632889
40.7170433611027	36.6833344676534
41.274237636113	36.797299138858
41.8462167811231	36.9100430252278
42.3958188771212	37.0215830044024
42.9336926721298	37.1319468378205
43.5614795601432	37.2411411473999
44.2023414231517	37.3491761720597
44.7932064321503	37.4560684620552
45.344116444161	37.5618450325969
45.915858428154	37.666520717685
46.4525380251434	37.7701205427674
47.0185822731437	37.87268217239
47.5572358821373	37.9742254886377
48.122269799147	38.0747485158296
48.6999389741541	38.1742614296345
49.270317078146	38.2727793273731
49.9057770211366	38.370320365328
50.546737844139	38.4669028040288
51.1136923051381	38.5625444515775
51.6755220841296	38.6572635379643
52.2508679531311	38.7510721504317
52.8256393831252	38.8439827091974
53.4062431391212	38.9360085138851
54.0385062991263	39.0271590996722
54.6379693411291	39.1174442397536
55.2145887561201	39.2068742478736
55.737894929116	39.2954593939658
56.2791927651269	39.3832097628193
56.8650245851313	39.4701367890362
57.4053546521318	39.5562491272011
57.9585008851282	39.6415523389481
58.5910023801262	39.7260556309798
59.174812518133	39.8097730683385
59.7302771101386	39.8927142327076
60.3062197011313	39.9748667279628
60.8856542511348	40.0562251856475
61.4551819701301	40.1367896328999
62.0128513801319	40.2165814293675
62.553820488145	40.2955989538633
63.1651718011417	40.3738204485955
63.7011815841397	40.4512442092968
64.2251305621321	40.5278709195401
64.77657920614	40.603702248346
65.3017964751343	40.6787387755515
65.8854884881439	40.752979751454
66.5291181011416	40.8264228354465
67.0983597241429	40.8990624977168
67.6531335021427	40.97089394607
68.2330500621465	41.0419130944406
68.7588663191418	41.1121131659871
69.2941728671431	41.1814893297262
69.8907628731395	41.2500365371236
70.527111214149	41.3177468567808
71.0962671371526	41.3846133622369
71.6197349641443	41.4506270703239
72.1143446061324	41.5157809643601
72.6378342051321	41.5800702793834
73.2240278021345	41.6434895521758
73.7529336951266	41.7060354698273
74.2598559081234	41.7677077296275
74.8005401061237	41.82850782087
75.3292826271208	41.8884390664444
75.8552251171204	41.9475031402911
76.3435666961159	42.0057031396009
76.910851936118	42.0630449446864
77.4757967751211	42.1195362606894
77.979912249124	42.1751860293501
78.5259748021344	42.2300041498391
79.0921879621455	42.2839998588114
79.5931988191442	42.3371843353288
80.1220300381538	42.3895703097866
80.6276691791427	42.4411725375222
81.1545562111423	42.4920059308441
81.7270953381376	42.5420855583113
82.2789957801433	42.5914261247889
82.7933694421517	42.6400422234107
83.3037745921465	42.6879480991728
83.7959594161366	42.735157882267
84.3233023231296	42.7816862824858
84.8535925331234	42.8275470325523
85.3569746641151	42.872753875979
85.8949231551233	42.9173196378881
86.3878203121276	42.961256599126
86.8951584131282	43.0045770996181
87.4049609631329	43.0472923158827
87.784892805139	43.0894104413372
88.2709488371329	43.1309417526107
88.7860985071311	43.1718921206437
89.1947937121295	43.2122665940493
89.6004757171177	43.2520777816627
90.0029222931189	43.291320536123
90.437585460124	43.3299970176703
90.8433465611306	43.3681091752824
91.2317075131286	43.4056591789142
91.6251195031364	43.4426485231311
92.0074815361295	43.4790784756671
92.3890989521315	43.5149502793247
92.7796509601321	43.5502642894109
93.2044413741387	43.5850212608957
93.6495450361399	43.61922209071
94.0679298711329	43.6528674133143
94.4509504441376	43.6859589948219
94.8632653921377	43.7184987974698
95.2544230811327	43.7504884995436
96.0915446251311	43.7512953750108
96.9777043451322	43.7520973447074
97.8125177201291	43.7528942933046
98.2140769361285	43.786081637826
98.628996320127	43.818651110121
99.0304339541326	43.85058316974
99.4310307521373	43.8818735715809
99.8245450601389	43.9125119674823
100.219096414134	43.9424793377924
100.650056500133	43.9717715399636
101.531474156131	43.9724098252042
102.360807148129	43.973044551471
102.758070359123	44.0025627749432
103.523742082121	44.0031742167876
104.30889931212	44.0037821034974
105.108309071118	44.0043864836389
105.917947737122	44.0344437944795
106.317289107115	44.0637299629933
106.704568218105	44.0922300568152
107.11759788511	44.119935243753
107.958605338106	44.1468442024181
108.912086095108	44.1473420042172
109.863237167112	44.147837009846
110.747226688109	44.1746279897179
111.141943651106	44.2006114952981
111.525799756113	44.2257913504948
111.915481874108	44.2501768217959
112.812106943107	44.2506187360714
113.72671568011	44.2510580930574
114.576404543113	44.2514949779439


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_FISTA_LL20/lst_ssim.txt <==
4.620938926576948491e-01
4.593896521113233766e-01
4.671601649371590614e-01
4.815385888882571797e-01
4.990101616202374246e-01
5.156735913341545796e-01
5.294052710520347205e-01
5.400162470631876266e-01
5.488622328093013536e-01
5.569541576092508217e-01
5.646436676468410409e-01
5.719841623902752747e-01
5.789663560288466071e-01
5.855673309598793397e-01
5.918255631387209226e-01
5.978454249238421836e-01
6.037961660836316247e-01
6.098086189971982929e-01
6.159757159459982034e-01
6.223314777973026901e-01
6.288171896344769696e-01
6.353626702243060365e-01
6.419076284155341705e-01
6.484561007161337987e-01
6.550362594431778929e-01
6.616538447121598221e-01
6.683338998641802364e-01
6.750999434911297836e-01
6.819379551626242320e-01
6.888247236068207879e-01
6.957224511900504949e-01
7.026055928840900799e-01
7.094418370352763015e-01
7.162197620705588186e-01
7.229310400044137719e-01
7.295495024211237078e-01
7.360543406107918907e-01
7.424487120674035934e-01
7.487396997274176069e-01
7.549232564488065345e-01
7.610055466342703356e-01
7.669875347963662771e-01
7.728735480312716177e-01
7.786538511710606736e-01
7.843221616329102419e-01
7.898824337569834153e-01
7.953249760518233957e-01
8.006439675676226830e-01
8.058338870497189221e-01
8.108862356139865391e-01
8.158029599174148050e-01
8.205858948132034314e-01
8.252312222532531827e-01
8.297429354279274305e-01
8.341309080246624985e-01
8.384042840394300145e-01
8.425710615941135462e-01
8.466360473475367243e-01
8.505997608465443172e-01
8.544556558929001788e-01
8.582095512614862365e-01
8.618669649848278436e-01
8.654236913240201945e-01
8.688801708606129770e-01
8.722392610049991557e-01
8.754988862866536214e-01
8.786585772505589587e-01
8.817212939986369680e-01
8.846913966661374973e-01
8.875690765186392550e-01
8.903531240357545062e-01
8.930438074560703710e-01
8.956438489146772985e-01
8.981523286321128063e-01
9.005722622014277201e-01
9.029063397666028390e-01
9.051543490629538891e-01
9.073182519500643251e-01
9.094008478536947937e-01
9.114085167257558462e-01
9.133437800736646794e-01
9.152111679555645640e-01
9.170157056497189041e-01
9.187620891864953787e-01
9.204530040043921169e-01
9.220911413374265342e-01
9.236779597402874353e-01
9.252159099624001071e-01
9.267081198790703134e-01
9.281585563196809163e-01
9.295687216754394688e-01
9.309372432424650734e-01
9.322677420756018130e-01
9.335629131597009689e-01
9.348251437458888757e-01
9.360539752855052686e-01
9.372492542473965793e-01
9.384125171932404808e-01
9.395429173819547231e-01
9.406421078816750159e-01
9.417112476911710939e-01
9.427502515018729712e-01
9.437603925883217837e-01
9.447427665793737273e-01
9.456967789061719865e-01
9.466220490569113855e-01
9.475188982489136658e-01
9.483878034786863420e-01
9.492300159384434721e-01
9.500467191980195292e-01
9.508376970532385064e-01
9.516032340533966405e-01
9.523437139314544497e-01
9.530599971450789409e-01
9.537525465101250877e-01
9.544218018410848270e-01
9.550688136359436475e-01
9.556947934063739769e-01
9.563007222779630334e-01
9.568859913851247567e-01
9.574522843193625787e-01
9.580015444084731824e-01
9.585345344547582247e-01
9.590522502704148522e-01
9.595554336700247156e-01
9.600434831275244107e-01
9.605164141851433302e-01
9.609752558724569127e-01
9.614212354910404157e-01
9.618551920352924611e-01
9.622777399559413469e-01
9.626888109660345361e-01
9.630892623842642886e-01
9.634799610159858752e-01
9.638605611199000389e-01
9.642314336079859105e-01
9.645921571467495070e-01
9.649433709387841285e-01
9.652853196383845980e-01
9.656182023251593805e-01
9.659429217504668097e-01
9.662600370704145236e-01
9.665698285020618563e-01
9.668729423509796472e-01
9.671692883536349150e-01
9.674586921131693718e-01
9.677415293459663559e-01
9.680180856129767530e-01
9.682879828779835663e-01
9.685516790663462050e-01
9.688095536020501219e-01
9.690617480432249797e-01
9.693081905775109419e-01
9.695492052415654038e-01
9.697850271028938263e-01
9.700160036530860452e-01
9.702422967813275623e-01
9.704638283747958338e-01
9.706808279874066248e-01
9.708937382270115268e-01
9.711027724376073422e-01
9.713078185619076210e-01
9.715089506767777827e-01
9.717062771514911601e-01
9.718998819413264822e-01
9.720898923590868268e-01
9.722763471874059649e-01
9.724591111470460847e-01
9.726380360506432510e-01
9.728131791322303101e-01
9.729845463358548496e-01
9.730063727140456642e-01
9.730279804809069955e-01
9.730493753947559998e-01
9.732737297356564010e-01
9.734896676881871214e-01
9.736962699858295878e-01
9.738929182229397741e-01
9.740792390425875302e-01
9.742548712747677309e-01
9.744196013386101640e-01
9.744347105560742239e-01
9.744496838798173410e-01
9.746296735478633400e-01
9.746437690667927312e-01
9.746577412510677441e-01
9.746715898086597551e-01
9.748742145907834944e-01
9.750617362046234415e-01
9.752338209273887504e-01
9.753901324732354716e-01
9.755307057929428760e-01
9.755410738279445271e-01
9.755513495802419222e-01
9.756944584181596047e-01
9.758218928590407515e-01
9.759341257651742430e-01
9.760316075438382200e-01
9.760405955203819151e-01
9.760494954221199393e-01
9.760583115162543288e-01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_FISTA_LL20/lst_time.txt <==
0.000000000000000000e+00
5.858235150080872700e-01
1.208672845008550212e+00
1.856038266996620223e+00
2.463443271000869572e+00
3.054451716001494788e+00
3.642495072999736294e+00
4.243580872003803961e+00
4.898140845005400479e+00
5.475087671002256684e+00
6.057622737993369810e+00
6.672002806983073242e+00
7.325263347986037843e+00
7.949617149977711961e+00
8.596982563976780511e+00
9.174639162985840812e+00
9.795903397985966876e+00
1.037527809497260023e+01
1.102413704898208380e+01
1.169381297499057837e+01
1.238040578199434094e+01
1.303988906000449788e+01
1.366349394401186146e+01
1.426597927401599009e+01
1.485861340201518033e+01
1.542311367801448796e+01
1.607627386502281297e+01
1.673116002403548919e+01
1.729558992503734771e+01
1.790977377803937998e+01
1.851442097604740411e+01
1.910890848803683184e+01
1.970784242004447151e+01
2.027166948503872845e+01
2.084613660404284019e+01
2.145648640404397156e+01
2.202510978803911712e+01
2.267770805204054341e+01
2.335408785504114348e+01
2.403138518604100682e+01
2.471491627904470079e+01
2.534744905403931625e+01
2.595438927104987670e+01
2.659832303404982667e+01
2.721051489505043719e+01
2.788507123205636162e+01
2.852364265506912488e+01
2.915784752106992528e+01
2.977190781607350800e+01
3.036345850207726471e+01
3.096013756407774054e+01
3.155594153307902161e+01
3.218734241907077376e+01
3.276141798707249109e+01
3.330922764806018677e+01
3.388678927507135086e+01
3.449089754206943326e+01
3.504960148208192550e+01
3.568103276408510283e+01
3.629102774208877236e+01
3.688429966408875771e+01
3.747123961208853871e+01
3.803718562709400430e+01
3.857998856609629001e+01
3.911494106409372762e+01
3.964041031409578864e+01
4.016641911110491492e+01
4.071704336110269651e+01
4.127423763611295726e+01
4.184621678112307563e+01
4.239581887712120079e+01
4.293369267212983686e+01
4.356147956014319789e+01
4.420234142315166537e+01
4.479320643215032760e+01
4.534411644416104537e+01
4.591585842815402430e+01
4.645253802514343988e+01
4.701858227314369287e+01
4.755723588213732000e+01
4.812226979914703406e+01
4.869993897415406536e+01
4.927031707814603578e+01
4.990577702113660052e+01
5.054673784413898829e+01
5.111369230513810180e+01
5.167552208412962500e+01
5.225086795313109178e+01
5.282563938312523533e+01
5.340624313912121579e+01
5.403850629912631121e+01
5.463796934112906456e+01
5.521458875612006523e+01
5.573789492911600973e+01
5.627919276512693614e+01
5.686502458513132297e+01
5.740535465213179123e+01
5.795850088512816001e+01
5.859100238012615591e+01
5.917481251813296694e+01
5.973027711013855878e+01
6.030621970113134012e+01
6.088565425113483798e+01
6.145518197013007011e+01
6.201285138013190590e+01
6.255382048814499285e+01
6.316517180114169605e+01
6.370118158413970377e+01
6.422513056213210803e+01
6.477657920614001341e+01
6.530179647513432428e+01
6.588548848814389203e+01
6.652911810114164837e+01
6.709835972414293792e+01
6.765313350214273669e+01
6.823305006214650348e+01
6.875886631914181635e+01
6.929417286714306101e+01
6.989076287313946523e+01
7.052711121414904483e+01
7.109626713715260848e+01
7.161973496414429974e+01
7.211434460613236297e+01
7.263783420513209421e+01
7.322402780213451479e+01
7.375293369512655772e+01
7.425985590812342707e+01
7.480054010612366255e+01
7.532928262712084688e+01
7.585522511712042615e+01
7.634356669611588586e+01
7.691085193611797877e+01
7.747579677512112539e+01
7.797991224912402686e+01
7.852597480213444214e+01
7.909218796214554459e+01
7.959319881914416328e+01
8.012203003815375268e+01
8.062766917914268561e+01
8.115455621114233509e+01
8.172709533813758753e+01
8.227899578014330473e+01
8.279336944215174299e+01
8.330377459214651026e+01
8.379595941613661125e+01
8.432330232312961016e+01
8.485359253312344663e+01
8.535697466411511414e+01
8.589492315512325149e+01
8.638782031212758739e+01
8.689515841312822886e+01
8.740496096313290764e+01
8.778489280513895210e+01
8.827094883713289164e+01
8.878609850713110063e+01
8.919479371212946717e+01
8.960047571711766068e+01
9.000292229311889969e+01
9.043758546012395527e+01
9.084334656113060191e+01
9.123170751312864013e+01
9.162511950313637499e+01
9.200748153612948954e+01
9.238909895213146228e+01
9.277965096013213042e+01
9.320444137413869612e+01
9.364954503613989800e+01
9.406792987113294657e+01
9.445095044413756113e+01
9.486326539213769138e+01
9.525442308113269974e+01
9.609154462513106409e+01
9.697770434513222426e+01
9.781251772012910806e+01
9.821407693612854928e+01
9.862899632012704387e+01
9.903043395413260441e+01
9.943103075213730335e+01
9.982454506013891660e+01
1.002190964141336735e+02
1.006500565001333598e+02
1.015314741561305709e+02
1.023608071481285151e+02
1.027580703591229394e+02
1.035237420821213163e+02
1.043088993121200474e+02
1.051083090711181285e+02
1.059179477371217217e+02
1.063172891071153572e+02
1.067045682181051234e+02
1.071175978851097170e+02
1.079586053381062811e+02
1.089120860951079521e+02
1.098632371671119472e+02
1.107472266881086398e+02
1.111419436511059757e+02
1.115257997561129741e+02
1.119154818741080817e+02
1.128121069431072101e+02
1.137267156801099190e+02
1.145764045431133127e+02


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_FISTA_LL20/lst_timecost.txt <==
0.000000000000000000e+00 2.825994873046875000e+01
5.858235150080872700e-01 1.159569549560546875e+01
1.208672845008550212e+00 3.394289016723632812e+00
1.856038266996620223e+00 -2.150030136108398438e+00
2.463443271000869572e+00 -5.717383384704589844e+00
3.054451716001494788e+00 -8.103837013244628906e+00
3.642495072999736294e+00 -9.786740303039550781e+00
4.243580872003803961e+00 -1.098085594177246094e+01
4.898140845005400479e+00 -1.179823493957519531e+01
5.475087671002256684e+00 -1.233412933349609375e+01
6.057622737993369810e+00 -1.267830657958984375e+01
6.672002806983073242e+00 -1.290280437469482422e+01
7.325263347986037843e+00 -1.305621433258056641e+01
7.949617149977711961e+00 -1.316732025146484375e+01
8.596982563976780511e+00 -1.325214004516601562e+01
9.174639162985840812e+00 -1.331940555572509766e+01
9.795903397985966876e+00 -1.337410736083984375e+01
1.037527809497260023e+01 -1.341938209533691406e+01
1.102413704898208380e+01 -1.345742607116699219e+01
1.169381297499057837e+01 -1.348976135253906250e+01
1.238040578199434094e+01 -1.351757717132568359e+01
1.303988906000449788e+01 -1.354165649414062500e+01
1.366349394401186146e+01 -1.356261253356933594e+01
1.426597927401599009e+01 -1.358079719543457031e+01
1.485861340201518033e+01 -1.359656906127929688e+01
1.542311367801448796e+01 -1.361020374298095703e+01
1.607627386502281297e+01 -1.362201118469238281e+01
1.673116002403548919e+01 -1.363221454620361328e+01
1.729558992503734771e+01 -1.364104557037353516e+01
1.790977377803937998e+01 -1.364869499206542969e+01
1.851442097604740411e+01 -1.365536975860595703e+01
1.910890848803683184e+01 -1.366118907928466797e+01
1.970784242004447151e+01 -1.366633129119873047e+01
2.027166948503872845e+01 -1.367087841033935547e+01
2.084613660404284019e+01 -1.367499446868896484e+01
2.145648640404397156e+01 -1.367872142791748047e+01
2.202510978803911712e+01 -1.368212223052978516e+01
2.267770805204054341e+01 -1.368521595001220703e+01
2.335408785504114348e+01 -1.368809032440185547e+01
2.403138518604100682e+01 -1.369071578979492188e+01
2.471491627904470079e+01 -1.369310474395751953e+01
2.534744905403931625e+01 -1.369527626037597656e+01
2.595438927104987670e+01 -1.369725227355957031e+01
2.659832303404982667e+01 -1.369907093048095703e+01
2.721051489505043719e+01 -1.370072650909423828e+01
2.788507123205636162e+01 -1.370225048065185547e+01
2.852364265506912488e+01 -1.370365047454833984e+01
2.915784752106992528e+01 -1.370494747161865234e+01
2.977190781607350800e+01 -1.370617294311523438e+01
3.036345850207726471e+01 -1.370729732513427734e+01
3.096013756407774054e+01 -1.370833492279052734e+01
3.155594153307902161e+01 -1.370931529998779297e+01
3.218734241907077376e+01 -1.371021556854248047e+01
3.276141798707249109e+01 -1.371106338500976562e+01
3.330922764806018677e+01 -1.371182727813720703e+01
3.388678927507135086e+01 -1.371255207061767578e+01
3.449089754206943326e+01 -1.371322059631347656e+01
3.504960148208192550e+01 -1.371381378173828125e+01
3.568103276408510283e+01 -1.371439266204833984e+01
3.629102774208877236e+01 -1.371492290496826172e+01
3.688429966408875771e+01 -1.371542549133300781e+01
3.747123961208853871e+01 -1.371589660644531250e+01
3.803718562709400430e+01 -1.371632480621337891e+01
3.857998856609629001e+01 -1.371673202514648438e+01
3.911494106409372762e+01 -1.371711540222167969e+01
3.964041031409578864e+01 -1.371747684478759766e+01
4.016641911110491492e+01 -1.371782493591308594e+01
4.071704336110269651e+01 -1.371814060211181641e+01
4.127423763611295726e+01 -1.371845245361328125e+01
4.184621678112307563e+01 -1.371872806549072266e+01
4.239581887712120079e+01 -1.371900463104248047e+01
4.293369267212983686e+01 -1.371928119659423828e+01
4.356147956014319789e+01 -1.371951770782470703e+01
4.420234142315166537e+01 -1.371975040435791016e+01
4.479320643215032760e+01 -1.371996974945068359e+01
4.534411644416104537e+01 -1.372017002105712891e+01
4.591585842815402430e+01 -1.372037124633789062e+01
4.645253802514343988e+01 -1.372056198120117188e+01
4.701858227314369287e+01 -1.372072982788085938e+01
4.755723588213732000e+01 -1.372090148925781250e+01
4.812226979914703406e+01 -1.372106933593750000e+01
4.869993897415406536e+01 -1.372120952606201172e+01
4.927031707814603578e+01 -1.372135066986083984e+01
4.990577702113660052e+01 -1.372150039672851562e+01
5.054673784413898829e+01 -1.372160053253173828e+01
5.111369230513810180e+01 -1.372170925140380859e+01
5.167552208412962500e+01 -1.372182750701904297e+01
5.225086795313109178e+01 -1.372193527221679688e+01
5.282563938312523533e+01 -1.372202396392822266e+01
5.340624313912121579e+01 -1.372210979461669922e+01
5.403850629912631121e+01 -1.372219753265380859e+01
5.463796934112906456e+01 -1.372227954864501953e+01
5.521458875612006523e+01 -1.372235584259033203e+01
5.573789492911600973e+01 -1.372243976593017578e+01
5.627919276512693614e+01 -1.372250938415527344e+01
5.686502458513132297e+01 -1.372257900238037109e+01
5.740535465213179123e+01 -1.372263145446777344e+01
5.795850088512816001e+01 -1.372270011901855469e+01
5.859100238012615591e+01 -1.372275257110595703e+01
5.917481251813296694e+01 -1.372281932830810547e+01
5.973027711013855878e+01 -1.372287464141845703e+01
6.030621970113134012e+01 -1.372291564941406250e+01
6.088565425113483798e+01 -1.372297477722167969e+01
6.145518197013007011e+01 -1.372302246093750000e+01
6.201285138013190590e+01 -1.372307491302490234e+01
6.255382048814499285e+01 -1.372312831878662109e+01
6.316517180114169605e+01 -1.372316932678222656e+01
6.370118158413970377e+01 -1.372320842742919922e+01
6.422513056213210803e+01 -1.372324275970458984e+01
6.477657920614001341e+01 -1.372328281402587891e+01
6.530179647513432428e+01 -1.372331428527832031e+01
6.588548848814389203e+01 -1.372335720062255859e+01
6.652911810114164837e+01 -1.372338581085205078e+01
6.709835972414293792e+01 -1.372341156005859375e+01
6.765313350214273669e+01 -1.372343540191650391e+01
6.823305006214650348e+01 -1.372346496582031250e+01
6.875886631914181635e+01 -1.372348022460937500e+01
6.929417286714306101e+01 -1.372350978851318359e+01
6.989076287313946523e+01 -1.372353267669677734e+01
7.052711121414904483e+01 -1.372355175018310547e+01
7.109626713715260848e+01 -1.372357749938964844e+01
7.161973496414429974e+01 -1.372360324859619141e+01
7.211434460613236297e+01 -1.372361469268798828e+01
7.263783420513209421e+01 -1.372362995147705078e+01
7.322402780213451479e+01 -1.372365093231201172e+01
7.375293369512655772e+01 -1.372366619110107422e+01
7.425985590812342707e+01 -1.372368335723876953e+01
7.480054010612366255e+01 -1.372370433807373047e+01
7.532928262712084688e+01 -1.372372817993164062e+01
7.585522511712042615e+01 -1.372373771667480469e+01
7.634356669611588586e+01 -1.372374916076660156e+01
7.691085193611797877e+01 -1.372375869750976562e+01
7.747579677512112539e+01 -1.372378063201904297e+01
7.797991224912402686e+01 -1.372378826141357422e+01
7.852597480213444214e+01 -1.372379684448242188e+01
7.909218796214554459e+01 -1.372381591796875000e+01
7.959319881914416328e+01 -1.372382164001464844e+01
8.012203003815375268e+01 -1.372383308410644531e+01
8.062766917914268561e+01 -1.372383689880371094e+01
8.115455621114233509e+01 -1.372384548187255859e+01
8.172709533813758753e+01 -1.372385120391845703e+01
8.227899578014330473e+01 -1.372386455535888672e+01
8.279336944215174299e+01 -1.372387218475341797e+01
8.330377459214651026e+01 -1.372389030456542969e+01
8.379595941613661125e+01 -1.372389793395996094e+01
8.432330232312961016e+01 -1.372389888763427734e+01
8.485359253312344663e+01 -1.372390556335449219e+01
8.535697466411511414e+01 -1.372390842437744141e+01
8.589492315512325149e+01 -1.372391510009765625e+01
8.638782031212758739e+01 -1.372391796112060547e+01
8.689515841312822886e+01 -1.372392368316650391e+01
8.740496096313290764e+01 -1.372394180297851562e+01
8.778489280513895210e+01 -1.372394466400146484e+01
8.827094883713289164e+01 -1.372395038604736328e+01
8.878609850713110063e+01 -1.372395896911621094e+01
8.919479371212946717e+01 -1.372395706176757812e+01
8.960047571711766068e+01 -1.372397041320800781e+01
9.000292229311889969e+01 -1.372398376464843750e+01
9.043758546012395527e+01 -1.372399806976318359e+01
9.084334656113060191e+01 -1.372399616241455078e+01
9.123170751312864013e+01 -1.372400665283203125e+01
9.162511950313637499e+01 -1.372400474548339844e+01
9.200748153612948954e+01 -1.372401428222656250e+01
9.238909895213146228e+01 -1.372402191162109375e+01
9.277965096013213042e+01 -1.372402954101562500e+01
9.320444137413869612e+01 -1.372402667999267578e+01
9.364954503613989800e+01 -1.372403049468994141e+01
9.406792987113294657e+01 -1.372403526306152344e+01
9.445095044413756113e+01 -1.372403621673583984e+01
9.486326539213769138e+01 -1.372404098510742188e+01
9.525442308113269974e+01 -1.372404670715332031e+01
9.609154462513106409e+01 -1.372404384613037109e+01
9.697770434513222426e+01 -1.372404479980468750e+01
9.781251772012910806e+01 -1.372404193878173828e+01
9.821407693612854928e+01 -1.372404289245605469e+01
9.862899632012704387e+01 -1.372404384613037109e+01
9.903043395413260441e+01 -1.372404384613037109e+01
9.943103075213730335e+01 -1.372405147552490234e+01
9.982454506013891660e+01 -1.372405719757080078e+01
1.002190964141336735e+02 -1.372406005859375000e+01
1.006500565001333598e+02 -1.372405910491943359e+01
1.015314741561305709e+02 -1.372406291961669922e+01
1.023608071481285151e+02 -1.372406387329101562e+01
1.027580703591229394e+02 -1.372406291961669922e+01
1.035237420821213163e+02 -1.372406291961669922e+01
1.043088993121200474e+02 -1.372406482696533203e+01
1.051083090711181285e+02 -1.372406291961669922e+01
1.059179477371217217e+02 -1.372406291961669922e+01
1.063172891071153572e+02 -1.372407627105712891e+01
1.067045682181051234e+02 -1.372408962249755859e+01
1.071175978851097170e+02 -1.372407913208007812e+01
1.079586053381062811e+02 -1.372407817840576172e+01
1.089120860951079521e+02 -1.372407722473144531e+01
1.098632371671119472e+02 -1.372407913208007812e+01
1.107472266881086398e+02 -1.372407722473144531e+01
1.111419436511059757e+02 -1.372408485412597656e+01
1.115257997561129741e+02 -1.372408866882324219e+01
1.119154818741080817e+02 -1.372409629821777344e+01
1.128121069431072101e+02 -1.372409057617187500e+01
1.137267156801099190e+02 -1.372409248352050781e+01
1.145764045431133127e+02 -1.372409439086914062e+01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_FISTA_LL20/lst_timepsnr.txt <==
0.000000000000000000e+00 2.005101697502623637e+01
5.858235150080872700e-01 2.091868747220548741e+01
1.208672845008550212e+00 2.156736758009862953e+01
1.856038266996620223e+00 2.222117180405450654e+01
2.463443271000869572e+00 2.285210026728671551e+01
3.054451716001494788e+00 2.345350914833008460e+01
3.642495072999736294e+00 2.402445121933590855e+01
4.243580872003803961e+00 2.456357375807164800e+01
4.898140845005400479e+00 2.506881742956937842e+01
5.475087671002256684e+00 2.553871586604774535e+01
6.057622737993369810e+00 2.597402503160271792e+01
6.672002806983073242e+00 2.637714230442023933e+01
7.325263347986037843e+00 2.675162732360717754e+01
7.949617149977711961e+00 2.710116994170666871e+01
8.596982563976780511e+00 2.742903850142554134e+01
9.174639162985840812e+00 2.773793999200208660e+01
9.795903397985966876e+00 2.803012569849566660e+01
1.037527809497260023e+01 2.830761276150368388e+01
1.102413704898208380e+01 2.857236755975928943e+01
1.169381297499057837e+01 2.882610538611896445e+01
1.238040578199434094e+01 2.907032570981741415e+01
1.303988906000449788e+01 2.930640726935937224e+01
1.366349394401186146e+01 2.953546876164427459e+01
1.426597927401599009e+01 2.975847992156838018e+01
1.485861340201518033e+01 2.997616489660584449e+01
1.542311367801448796e+01 3.018906136757026459e+01
1.607627386502281297e+01 3.039765193746855942e+01
1.673116002403548919e+01 3.060230901744254695e+01
1.729558992503734771e+01 3.080333333385299355e+01
1.790977377803937998e+01 3.100099063983127934e+01
1.851442097604740411e+01 3.119549981093706492e+01
1.910890848803683184e+01 3.138703273737643684e+01
1.970784242004447151e+01 3.157579158731450519e+01
2.027166948503872845e+01 3.176185689934619916e+01
2.084613660404284019e+01 3.194530609091484763e+01
2.145648640404397156e+01 3.212619104434642026e+01
2.202510978803911712e+01 3.230452514383568285e+01
2.267770805204054341e+01 3.248032958509367063e+01
2.335408785504114348e+01 3.265359834656352689e+01
2.403138518604100682e+01 3.282428218096806916e+01
2.471491627904470079e+01 3.299235929999883865e+01
2.534744905403931625e+01 3.315780188363066827e+01
2.595438927104987670e+01 3.332060217909810262e+01
2.659832303404982667e+01 3.348077934298282798e+01
2.721051489505043719e+01 3.363833667203027034e+01
2.788507123205636162e+01 3.379329989526393518e+01
2.852364265506912488e+01 3.394572786306768819e+01
2.915784752106992528e+01 3.409567971530446329e+01
2.977190781607350800e+01 3.424320015178756194e+01
3.036345850207726471e+01 3.438835695690232797e+01
3.096013756407774054e+01 3.453122359011024400e+01
3.155594153307902161e+01 3.467183842505438207e+01
3.218734241907077376e+01 3.481026174220026093e+01
3.276141798707249109e+01 3.494657423387121042e+01
3.330922764806018677e+01 3.508087284267620021e+01
3.388678927507135086e+01 3.521326667843305103e+01
3.449089754206943326e+01 3.534386500698723665e+01
3.504960148208192550e+01 3.547277479647664222e+01
3.568103276408510283e+01 3.560008828562607164e+01
3.629102774208877236e+01 3.572587902059182596e+01
3.688429966408875771e+01 3.585020845941820511e+01
3.747123961208853871e+01 3.597313820229818759e+01
3.803718562709400430e+01 3.609472293650803465e+01
3.857998856609629001e+01 3.621499213021148478e+01
3.911494106409372762e+01 3.633397479924069273e+01
3.964041031409578864e+01 3.645168448860879096e+01
4.016641911110491492e+01 3.656813406328885208e+01
4.071704336110269651e+01 3.668333446765339545e+01
4.127423763611295726e+01 3.679729913885800840e+01
4.184621678112307563e+01 3.691004302522782154e+01
4.239581887712120079e+01 3.702158300440238747e+01
4.293369267212983686e+01 3.713194683782047889e+01
4.356147956014319789e+01 3.724114114739994363e+01
4.420234142315166537e+01 3.734917617205974949e+01
4.479320643215032760e+01 3.745606846205517115e+01
4.534411644416104537e+01 3.756184503259689933e+01
4.591585842815402430e+01 3.766652071768496768e+01
4.645253802514343988e+01 3.777012054276735142e+01
4.701858227314369287e+01 3.787268217239000023e+01
4.755723588213732000e+01 3.797422548863767844e+01
4.812226979914703406e+01 3.807474851582962572e+01
4.869993897415406536e+01 3.817426142963447688e+01
4.927031707814603578e+01 3.827277932737309385e+01
4.990577702113660052e+01 3.837032036532795587e+01
5.054673784413898829e+01 3.846690280402879125e+01
5.111369230513810180e+01 3.856254445157745891e+01
5.167552208412962500e+01 3.865726353796426906e+01
5.225086795313109178e+01 3.875107215043173170e+01
5.282563938312523533e+01 3.884398270919739105e+01
5.340624313912121579e+01 3.893600851388514172e+01
5.403850629912631121e+01 3.902715909967221108e+01
5.463796934112906456e+01 3.911744423975357421e+01
5.521458875612006523e+01 3.920687424787355724e+01
5.573789492911600973e+01 3.929545939396584231e+01
5.627919276512693614e+01 3.938320976281929831e+01
5.686502458513132297e+01 3.947013678903623912e+01
5.740535465213179123e+01 3.955624912720114139e+01
5.795850088512816001e+01 3.964155233894813080e+01
5.859100238012615591e+01 3.972605563097977210e+01
5.917481251813296694e+01 3.980977306833847251e+01
5.973027711013855878e+01 3.989271423270756145e+01
6.030621970113134012e+01 3.997486672796280516e+01
6.088565425113483798e+01 4.005622518564745604e+01
6.145518197013007011e+01 4.013678963289990520e+01
6.201285138013190590e+01 4.021658142936754388e+01
6.255382048814499285e+01 4.029559895386331192e+01
6.316517180114169605e+01 4.037382044859554497e+01
6.370118158413970377e+01 4.045124420929684561e+01
6.422513056213210803e+01 4.052787091954012055e+01
6.477657920614001341e+01 4.060370224834595376e+01
6.530179647513432428e+01 4.067873877555153683e+01
6.588548848814389203e+01 4.075297975145403484e+01
6.652911810114164837e+01 4.082642283544649331e+01
6.709835972414293792e+01 4.089906249771679114e+01
6.765313350214273669e+01 4.097089394607003499e+01
6.823305006214650348e+01 4.104191309444058788e+01
6.875886631914181635e+01 4.111211316598711107e+01
6.929417286714306101e+01 4.118148932972622589e+01
6.989076287313946523e+01 4.125003653712364837e+01
7.052711121414904483e+01 4.131774685678082903e+01
7.109626713715260848e+01 4.138461336223686260e+01
7.161973496414429974e+01 4.145062707032388971e+01
7.211434460613236297e+01 4.151578096436011123e+01
7.263783420513209421e+01 4.158007027938340627e+01
7.322402780213451479e+01 4.164348955217576531e+01
7.375293369512655772e+01 4.170603546982728460e+01
7.425985590812342707e+01 4.176770772962746747e+01
7.480054010612366255e+01 4.182850782087004404e+01
7.532928262712084688e+01 4.188843906644444814e+01
7.585522511712042615e+01 4.194750314029110427e+01
7.634356669611588586e+01 4.200570313960092506e+01
7.691085193611797877e+01 4.206304494468638211e+01
7.747579677512112539e+01 4.211953626068939371e+01
7.797991224912402686e+01 4.217518602935007976e+01
7.852597480213444214e+01 4.223000414983913231e+01
7.909218796214554459e+01 4.228399985881137013e+01
7.959319881914416328e+01 4.233718433532875025e+01
8.012203003815375268e+01 4.238957030978664164e+01
8.062766917914268561e+01 4.244117253752223462e+01
8.115455621114233509e+01 4.249200593084413669e+01
8.172709533813758753e+01 4.254208555831132799e+01
8.227899578014330473e+01 4.259142612478891010e+01
8.279336944215174299e+01 4.264004222341068129e+01
8.330377459214651026e+01 4.268794809917282862e+01
8.379595941613661125e+01 4.273515788226703904e+01
8.432330232312961016e+01 4.278168628248576510e+01
8.485359253312344663e+01 4.282754703255227469e+01
8.535697466411511414e+01 4.287275387597898657e+01
8.589492315512325149e+01 4.291731963788809878e+01
8.638782031212758739e+01 4.296125659912603112e+01
8.689515841312822886e+01 4.300457709961811759e+01
8.740496096313290764e+01 4.304729231588271432e+01
8.778489280513895210e+01 4.308941044133723608e+01
8.827094883713289164e+01 4.313094175261072394e+01
8.878609850713110063e+01 4.317189212064370452e+01
8.919479371212946717e+01 4.321226659404926806e+01
8.960047571711766068e+01 4.325207778166272732e+01
9.000292229311889969e+01 4.329132053612302400e+01
9.043758546012395527e+01 4.332999701767032263e+01
9.084334656113060191e+01 4.336810917528241305e+01
9.123170751312864013e+01 4.340565917891417058e+01
9.162511950313637499e+01 4.344264852313109770e+01
9.200748153612948954e+01 4.347907847566708739e+01
9.238909895213146228e+01 4.351495027932465121e+01
9.277965096013213042e+01 4.355026428941087602e+01
9.320444137413869612e+01 4.358502126089567241e+01
9.364954503613989800e+01 4.361922209071003209e+01
9.406792987113294657e+01 4.365286741331426867e+01
9.445095044413756113e+01 4.368595899482193090e+01
9.486326539213769138e+01 4.371849879746982026e+01
9.525442308113269974e+01 4.375048849954360719e+01
9.609154462513106409e+01 4.375129537501078403e+01
9.697770434513222426e+01 4.375209734470744394e+01
9.781251772012910806e+01 4.375289429330461388e+01
9.821407693612854928e+01 4.378608163782602958e+01
9.862899632012704387e+01 4.381865111012103853e+01
9.903043395413260441e+01 4.385058316974000547e+01
9.943103075213730335e+01 4.388187357158092539e+01
9.982454506013891660e+01 4.391251196748232388e+01
1.002190964141336735e+02 4.394247933779243454e+01
1.006500565001333598e+02 4.397177153996359067e+01
1.015314741561305709e+02 4.397240982520420971e+01
1.023608071481285151e+02 4.397304455147100555e+01
1.027580703591229394e+02 4.400256277494318624e+01
1.035237420821213163e+02 4.400317421678763452e+01
1.043088993121200474e+02 4.400378210349741437e+01
1.051083090711181285e+02 4.400438648363888916e+01
1.059179477371217217e+02 4.403444379447954304e+01
1.063172891071153572e+02 4.406372996299332101e+01
1.067045682181051234e+02 4.409223005681518970e+01
1.071175978851097170e+02 4.411993524375304787e+01
1.079586053381062811e+02 4.414684420241813001e+01
1.089120860951079521e+02 4.414734200421718668e+01
1.098632371671119472e+02 4.414783700984595782e+01
1.107472266881086398e+02 4.417462798971787663e+01
1.111419436511059757e+02 4.420061149529806954e+01
1.115257997561129741e+02 4.422579135049480925e+01
1.119154818741080817e+02 4.425017682179589684e+01
1.128121069431072101e+02 4.425061873607143070e+01
1.137267156801099190e+02 4.425105809305737381e+01
1.145764045431133127e+02 4.425149497794392062e+01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_NonGKS20K200RestartFalse/lst_cost.txt <==
2.825994873046875000e+01
-9.178676605224609375e+00
-1.165078449249267578e+01
-1.271355056762695312e+01
-1.310091590881347656e+01
-1.335123634338378906e+01
-1.345793914794921875e+01
-1.354233264923095703e+01
-1.359996986389160156e+01
-1.363587760925292969e+01
-1.366039371490478516e+01
-1.367348003387451172e+01
-1.368555355072021484e+01
-1.369328022003173828e+01
-1.370025157928466797e+01
-1.370559310913085938e+01
-1.370967006683349609e+01
-1.371261787414550781e+01
-1.371486568450927734e+01
-1.371634101867675781e+01
-1.371768379211425781e+01
-1.371897220611572266e+01
-1.371990871429443359e+01
-1.372067356109619141e+01
-1.372130489349365234e+01
-1.372177219390869141e+01
-1.372216320037841797e+01
-1.372249412536621094e+01
-1.372274684906005859e+01
-1.372298049926757812e+01
-1.372318840026855469e+01
-1.372332954406738281e+01
-1.372346973419189453e+01
-1.372358131408691406e+01
-1.372367191314697266e+01
-1.372376537322998047e+01
-1.372383403778076172e+01
-1.372387504577636719e+01
-1.372391510009765625e+01
-1.372395515441894531e+01
-1.372398853302001953e+01
-1.372401809692382812e+01
-1.372404384613037109e+01
-1.372406005859375000e+01
-1.372408294677734375e+01
-1.372410392761230469e+01
-1.372411346435546875e+01
-1.372412395477294922e+01
-1.372412490844726562e+01
-1.372412776947021484e+01
-1.372414779663085938e+01
-1.372414112091064453e+01
-1.372413444519042969e+01
-1.372413921356201172e+01
-1.372414493560791016e+01
-1.372415447235107422e+01
-1.372414970397949219e+01
-1.372415447235107422e+01
-1.372416210174560547e+01
-1.372415637969970703e+01
-1.372415542602539062e+01
-1.372416114807128906e+01
-1.372415637969970703e+01
-1.372416591644287109e+01
-1.372417163848876953e+01
-1.372417259216308594e+01
-1.372416496276855469e+01
-1.372415447235107422e+01
-1.372415542602539062e+01
-1.372415924072265625e+01
-1.372414779663085938e+01
-1.372414875030517578e+01
-1.372415065765380859e+01
-1.372415161132812500e+01
-1.372415161132812500e+01
-1.372416305541992188e+01
-1.372416400909423828e+01
-1.372415828704833984e+01
-1.372416019439697266e+01
-1.372416114807128906e+01
-1.372415447235107422e+01
-1.372416210174560547e+01
-1.372416114807128906e+01
-1.372416496276855469e+01
-1.372416400909423828e+01
-1.372416782379150391e+01
-1.372416591644287109e+01
-1.372417163848876953e+01
-1.372416687011718750e+01
-1.372417163848876953e+01
-1.372416496276855469e+01
-1.372416782379150391e+01
-1.372417068481445312e+01
-1.372417259216308594e+01
-1.372418308258056641e+01
-1.372418022155761719e+01
-1.372417831420898438e+01
-1.372417545318603516e+01
-1.372418022155761719e+01
-1.372417449951171875e+01
-1.372417736053466797e+01
-1.372417736053466797e+01
-1.372418022155761719e+01
-1.372418212890625000e+01
-1.372418212890625000e+01
-1.372418212890625000e+01
-1.372418308258056641e+01
-1.372418498992919922e+01
-1.372417736053466797e+01
-1.372418022155761719e+01
-1.372417545318603516e+01
-1.372417354583740234e+01
-1.372417449951171875e+01
-1.372417163848876953e+01
-1.372417449951171875e+01
-1.372417449951171875e+01
-1.372418212890625000e+01
-1.372417831420898438e+01
-1.372417926788330078e+01
-1.372417926788330078e+01
-1.372418212890625000e+01
-1.372418498992919922e+01
-1.372417545318603516e+01
-1.372417926788330078e+01
-1.372418212890625000e+01
-1.372418212890625000e+01
-1.372417831420898438e+01
-1.372417449951171875e+01
-1.372418212890625000e+01
-1.372417831420898438e+01
-1.372417831420898438e+01
-1.372418022155761719e+01
-1.372417926788330078e+01
-1.372417736053466797e+01
-1.372417640686035156e+01
-1.372417831420898438e+01
-1.372417545318603516e+01
-1.372418117523193359e+01
-1.372418022155761719e+01
-1.372418212890625000e+01
-1.372418117523193359e+01
-1.372418022155761719e+01
-1.372418117523193359e+01
-1.372418022155761719e+01
-1.372417926788330078e+01
-1.372417736053466797e+01
-1.372417736053466797e+01
-1.372418117523193359e+01
-1.372417449951171875e+01
-1.372418022155761719e+01
-1.372418022155761719e+01
-1.372417259216308594e+01
-1.372417831420898438e+01
-1.372417354583740234e+01
-1.372418022155761719e+01
-1.372417545318603516e+01
-1.372417926788330078e+01
-1.372417640686035156e+01
-1.372417449951171875e+01
-1.372417736053466797e+01
-1.372418212890625000e+01
-1.372417640686035156e+01
-1.372417831420898438e+01
-1.372417736053466797e+01
-1.372418212890625000e+01
-1.372418022155761719e+01
-1.372418403625488281e+01
-1.372417354583740234e+01
-1.372417640686035156e+01
-1.372417831420898438e+01
-1.372417831420898438e+01
-1.372417736053466797e+01
-1.372417831420898438e+01
-1.372417831420898438e+01
-1.372417926788330078e+01
-1.372417831420898438e+01
-1.372417736053466797e+01
-1.372417449951171875e+01
-1.372417640686035156e+01
-1.372417640686035156e+01
-1.372417449951171875e+01
-1.372417640686035156e+01
-1.372417545318603516e+01
-1.372417926788330078e+01
-1.372418022155761719e+01
-1.372418022155761719e+01
-1.372417545318603516e+01
-1.372417068481445312e+01
-1.372417354583740234e+01
-1.372417545318603516e+01
-1.372417449951171875e+01
-1.372417259216308594e+01
-1.372417449951171875e+01
-1.372418117523193359e+01
-1.372418403625488281e+01
-1.372417926788330078e+01
-1.372418022155761719e+01
-1.372418498992919922e+01
-1.372417926788330078e+01
-1.372417926788330078e+01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_NonGKS20K200RestartFalse/lst_cost_time.txt <==
0	28.25995
0.102543	-9.178677
0.1455377	-11.65078
0.1886743	-12.71355
0.2316407	-13.10092
0.2744671	-13.35124
0.3173894	-13.45794
0.3605513	-13.54233
0.4047831	-13.59997
0.4489658	-13.63588
0.4924408	-13.66039
0.5364528	-13.67348
0.5808355	-13.68555
0.6255178	-13.69328
0.6699868	-13.70025
0.714709	-13.70559
0.766562	-13.70967
0.8114192	-13.71262
0.8565333	-13.71487
0.9018989	-13.71634
0.9474102	-13.71768
0.9928086	-13.71897
1.03835	-13.71991
1.083914	-13.72067
1.131315	-13.7213
1.177628	-13.72177
1.22428	-13.72216
1.27099	-13.72249
1.317013	-13.72275
1.363484	-13.72298
1.409301	-13.72319
1.45591	-13.72333
1.503724	-13.72347
1.55074	-13.72358
1.598363	-13.72367
1.647808	-13.72377
1.695676	-13.72383
1.74347	-13.72388
1.790957	-13.72392
1.84021	-13.72396
1.888547	-13.72399
1.937762	-13.72402
1.985907	-13.72404
2.033791	-13.72406
2.08254	-13.72408
2.131043	-13.7241
2.17917	-13.72411
2.22789	-13.72412
2.276752	-13.72412
2.325642	-13.72413
2.374845	-13.72415
2.42397	-13.72414
2.473295	-13.72413
2.523201	-13.72414
2.573001	-13.72414
2.622839	-13.72415
2.673454	-13.72415
2.723738	-13.72415
2.77407	-13.72416
2.824816	-13.72416
2.875968	-13.72416
2.927091	-13.72416
2.978106	-13.72416
3.029886	-13.72417
3.082795	-13.72417
3.135674	-13.72417
3.1887	-13.72416
3.241408	-13.72415
3.294024	-13.72416
3.347417	-13.72416
3.400258	-13.72415
3.453545	-13.72415
3.507641	-13.72415
3.561233	-13.72415
3.614976	-13.72415
3.668637	-13.72416
3.722677	-13.72416
3.776238	-13.72416
3.83018	-13.72416
3.884086	-13.72416
3.938592	-13.72415
3.993388	-13.72416
4.047989	-13.72416
4.102486	-13.72416
4.157339	-13.72416
4.212605	-13.72417
4.267722	-13.72417
4.323112	-13.72417
4.378452	-13.72417
4.434067	-13.72417
4.489917	-13.72416
4.546757	-13.72417
4.602567	-13.72417
4.659248	-13.72417
4.71565	-13.72418
4.77202	-13.72418
4.828609	-13.72418
4.884844	-13.72418
4.941947	-13.72418
4.998981	-13.72417
5.056138	-13.72418
5.113495	-13.72418
5.17016	-13.72418
5.227396	-13.72418
5.285464	-13.72418
5.344141	-13.72418
5.402406	-13.72418
5.460545	-13.72418
5.518958	-13.72418
5.577334	-13.72418
5.636088	-13.72418
5.694975	-13.72417
5.754011	-13.72417
5.813122	-13.72417
5.872353	-13.72417
5.932019	-13.72417
5.991427	-13.72418
6.051414	-13.72418
6.111329	-13.72418
6.17111	-13.72418
6.230384	-13.72418
6.290647	-13.72418
6.350834	-13.72418
6.410635	-13.72418
6.471421	-13.72418
6.532176	-13.72418
6.593054	-13.72418
6.653543	-13.72417
6.716109	-13.72418
6.779421	-13.72418
6.843061	-13.72418
6.906259	-13.72418
6.96981	-13.72418
7.033472	-13.72418
7.097034	-13.72418
7.160852	-13.72418
7.22509	-13.72418
7.28952	-13.72418
7.353861	-13.72418
7.418352	-13.72418
7.48291	-13.72418
7.548001	-13.72418
7.61322	-13.72418
7.678676	-13.72418
7.745059	-13.72418
7.811337	-13.72418
7.877509	-13.72418
7.943874	-13.72418
8.010056	-13.72417
8.075156	-13.72418
8.142514	-13.72418
8.209428	-13.72417
8.276629	-13.72418
8.344462	-13.72417
8.41252	-13.72418
8.481004	-13.72418
8.548521	-13.72418
8.616341	-13.72418
8.68423	-13.72417
8.751502	-13.72418
8.81947	-13.72418
8.88776	-13.72418
8.956136	-13.72418
9.025075	-13.72418
9.094042	-13.72418
9.163246	-13.72418
9.232928	-13.72418
9.302162	-13.72417
9.371829	-13.72418
9.44108	-13.72418
9.51097	-13.72418
9.580976	-13.72418
9.651094	-13.72418
9.721584	-13.72418
9.790222	-13.72418
9.859459	-13.72418
9.929802	-13.72418
9.999934	-13.72417
10.07146	-13.72418
10.1422	-13.72418
10.21335	-13.72417
10.28463	-13.72418
10.35616	-13.72418
10.42883	-13.72418
10.50177	-13.72418
10.5745	-13.72418
10.6472	-13.72418
10.71965	-13.72417
10.79291	-13.72417
10.86641	-13.72418
10.94026	-13.72417
11.01372	-13.72417
11.08951	-13.72417
11.16547	-13.72418
11.24157	-13.72418
11.31802	-13.72418
11.39468	-13.72418
11.47156	-13.72418
11.54853	-13.72418
11.62587	-13.72418


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_NonGKS20K200RestartFalse/lst_iter_diff.txt <==
1.994603919982910156e+01
2.336940956115722656e+01
1.778166580200195312e+01
6.122475147247314453e+00
7.042902469635009766e+00
2.850115776062011719e+00
3.069986820220947266e+00
2.622843980789184570e+00
1.718014597892761230e+00
1.468211054801940918e+00
6.560105681419372559e-01
7.982178926467895508e-01
4.994271099567413330e-01
5.680723190307617188e-01
4.870626628398895264e-01
4.074399769306182861e-01
2.990155518054962158e-01
2.393455654382705688e-01
1.391831636428833008e-01
1.457684785127639771e-01
1.669723540544509888e-01
1.220554187893867493e-01
1.018900349736213684e-01
9.190257638692855835e-02
6.374565511941909790e-02
5.491281673312187195e-02
5.249932035803794861e-02
3.933017328381538391e-02
3.517881780862808228e-02
3.553951904177665710e-02
3.180644288659095764e-02
2.368338406085968018e-02
2.075109444558620453e-02
2.106188051402568817e-02
1.786586083471775055e-02
1.629753783345222473e-02
1.095281541347503662e-02
1.019645947962999344e-02
9.359424933791160583e-03
9.240944869816303253e-03
7.669365499168634415e-03
7.051004096865653992e-03
7.419393397867679596e-03
6.443702150136232376e-03
5.777795799076557159e-03
4.692736547440290451e-03
3.977968823164701462e-03
3.792651463299989700e-03
3.225868800655007362e-03
2.929171547293663025e-03
2.633205382153391838e-03
2.398966811597347260e-03
2.215553773567080498e-03
1.890621962957084179e-03
1.562712364830076694e-03
1.269539818167686462e-03
1.378146931529045105e-03
1.185975037515163422e-03
1.125984126701951027e-03
9.250810835510492325e-04
8.131570648401975632e-04
7.681632414460182190e-04
5.858051590621471405e-04
7.803976186551153660e-04
6.091226823627948761e-04
6.301320390775799751e-04
5.822448292747139931e-04
5.043312557972967625e-04
4.718414857052266598e-04
4.086242697667330503e-04
4.323075700085610151e-04
3.445158363319933414e-04
3.324942954350262880e-04
2.927003370132297277e-04
2.925392182078212500e-04
2.752998261712491512e-04
2.688959648367017508e-04
1.997294166358187795e-04
2.363837411394342780e-04
1.927650009747594595e-04
1.962306268978863955e-04
1.553830807097256184e-04
1.506953412899747491e-04
1.090585064957849681e-04
1.300230360357090831e-04
9.144621435552835464e-05
9.082481119548901916e-05
8.360796346096321940e-05
8.527182944817468524e-05
6.572371785296127200e-05
6.978234159760177135e-05
6.011796358507126570e-05
6.577428575837984681e-05
5.884160418645478785e-05
4.719068965641781688e-05
4.593129779095761478e-05
6.120074976934120059e-05
1.783616608008742332e-05
4.594019264914095402e-05
1.542585596325807273e-05
3.168227704009041190e-05
2.412632238701917231e-05
2.285824484715703875e-05
1.514690848125610501e-05
1.486462133470922709e-05
1.372807764710159972e-05
1.534110378997866064e-05
1.667854485276620835e-05
8.250259270425885916e-06
1.298343249800382182e-05
5.692138529411749914e-06
1.529049586679320782e-05
3.572808736862498336e-06
2.162332384614273906e-05
1.335720639872306492e-06
2.579190550022758543e-05
1.350413640466285869e-06
2.624763510539196432e-05
4.652320967579726130e-06
1.935251384566072375e-05
3.826967258646618575e-06
1.798974517441820353e-05
2.690348537726094946e-06
2.185906851082108915e-05
1.479769935031072237e-06
2.340615901630371809e-05
1.111687879529199563e-06
1.415549104422098026e-05
7.925297722977120429e-06
1.172844622487900779e-05
4.203359367238590494e-06
7.862380698497872800e-06
3.264422502979869023e-06
4.750745574710890651e-06
1.256836526408733334e-06
1.186682084153289907e-06
2.064119144051801413e-05
6.715220024489099160e-07
3.264801762270508334e-06
2.493757733645907138e-07
1.673349970587878488e-06
3.189829840266611427e-07
9.487242209615942556e-07
3.690043740789406002e-05
4.904282377538038418e-06
6.881185527163324878e-06
1.553303263790439814e-06
1.618374085410323460e-06
9.173288049169059377e-07
1.247156433237250894e-06
2.549212467783945613e-06
9.961048590412246995e-07
7.959605682117398828e-06
3.872750653499679174e-07
8.308577889692969620e-06
6.565695684912498109e-07
9.071710337593685836e-06
1.530323061160743237e-06
9.494270670984406024e-06
1.456410018363385461e-06
4.096713837498100474e-06
1.146222757597570308e-06
3.542284730428946204e-06
1.103434442484285682e-06
1.791567115105863195e-06
9.532294029668264557e-07
1.209431275128736161e-06
8.759380420997331385e-07
5.526482709683477879e-06
8.829443487456956063e-08
7.891478617239044979e-07
2.508005536583368666e-07
9.312860242971510161e-07
6.663004228357749525e-07
2.694774821065948345e-07
9.372855856781825423e-06
1.452369542676024139e-05
2.507883618818596005e-05
2.321032297913916409e-05
9.298879376729018986e-06
1.499291556683601812e-05
7.715617357462178916e-06
1.527300264569930732e-05
2.761535824902239256e-06
1.190020248031942174e-05
7.373208177341439296e-07
6.909345756866969168e-06
1.197169154920629808e-07
4.546801847027381882e-06
6.631166797887999564e-07
4.820640697289491072e-06
6.404318264685571194e-05
3.778997051995247602e-05
1.915151733555831015e-05
6.595181275770300999e-06
4.323789198679151013e-06
2.180024239351041615e-06
5.364553544495720416e-06
3.279774034581350861e-07


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_NonGKS20K200RestartFalse/lst_iter_diff_norm.txt <==
1.318614184856414795e-01
1.544930040836334229e-01
1.175529435276985168e-01
4.047511518001556396e-02
4.655997455120086670e-02
1.884185150265693665e-02
2.029539830982685089e-02
1.733937859535217285e-02
1.135763525962829590e-02
9.706207551062107086e-03
4.336825106292963028e-03
5.276944488286972046e-03
3.301666351035237312e-03
3.755473531782627106e-03
3.219926031306385994e-03
2.693547867238521576e-03
1.976764062419533730e-03
1.582291326485574245e-03
9.201269713230431080e-04
9.636618779040873051e-04
1.103838789276778698e-03
8.068970637395977974e-04
6.735855713486671448e-04
6.075593992136418819e-04
4.214166256133466959e-04
3.630235441960394382e-04
3.470681549515575171e-04
2.600081206765025854e-04
2.325639070477336645e-04
2.349484711885452271e-04
2.102694415953010321e-04
1.565686543472111225e-04
1.371835678583011031e-04
1.392381382174789906e-04
1.181095503852702677e-04
1.077415145118720829e-04
7.240804552566260099e-05
6.740784738212823868e-05
6.187429244164377451e-05
6.109102832851931453e-05
5.070146289654076099e-05
4.661353523260913789e-05
4.904892193735577166e-05
4.259871639078482985e-05
3.819647099589928985e-05
3.102324626524932683e-05
2.629798291309271008e-05
2.507286808395292610e-05
2.132591907866299152e-05
1.936448097694665194e-05
1.740787593007553369e-05
1.585934660397469997e-05
1.464682100049685687e-05
1.249872639164095744e-05
1.033094667945988476e-05
8.392809832002967596e-06
9.110801329370588064e-06
7.840370926714967936e-06
7.443776667059864849e-06
6.115625183156225830e-06
5.375705768528860062e-06
5.078255981061374769e-06
3.872703473462024704e-06
5.159136435395339504e-06
4.026853730465518311e-06
4.165744485362665728e-06
3.849166660074843094e-06
3.334087296025245450e-06
3.119300345133524388e-06
2.701377070479793474e-06
2.857945219147950411e-06
2.277562316521652974e-06
2.198089077865006402e-06
1.935014779519406147e-06
1.933949761223630048e-06
1.819981662265490741e-06
1.777646275513689034e-06
1.320392698289651889e-06
1.562710963298741262e-06
1.274351575375476386e-06
1.297262542721000500e-06
1.027223106575547718e-06
9.962329841073369607e-07
7.209756631709751673e-07
8.595702638558577746e-07
6.045424356670991983e-07
6.004344186294474639e-07
5.527244866243563592e-07
5.637241429212735966e-07
4.344934154687507544e-07
4.613245891960104927e-07
3.974342916990281083e-07
4.348277116150711663e-07
3.889963977599109057e-07
3.119732809864217415e-07
3.036475391127169132e-07
4.045924981710413704e-07
1.179132382844727545e-07
3.037063436295284191e-07
1.019789053202657669e-07
2.094486006853912841e-07
1.594968779272676329e-07
1.511137384113681037e-07
1.001348053364381485e-07
9.826863589523782139e-08
9.075505147393414518e-08
1.014186139514094975e-07
1.102603164326865226e-07
5.454170093344146153e-08
8.583226929204101907e-08
3.763020117730775382e-08
1.010840477988494968e-07
2.361950812712620973e-08
1.429497871185958502e-07
8.830324915720666468e-09
1.705079029079570319e-07
8.927459660412750964e-09
1.735206893727081479e-07
3.075606258562402218e-08
1.279376817819866119e-07
2.529972498166443984e-08
1.189285399050277192e-07
1.778564495680257096e-08
1.445082773443573387e-07
9.782621823717363441e-09
1.547359431697259424e-07
7.349265640499424990e-09
9.358063834952190518e-08
5.239340694629390782e-08
7.753567388135707006e-08
2.778801899694371969e-08
5.197746943963466038e-08
2.158079404068757867e-08
3.140673854318265512e-08
8.308830068415318237e-09
7.845045502108405344e-09
1.364570039186219219e-07
4.439369760689260147e-09
2.158330225654481183e-08
1.648600145287559826e-09
1.106236169334806618e-08
2.108766938846429184e-09
6.271927865952875436e-09
2.439453794522705721e-07
3.242175594664331584e-08
4.549087861960288137e-08
1.026874407727973448e-08
1.069892086036361434e-08
6.064375668302091071e-09
8.244835925097504514e-09
1.685260819783707120e-08
6.585156864247210251e-09
5.262021574026221060e-08
2.560239575899458941e-09
5.492723786915121309e-08
4.340520387557944559e-09
5.997223695430875523e-08
1.011682382312528716e-08
6.276574282537694671e-08
9.628191577348843566e-09
2.708299540188363608e-08
7.577572347372552031e-09
2.341771576652718068e-08
7.294702619731197046e-09
1.184388409569692158e-08
6.301711152900679735e-09
7.995438089380968449e-09
5.790745216671666640e-09
3.653506652767646301e-08
5.837063055125213396e-10
5.216983289813015290e-09
1.658019166406177192e-09
6.156645415700268131e-09
4.404850262318404930e-09
1.781490621688419651e-09
6.196307822392554954e-08
9.601480144283414120e-08
1.657938639709755080e-07
1.534412916726068943e-07
6.147403297518394538e-08
9.911677523177786497e-08
5.100723043938160117e-08
1.009684069686045405e-07
1.825625695062171872e-08
7.867113538395642536e-08
4.874359582629494980e-09
4.567704436908570642e-08
7.914374156037240482e-10
3.005848725479154382e-08
4.383803098306771062e-09
3.186880803696112707e-08
4.233835397826624103e-07
2.498260016636777436e-07
1.266089100226963637e-07
4.360013150517261238e-08
2.858416969786503614e-08
1.441193830942211207e-08
3.546456639469397487e-08
2.168228263599303318e-09


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_NonGKS20K200RestartFalse/lst_psnr.txt <==
2.005101697506620440e+01
2.400868314770306000e+01
2.504592670270359278e+01
2.626044184846578133e+01
2.705940464579824933e+01
2.800757583589217603e+01
2.867972282691867036e+01
2.943805166105802229e+01
3.020121812814218742e+01
3.086407113712930794e+01
3.155481113338515442e+01
3.205189370733461374e+01
3.263526104536429528e+01
3.313175495870368792e+01
3.368173464279261253e+01
3.422199247550106804e+01
3.474795501187187341e+01
3.522773872402343898e+01
3.567649909628029548e+01
3.603476485943758689e+01
3.641232782421744218e+01
3.683578475772043959e+01
3.721426506048162253e+01
3.757310510537752180e+01
3.793010813386324998e+01
3.823951842904477871e+01
3.853993630622215250e+01
3.884414971939195027e+01
3.911658006765951257e+01
3.938149558184805699e+01
3.965780649088487309e+01
3.992950124617144070e+01
4.017088671669070266e+01
4.040160597709800783e+01
4.064014365024020492e+01
4.086244434289207561e+01
4.107722320449153131e+01
4.125584737928513590e+01
4.142957974696760459e+01
4.159899310444955489e+01
4.177092211779994102e+01
4.192975774220090557e+01
4.208352232595326825e+01
4.224324304124588991e+01
4.239338922396940745e+01
4.253632213334269352e+01
4.266537971621227143e+01
4.278456843331167647e+01
4.290146905477200079e+01
4.301005265068715744e+01
4.311507426081016092e+01
4.319561959525095318e+01
4.324233290084841030e+01
4.328610908330857399e+01
4.332775419903916259e+01
4.336727571580542673e+01
4.340466899207218177e+01
4.344121385580579897e+01
4.347670330686017337e+01
4.351132683077693741e+01
4.354480669142988347e+01
4.357714912613435132e+01
4.360850383630236848e+01
4.363865205702208527e+01
4.366839891296451981e+01
4.369747016629420955e+01
4.372603207840281669e+01
4.375406374350141192e+01
4.378147658470169290e+01
4.380827114440184289e+01
4.383439206101640195e+01
4.385996392331126259e+01
4.388486244151511073e+01
4.390912595049088196e+01
4.393273275594208371e+01
4.395574519151742265e+01
4.397818614704233653e+01
4.400008982617578823e+01
4.402137570215886342e+01
4.404216073958643562e+01
4.406240298335052330e+01
4.408214615710484452e+01
4.410135196757582321e+01
4.412004926308944874e+01
4.413819670454549282e+01
4.415586943533740794e+01
4.417302774797109066e+01
4.418970594715260347e+01
4.420592105560835705e+01
4.422170799086494242e+01
4.423705524713459170e+01
4.425199984788847019e+01
4.426654708165555974e+01
4.428073146865990850e+01
4.429456107032979162e+01
4.430803183829540615e+01
4.432117392506377485e+01
4.433404253251936922e+01
4.434654998278087845e+01
4.435879390183571758e+01
4.437070585476932649e+01
4.438235192778475380e+01
4.439372627452277698e+01
4.440483961790017986e+01
4.441568148254395965e+01
4.442626414938810342e+01
4.443659651442777658e+01
4.444669497941698921e+01
4.445657424134410718e+01
4.446621540036233711e+01
4.447564608184411838e+01
4.448484763333464542e+01
4.449386264333060126e+01
4.450265661069784784e+01
4.451129431591910190e+01
4.451971248049464691e+01
4.452799402767485759e+01
4.453607026825974202e+01
4.454401390975979780e+01
4.455178104325155886e+01
4.455941050696953454e+01
4.456687157352081385e+01
4.457420079689875791e+01
4.458136810680910855e+01
4.458841612590709502e+01
4.459530710957825761e+01
4.460208527910013032e+01
4.460871349028712984e+01
4.461522378622306917e+01
4.462161330977217233e+01
4.462789333957613280e+01
4.463405426309098800e+01
4.464010771704489855e+01
4.464604714823137499e+01
4.465188013865402183e+01
4.465759939863478678e+01
4.466318739350051459e+01
4.466861392112082285e+01
4.467391902954303617e+01
4.467909498702815796e+01
4.468416052698473351e+01
4.468910949613713512e+01
4.469395428085971389e+01
4.469869348496931138e+01
4.470327080255547969e+01
4.470773125524767977e+01
4.471207107280348225e+01
4.471631114205031565e+01
4.472045318070486530e+01
4.472450455119578550e+01
4.472846461414881958e+01
4.473232921492378722e+01
4.473610920158498061e+01
4.473977947794647747e+01
4.474337763444275140e+01
4.474687562172920252e+01
4.475030276088322267e+01
4.475363296787485723e+01
4.475688962957835315e+01
4.476004990208829071e+01
4.476314100533689100e+01
4.476615465594230159e+01
4.476910361560754836e+01
4.477197739802646481e+01
4.477479893153095247e+01
4.477756813569543226e+01
4.478028410277188698e+01
4.478294185229080426e+01
4.478555327038245082e+01
4.478810708535092999e+01
4.479062530512622686e+01
4.479311397424514496e+01
4.479556924771586068e+01
4.479799727039669222e+01
4.480039650016404806e+01
4.480276400664497061e+01
4.480513280499422279e+01
4.480751462966623677e+01
4.480992917808720932e+01
4.481237511760978975e+01
4.481482908912938967e+01
4.481730219246375668e+01
4.481977843736258649e+01
4.482227240931247536e+01
4.482475349672530740e+01
4.482724440051347869e+01
4.482971090252560487e+01
4.483217197976487967e+01
4.483459746762990505e+01
4.483697120698931826e+01
4.483930698845273355e+01
4.484159470681871085e+01
4.484377749412261949e+01
4.484587065904552361e+01
4.484789148975104922e+01
4.484985950560699308e+01
4.485178085551326888e+01
4.485366316996646674e+01
4.485549871154067603e+01
4.485730835519927950e+01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_NonGKS20K200RestartFalse/lst_psnr_time.txt <==
0	20.0510169750662
0.102542987995548	24.0086831477031
0.145537705990137	25.0459267027036
0.188674308985355	26.2604418484658
0.231640719983261	27.0594046457982
0.274467099981848	28.0075758358922
0.317389410978649	28.6797228269187
0.360551321980893	29.438051661058
0.404783077989123	30.2012181281422
0.448965753981611	30.8640711371293
0.492440816989983	31.5548111333852
0.536452827989706	32.0518937073346
0.580835523986025	32.6352610453643
0.625517824984854	33.1317549587037
0.669986760985921	33.6817346427926
0.714709052976104	34.2219924755011
0.766561984972213	34.7479550118719
0.811419272969943	35.2277387240234
0.856533316968125	35.6764990962803
0.901898931973847	36.0347648594376
0.94741024497489	36.4123278242174
0.992808559967671	36.8357847577204
1.03835012596392	37.2142650604816
1.08391416996892	37.5731051053775
1.13131505995989	37.9301081338632
1.17762761395716	38.2395184290448
1.22427949895791	38.5399363062222
1.27099004096817	38.844149719392
1.31701258097019	39.1165800676595
1.36348443696625	39.3814955818481
1.40930069496972	39.6578064908849
1.45591005697497	39.9295012461714
1.5037236919743	40.1708867166907
1.55073970697413	40.401605977098
1.59836299497692	40.6401436502402
1.64780773397069	40.8624443428921
1.69567597197602	41.0772232044915
1.74346990797494	41.2558473792851
1.79095670797687	41.4295797469676
1.84021046997805	41.5989931044496
1.88854746897414	41.7709221177999
1.93776241596788	41.9297577422009
1.98590684095689	42.0835223259533
2.03379054296238	42.2432430412459
2.08253989496734	42.3933892239694
2.13104339696292	42.5363221333427
2.17917027996737	42.6653797162123
2.22789018896583	42.7845684333117
2.27675201196689	42.901469054772
2.32564169395482	43.0100526506872
2.37484454794321	43.1150742608102
2.42397051394801	43.195619595251
2.47329502594948	43.2423329008484
2.52320152394532	43.2861090833086
2.57300147695059	43.3277541990392
2.62283865195059	43.3672757158054
2.6734537659504	43.4046689920722
2.72373773895379	43.4412138558058
2.77407028195739	43.4767033068602
2.82481580495369	43.5113268307769
2.87596845094231	43.5448066914299
2.92709064294468	43.5771491261344
2.9781058159424	43.6085038363024
3.0298862579366	43.6386520570221
3.08279463893268	43.6683989129645
3.13567431393312	43.6974701662942
3.1887000449351	43.7260320784028
3.24140787393844	43.7540637435014
3.29402409693284	43.7814765847017
3.34741662292799	43.8082711444018
3.40025771393266	43.8343920610164
3.45354452193715	43.8599639233113
3.50764139494277	43.8848624415151
3.56123334694712	43.9091259504909
3.61497586194309	43.9327327559421
3.66863696194196	43.9557451915174
3.72267722494144	43.9781861470423
3.77623839993612	44.0000898261758
3.83018001893652	44.0213757021589
3.88408624092699	44.0421607395864
3.93859213392716	44.0624029833505
3.99338801793056	44.0821461571048
4.04798936193401	44.1013519675758
4.10248550193501	44.1200492630894
4.15733866892697	44.1381967045455
4.21260440492188	44.1558694353374
4.26772213792719	44.1730277479711
4.32311212692002	44.1897059471526
4.37845201791788	44.2059210556084
4.43406692190911	44.2217079908649
4.4899172479054	44.2370552471346
4.54675724590197	44.2519998478885
4.6025673799013	44.2665470816556
4.65924856590573	44.2807314686599
4.71564941191173	44.2945610703298
4.7720199979085	44.3080318382954
4.82860854490718	44.3211739250638
4.88484390290978	44.3340425325194
4.94194673791935	44.3465499827809
4.99898142991879	44.3587939018357
5.05613779292617	44.3707058547693
5.1134954419249	44.3823519277848
5.17016037892608	44.3937262745228
5.22739562192874	44.4048396179002
5.28546406692476	44.415681482544
5.34414096492401	44.4262641493881
5.40240633093345	44.4365965144278
5.46054513893614	44.446694979417
5.51895784593944	44.4565742413441
5.57733385493339	44.4662154003623
5.63608811494487	44.4756460818441
5.69497501094884	44.4848476333346
5.7540110329428	44.4938626433306
5.81312241093838	44.5026566106978
5.87235255593259	44.5112943159191
5.93201932794182	44.5197124804946
5.99142689994187	44.5279940276749
6.05141346094024	44.5360702682597
6.1113291989459	44.5440139097598
6.17110977195262	44.5517810432516
6.23038409295259	44.5594105069695
6.29064677296265	44.5668715735208
6.3508342349669	44.5742007968988
6.4106349319627	44.5813681068091
6.47142057796009	44.5884161259071
6.5321756539488	44.5953071095783
6.59305382694583	44.6020852791001
6.65354289994866	44.6087134902871
6.71610922995023	44.6152237862231
6.77942116194754	44.6216133097722
6.84306136795203	44.6278933395761
6.90625886296039	44.634054263091
6.96980977895146	44.6401077170449
7.03347197694529	44.6460471482314
7.09703353894292	44.651880138654
7.16085263693822	44.6575993986348
7.22509004794119	44.6631873935005
7.2895197369362	44.6686139211208
7.35386119692703	44.673919029543
7.41835154192813	44.6790949870282
7.48291009293462	44.6841605269847
7.54800100393186	44.6891094961371
7.61322034192563	44.6939542808597
7.6786761899275	44.6986934849693
7.74505921693344	44.7032708025555
7.81133723593666	44.7077312552477
7.87750894992496	44.7120710728035
7.94387430691859	44.7163111420503
8.0100563539163	44.7204531807049
8.07515647391847	44.7245045511958
8.14251470491581	44.7284646141488
8.20942749192182	44.7323292149238
8.27662915692781	44.736109201585
8.34446234792995	44.7397794779465
8.41252039292885	44.7433776344428
8.48100379493553	44.7468756217292
8.54852133493114	44.7503027608832
8.61634092894383	44.7536329678749
8.6842295419483	44.7568896295784
8.7515024109598	44.7600499020883
8.81947045496781	44.7631410053369
8.88775984797394	44.7661546559423
8.95613619197684	44.7691036156075
9.02507499797503	44.7719773980265
9.09404167196772	44.774798931531
9.16324601398082	44.7775681356954
9.23292802498327	44.7802841027719
9.30216186799225	44.7829418522908
9.37182879498869	44.7855532703825
9.44108046799374	44.7881070853509
9.51097047199437	44.7906253051262
9.5809755819937	44.7931139742451
9.65109478199156	44.7955692477159
9.72158463500091	44.7979972703967
9.79022233599972	44.800396500164
9.85945865299436	44.802764006645
9.92980232399714	44.8051328049942
9.99993396599893	44.8075146296662
10.071462124004	44.8099291780872
10.1421994070115	44.8123751176098
10.2133503370133	44.8148290891294
10.2846347380109	44.8173021924638
10.3561652610078	44.8197784373626
10.4288313450088	44.8222724093125
10.5017657670105	44.8247534967253
10.5745037390152	44.8272444005135
10.6471960510098	44.8297109025256
10.7196467110189	44.8321719797649
10.7929088610108	44.8345974676299
10.8664142840134	44.8369712069893
10.9402649230178	44.8393069884527
11.0137227910309	44.8415947068187
11.0895129820274	44.8437774941226
11.1654727580171	44.8458706590455
11.2415665060107	44.847891489751
11.3180242830131	44.849859505607
11.39468377101	44.8517808555133
11.4715554560098	44.8536631699665
11.5485342110042	44.8554987115407
11.6258708200039	44.8573083551993


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_NonGKS20K200RestartFalse/lst_ssim.txt <==
4.620938926572470962e-01
3.885572518749399462e-01
4.781904016271743552e-01
5.303069197335844587e-01
5.581115176962437863e-01
5.873152653632377485e-01
6.077618188871060090e-01
6.269295633306181115e-01
6.492211850594346023e-01
6.729355775047374255e-01
7.029045677146692483e-01
7.234637477632479552e-01
7.462208247240836867e-01
7.663993521761127692e-01
7.884568679887656861e-01
8.084920817823696426e-01
8.274564175896127471e-01
8.438351105658602469e-01
8.584794535187344477e-01
8.698622994665508035e-01
8.807142911946944652e-01
8.920937362848931906e-01
9.014718777922692272e-01
9.095793675661683064e-01
9.170365577247401312e-01
9.229045307165598677e-01
9.282783752932816101e-01
9.332919766441302167e-01
9.375081251777319657e-01
9.412342405090343700e-01
9.449071415770304849e-01
9.482574918233471761e-01
9.509430968896811498e-01
9.533565255468114952e-01
9.557306510461555105e-01
9.577961524566696028e-01
9.596856457852839251e-01
9.612077693914200527e-01
9.626040471025881784e-01
9.638802260849584913e-01
9.651029503686335831e-01
9.661710409548871503e-01
9.671560354455932540e-01
9.681442970077400734e-01
9.690584420980296043e-01
9.698963267962212864e-01
9.706254860441556609e-01
9.712732083341986122e-01
9.718841319362715447e-01
9.724314685723353113e-01
9.729336089568654256e-01
9.733056285402771346e-01
9.735169682622654141e-01
9.737103362331885892e-01
9.738903439617099256e-01
9.740572438175735259e-01
9.742110005050234056e-01
9.743577272931935873e-01
9.744963666494343979e-01
9.746277907629254944e-01
9.747514961028522773e-01
9.748681932481256807e-01
9.749788418615827901e-01
9.750829789456755270e-01
9.751835326288202932e-01
9.752800089181214993e-01
9.753733838613179996e-01
9.754637400170547146e-01
9.755508129437884257e-01
9.756346496448820016e-01
9.757151240463475261e-01
9.757926318131568966e-01
9.758667646310118515e-01
9.759376828259144210e-01
9.760053864523579037e-01
9.760701482285462083e-01
9.761321654119448077e-01
9.761916736911663284e-01
9.762485832329482749e-01
9.763032919398710874e-01
9.763557835628241532e-01
9.764062297694094950e-01
9.764545941495799131e-01
9.765010096120899652e-01
9.765454362940796385e-01
9.765880874608863227e-01
9.766289316806594512e-01
9.766680918985384263e-01
9.767056516299267299e-01
9.767417360792637337e-01
9.767763753991209885e-01
9.768096876350098601e-01
9.768417270488213289e-01
9.768725981603669783e-01
9.769023526762089515e-01
9.769310168215791235e-01
9.769586156135648958e-01
9.769852564172294418e-01
9.770108447233956106e-01
9.770355744522873920e-01
9.770593900387785080e-01
9.770824478066473251e-01
9.771047628650476602e-01
9.771263872949426110e-01
9.771473192578680189e-01
9.771675983483105732e-01
9.771872547407681742e-01
9.772063350304466267e-01
9.772248773425131763e-01
9.772428499949240566e-01
9.772603147501691678e-01
9.772772401138132281e-01
9.772937149393460254e-01
9.773096764492937849e-01
9.773252529850167125e-01
9.773403289142772454e-01
9.773550566367229520e-01
9.773693175119834153e-01
9.773832286836314776e-01
9.773967257932668629e-01
9.774098656140163266e-01
9.774226151893502523e-01
9.774350214848684937e-01
9.774470599907089108e-01
9.774587777302901070e-01
9.774701468365590840e-01
9.774812049184271601e-01
9.774919340212027130e-01
9.775023468163551721e-01
9.775124443726502799e-01
9.775222333395393592e-01
9.775317324136781894e-01
9.775409509182514389e-01
9.775499045057632896e-01
9.775586037313451770e-01
9.775670626711945310e-01
9.775752921581067900e-01
9.775833067094756856e-01
9.775911168386390848e-01
9.775987400000892835e-01
9.776061721819455652e-01
9.776134256795907529e-01
9.776204994820921756e-01
9.776273990791498614e-01
9.776341339649786688e-01
9.776407119392082068e-01
9.776471345902566501e-01
9.776534001194590040e-01
9.776595077956663493e-01
9.776654623909311059e-01
9.776712617347094181e-01
9.776768967625081297e-01
9.776823766894570111e-01
9.776876493897274090e-01
9.776927829571798734e-01
9.776976884452208694e-01
9.777024510673030244e-01
9.777069748929436699e-01
9.777113444902918449e-01
9.777154790269225737e-01
9.777194788831433669e-01
9.777233242398679636e-01
9.777270404978999352e-01
9.777306000166448019e-01
9.777340619550450862e-01
9.777374239311338311e-01
9.777406853434144063e-01
9.777438340896658087e-01
9.777469021034043140e-01
9.777498512067615000e-01
9.777527554343377059e-01
9.777556387973397323e-01
9.777584840497487439e-01
9.777613123257339334e-01
9.777641170789288516e-01
9.777668847644330752e-01
9.777697120543202836e-01
9.777726057134474846e-01
9.777755722261213256e-01
9.777785963604676001e-01
9.777816332927669052e-01
9.777847009554633262e-01
9.777877772188802163e-01
9.777908884299527648e-01
9.777939893714846509e-01
9.777971252431539861e-01
9.778002308219748695e-01
9.778033509399680634e-01
9.778064166256360545e-01
9.778094051161927425e-01
9.778123368285263073e-01
9.778151999571716990e-01
9.778179341747061937e-01
9.778205719029164911e-01
9.778231219774236038e-01
9.778255931599147965e-01
9.778279868733946723e-01
9.778303100560640226e-01
9.778325412080531853e-01
9.778347280898084248e-01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_NonGKS20K200RestartFalse/lst_time.txt <==
0.000000000000000000e+00
1.025429879955481738e-01
1.455377059901366010e-01
1.886743089853553101e-01
2.316407199832610786e-01
2.744670999818481505e-01
3.173894109786488116e-01
3.605513219808926806e-01
4.047830779891228303e-01
4.489657539816107601e-01
4.924408169899834320e-01
5.364528279897058383e-01
5.808355239860247821e-01
6.255178249848540872e-01
6.699867609859211370e-01
7.147090529761044309e-01
7.665619849722133949e-01
8.114192729699425399e-01
8.565333169681252912e-01
9.018989319738466293e-01
9.474102449748897925e-01
9.928085599676705897e-01
1.038350125963916071e+00
1.083914169968920760e+00
1.131315059959888458e+00
1.177627613957156427e+00
1.224279498957912438e+00
1.270990040968172252e+00
1.317012580970185809e+00
1.363484436966245994e+00
1.409300694969715551e+00
1.455910056974971667e+00
1.503723691974300891e+00
1.550739706974127330e+00
1.598362994976923801e+00
1.647807733970694244e+00
1.695675971976015717e+00
1.743469907974940725e+00
1.790956707976874895e+00
1.840210469978046604e+00
1.888547468974138610e+00
1.937762415967881680e+00
1.985906840956886299e+00
2.033790542962378822e+00
2.082539894967339933e+00
2.131043396962922998e+00
2.179170279967365786e+00
2.227890188965830021e+00
2.276752011966891587e+00
2.325641693954821676e+00
2.374844547943212092e+00
2.423970513948006555e+00
2.473295025949482806e+00
2.523201523945317604e+00
2.573001476950594224e+00
2.622838651950587519e+00
2.673453765950398520e+00
2.723737738953786902e+00
2.774070281957392581e+00
2.824815804953686893e+00
2.875968450942309573e+00
2.927090642944676802e+00
2.978105815942399204e+00
3.029886257936595939e+00
3.082794638932682574e+00
3.135674313933122903e+00
3.188700044935103506e+00
3.241407873938442208e+00
3.294024096932844259e+00
3.347416622927994467e+00
3.400257713932660408e+00
3.453544521937146783e+00
3.507641394942766055e+00
3.561233346947119571e+00
3.614975861943094060e+00
3.668636961941956542e+00
3.722677224941435270e+00
3.776238399936119094e+00
3.830180018936516717e+00
3.884086240926990286e+00
3.938592133927159011e+00
3.993388017930556089e+00
4.047989361934014596e+00
4.102485501935007051e+00
4.157338668926968239e+00
4.212604404921876267e+00
4.267722137927194126e+00
4.323112126920023002e+00
4.378452017917879857e+00
4.434066921909106895e+00
4.489917247905395925e+00
4.546757245901972055e+00
4.602567379901302047e+00
4.659248565905727446e+00
4.715649411911726929e+00
4.772019997908500955e+00
4.828608544907183386e+00
4.884843902909778990e+00
4.941946737919352017e+00
4.998981429918785580e+00
5.056137792926165275e+00
5.113495441924897023e+00
5.170160378926084377e+00
5.227395621928735636e+00
5.285464066924760118e+00
5.344140964924008586e+00
5.402406330933445133e+00
5.460545138936140575e+00
5.518957845939439721e+00
5.577333854933385737e+00
5.636088114944868721e+00
5.694975010948837735e+00
5.754011032942798920e+00
5.813122410938376561e+00
5.872352555932593532e+00
5.932019327941816300e+00
5.991426899941870943e+00
6.051413460940239020e+00
6.111329198945895769e+00
6.171109771952615120e+00
6.230384092952590436e+00
6.290646772962645628e+00
6.350834234966896474e+00
6.410634931962704286e+00
6.471420577960088849e+00
6.532175653948797844e+00
6.593053826945833862e+00
6.653542899948661216e+00
6.716109229950234294e+00
6.779421161947539076e+00
6.843061367952032015e+00
6.906258862960385159e+00
6.969809778951457702e+00
7.033471976945293136e+00
7.097033538942923769e+00
7.160852636938216165e+00
7.225090047941193916e+00
7.289519736936199479e+00
7.353861196927027777e+00
7.418351541928132065e+00
7.482910092934616841e+00
7.548001003931858577e+00
7.613220341925625689e+00
7.678676189927500673e+00
7.745059216933441348e+00
7.811337235936662182e+00
7.877508949924958870e+00
7.943874306918587536e+00
8.010056353916297667e+00
8.075156473918468691e+00
8.142514704915811308e+00
8.209427491921815090e+00
8.276629156927810982e+00
8.344462347929948010e+00
8.412520392928854562e+00
8.481003794935531914e+00
8.548521334931137972e+00
8.616340928943827748e+00
8.684229541948297992e+00
8.751502410959801637e+00
8.819470454967813566e+00
8.887759847973939031e+00
8.956136191976838745e+00
9.025074997975025326e+00
9.094041671967715956e+00
9.163246013980824500e+00
9.232928024983266369e+00
9.302161867992253974e+00
9.371828794988687150e+00
9.441080467993742786e+00
9.510970471994369291e+00
9.580975581993698142e+00
9.651094781991560012e+00
9.721584635000908747e+00
9.790222335999715142e+00
9.859458652994362637e+00
9.929802323997137137e+00
9.999933965998934582e+00
1.007146212400402874e+01
1.014219940701150335e+01
1.021335033701325301e+01
1.028463473801093642e+01
1.035616526100784540e+01
1.042883134500880260e+01
1.050176576701051090e+01
1.057450373901519924e+01
1.064719605100981425e+01
1.071964671101886779e+01
1.079290886101080105e+01
1.086641428401344456e+01
1.094026492301782127e+01
1.101372279103088658e+01
1.108951298202737235e+01
1.116547275801713113e+01
1.124156650601071306e+01
1.131802428301307373e+01
1.139468377101002261e+01
1.147155545600980986e+01
1.154853421100415289e+01
1.162587082000391092e+01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_NonGKS20K200RestartFalse/lst_timecost.txt <==
0.000000000000000000e+00 2.825994873046875000e+01
1.025429879955481738e-01 -9.178676605224609375e+00
1.455377059901366010e-01 -1.165078449249267578e+01
1.886743089853553101e-01 -1.271355056762695312e+01
2.316407199832610786e-01 -1.310091590881347656e+01
2.744670999818481505e-01 -1.335123634338378906e+01
3.173894109786488116e-01 -1.345793914794921875e+01
3.605513219808926806e-01 -1.354233264923095703e+01
4.047830779891228303e-01 -1.359996986389160156e+01
4.489657539816107601e-01 -1.363587760925292969e+01
4.924408169899834320e-01 -1.366039371490478516e+01
5.364528279897058383e-01 -1.367348003387451172e+01
5.808355239860247821e-01 -1.368555355072021484e+01
6.255178249848540872e-01 -1.369328022003173828e+01
6.699867609859211370e-01 -1.370025157928466797e+01
7.147090529761044309e-01 -1.370559310913085938e+01
7.665619849722133949e-01 -1.370967006683349609e+01
8.114192729699425399e-01 -1.371261787414550781e+01
8.565333169681252912e-01 -1.371486568450927734e+01
9.018989319738466293e-01 -1.371634101867675781e+01
9.474102449748897925e-01 -1.371768379211425781e+01
9.928085599676705897e-01 -1.371897220611572266e+01
1.038350125963916071e+00 -1.371990871429443359e+01
1.083914169968920760e+00 -1.372067356109619141e+01
1.131315059959888458e+00 -1.372130489349365234e+01
1.177627613957156427e+00 -1.372177219390869141e+01
1.224279498957912438e+00 -1.372216320037841797e+01
1.270990040968172252e+00 -1.372249412536621094e+01
1.317012580970185809e+00 -1.372274684906005859e+01
1.363484436966245994e+00 -1.372298049926757812e+01
1.409300694969715551e+00 -1.372318840026855469e+01
1.455910056974971667e+00 -1.372332954406738281e+01
1.503723691974300891e+00 -1.372346973419189453e+01
1.550739706974127330e+00 -1.372358131408691406e+01
1.598362994976923801e+00 -1.372367191314697266e+01
1.647807733970694244e+00 -1.372376537322998047e+01
1.695675971976015717e+00 -1.372383403778076172e+01
1.743469907974940725e+00 -1.372387504577636719e+01
1.790956707976874895e+00 -1.372391510009765625e+01
1.840210469978046604e+00 -1.372395515441894531e+01
1.888547468974138610e+00 -1.372398853302001953e+01
1.937762415967881680e+00 -1.372401809692382812e+01
1.985906840956886299e+00 -1.372404384613037109e+01
2.033790542962378822e+00 -1.372406005859375000e+01
2.082539894967339933e+00 -1.372408294677734375e+01
2.131043396962922998e+00 -1.372410392761230469e+01
2.179170279967365786e+00 -1.372411346435546875e+01
2.227890188965830021e+00 -1.372412395477294922e+01
2.276752011966891587e+00 -1.372412490844726562e+01
2.325641693954821676e+00 -1.372412776947021484e+01
2.374844547943212092e+00 -1.372414779663085938e+01
2.423970513948006555e+00 -1.372414112091064453e+01
2.473295025949482806e+00 -1.372413444519042969e+01
2.523201523945317604e+00 -1.372413921356201172e+01
2.573001476950594224e+00 -1.372414493560791016e+01
2.622838651950587519e+00 -1.372415447235107422e+01
2.673453765950398520e+00 -1.372414970397949219e+01
2.723737738953786902e+00 -1.372415447235107422e+01
2.774070281957392581e+00 -1.372416210174560547e+01
2.824815804953686893e+00 -1.372415637969970703e+01
2.875968450942309573e+00 -1.372415542602539062e+01
2.927090642944676802e+00 -1.372416114807128906e+01
2.978105815942399204e+00 -1.372415637969970703e+01
3.029886257936595939e+00 -1.372416591644287109e+01
3.082794638932682574e+00 -1.372417163848876953e+01
3.135674313933122903e+00 -1.372417259216308594e+01
3.188700044935103506e+00 -1.372416496276855469e+01
3.241407873938442208e+00 -1.372415447235107422e+01
3.294024096932844259e+00 -1.372415542602539062e+01
3.347416622927994467e+00 -1.372415924072265625e+01
3.400257713932660408e+00 -1.372414779663085938e+01
3.453544521937146783e+00 -1.372414875030517578e+01
3.507641394942766055e+00 -1.372415065765380859e+01
3.561233346947119571e+00 -1.372415161132812500e+01
3.614975861943094060e+00 -1.372415161132812500e+01
3.668636961941956542e+00 -1.372416305541992188e+01
3.722677224941435270e+00 -1.372416400909423828e+01
3.776238399936119094e+00 -1.372415828704833984e+01
3.830180018936516717e+00 -1.372416019439697266e+01
3.884086240926990286e+00 -1.372416114807128906e+01
3.938592133927159011e+00 -1.372415447235107422e+01
3.993388017930556089e+00 -1.372416210174560547e+01
4.047989361934014596e+00 -1.372416114807128906e+01
4.102485501935007051e+00 -1.372416496276855469e+01
4.157338668926968239e+00 -1.372416400909423828e+01
4.212604404921876267e+00 -1.372416782379150391e+01
4.267722137927194126e+00 -1.372416591644287109e+01
4.323112126920023002e+00 -1.372417163848876953e+01
4.378452017917879857e+00 -1.372416687011718750e+01
4.434066921909106895e+00 -1.372417163848876953e+01
4.489917247905395925e+00 -1.372416496276855469e+01
4.546757245901972055e+00 -1.372416782379150391e+01
4.602567379901302047e+00 -1.372417068481445312e+01
4.659248565905727446e+00 -1.372417259216308594e+01
4.715649411911726929e+00 -1.372418308258056641e+01
4.772019997908500955e+00 -1.372418022155761719e+01
4.828608544907183386e+00 -1.372417831420898438e+01
4.884843902909778990e+00 -1.372417545318603516e+01
4.941946737919352017e+00 -1.372418022155761719e+01
4.998981429918785580e+00 -1.372417449951171875e+01
5.056137792926165275e+00 -1.372417736053466797e+01
5.113495441924897023e+00 -1.372417736053466797e+01
5.170160378926084377e+00 -1.372418022155761719e+01
5.227395621928735636e+00 -1.372418212890625000e+01
5.285464066924760118e+00 -1.372418212890625000e+01
5.344140964924008586e+00 -1.372418212890625000e+01
5.402406330933445133e+00 -1.372418308258056641e+01
5.460545138936140575e+00 -1.372418498992919922e+01
5.518957845939439721e+00 -1.372417736053466797e+01
5.577333854933385737e+00 -1.372418022155761719e+01
5.636088114944868721e+00 -1.372417545318603516e+01
5.694975010948837735e+00 -1.372417354583740234e+01
5.754011032942798920e+00 -1.372417449951171875e+01
5.813122410938376561e+00 -1.372417163848876953e+01
5.872352555932593532e+00 -1.372417449951171875e+01
5.932019327941816300e+00 -1.372417449951171875e+01
5.991426899941870943e+00 -1.372418212890625000e+01
6.051413460940239020e+00 -1.372417831420898438e+01
6.111329198945895769e+00 -1.372417926788330078e+01
6.171109771952615120e+00 -1.372417926788330078e+01
6.230384092952590436e+00 -1.372418212890625000e+01
6.290646772962645628e+00 -1.372418498992919922e+01
6.350834234966896474e+00 -1.372417545318603516e+01
6.410634931962704286e+00 -1.372417926788330078e+01
6.471420577960088849e+00 -1.372418212890625000e+01
6.532175653948797844e+00 -1.372418212890625000e+01
6.593053826945833862e+00 -1.372417831420898438e+01
6.653542899948661216e+00 -1.372417449951171875e+01
6.716109229950234294e+00 -1.372418212890625000e+01
6.779421161947539076e+00 -1.372417831420898438e+01
6.843061367952032015e+00 -1.372417831420898438e+01
6.906258862960385159e+00 -1.372418022155761719e+01
6.969809778951457702e+00 -1.372417926788330078e+01
7.033471976945293136e+00 -1.372417736053466797e+01
7.097033538942923769e+00 -1.372417640686035156e+01
7.160852636938216165e+00 -1.372417831420898438e+01
7.225090047941193916e+00 -1.372417545318603516e+01
7.289519736936199479e+00 -1.372418117523193359e+01
7.353861196927027777e+00 -1.372418022155761719e+01
7.418351541928132065e+00 -1.372418212890625000e+01
7.482910092934616841e+00 -1.372418117523193359e+01
7.548001003931858577e+00 -1.372418022155761719e+01
7.613220341925625689e+00 -1.372418117523193359e+01
7.678676189927500673e+00 -1.372418022155761719e+01
7.745059216933441348e+00 -1.372417926788330078e+01
7.811337235936662182e+00 -1.372417736053466797e+01
7.877508949924958870e+00 -1.372417736053466797e+01
7.943874306918587536e+00 -1.372418117523193359e+01
8.010056353916297667e+00 -1.372417449951171875e+01
8.075156473918468691e+00 -1.372418022155761719e+01
8.142514704915811308e+00 -1.372418022155761719e+01
8.209427491921815090e+00 -1.372417259216308594e+01
8.276629156927810982e+00 -1.372417831420898438e+01
8.344462347929948010e+00 -1.372417354583740234e+01
8.412520392928854562e+00 -1.372418022155761719e+01
8.481003794935531914e+00 -1.372417545318603516e+01
8.548521334931137972e+00 -1.372417926788330078e+01
8.616340928943827748e+00 -1.372417640686035156e+01
8.684229541948297992e+00 -1.372417449951171875e+01
8.751502410959801637e+00 -1.372417736053466797e+01
8.819470454967813566e+00 -1.372418212890625000e+01
8.887759847973939031e+00 -1.372417640686035156e+01
8.956136191976838745e+00 -1.372417831420898438e+01
9.025074997975025326e+00 -1.372417736053466797e+01
9.094041671967715956e+00 -1.372418212890625000e+01
9.163246013980824500e+00 -1.372418022155761719e+01
9.232928024983266369e+00 -1.372418403625488281e+01
9.302161867992253974e+00 -1.372417354583740234e+01
9.371828794988687150e+00 -1.372417640686035156e+01
9.441080467993742786e+00 -1.372417831420898438e+01
9.510970471994369291e+00 -1.372417831420898438e+01
9.580975581993698142e+00 -1.372417736053466797e+01
9.651094781991560012e+00 -1.372417831420898438e+01
9.721584635000908747e+00 -1.372417831420898438e+01
9.790222335999715142e+00 -1.372417926788330078e+01
9.859458652994362637e+00 -1.372417831420898438e+01
9.929802323997137137e+00 -1.372417736053466797e+01
9.999933965998934582e+00 -1.372417449951171875e+01
1.007146212400402874e+01 -1.372417640686035156e+01
1.014219940701150335e+01 -1.372417640686035156e+01
1.021335033701325301e+01 -1.372417449951171875e+01
1.028463473801093642e+01 -1.372417640686035156e+01
1.035616526100784540e+01 -1.372417545318603516e+01
1.042883134500880260e+01 -1.372417926788330078e+01
1.050176576701051090e+01 -1.372418022155761719e+01
1.057450373901519924e+01 -1.372418022155761719e+01
1.064719605100981425e+01 -1.372417545318603516e+01
1.071964671101886779e+01 -1.372417068481445312e+01
1.079290886101080105e+01 -1.372417354583740234e+01
1.086641428401344456e+01 -1.372417545318603516e+01
1.094026492301782127e+01 -1.372417449951171875e+01
1.101372279103088658e+01 -1.372417259216308594e+01
1.108951298202737235e+01 -1.372417449951171875e+01
1.116547275801713113e+01 -1.372418117523193359e+01
1.124156650601071306e+01 -1.372418403625488281e+01
1.131802428301307373e+01 -1.372417926788330078e+01
1.139468377101002261e+01 -1.372418022155761719e+01
1.147155545600980986e+01 -1.372418498992919922e+01
1.154853421100415289e+01 -1.372417926788330078e+01
1.162587082000391092e+01 -1.372417926788330078e+01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_NonGKS20K200RestartFalse/lst_timepsnr.txt <==
0.000000000000000000e+00 2.005101697506620440e+01
1.025429879955481738e-01 2.400868314770306000e+01
1.455377059901366010e-01 2.504592670270359278e+01
1.886743089853553101e-01 2.626044184846578133e+01
2.316407199832610786e-01 2.705940464579824933e+01
2.744670999818481505e-01 2.800757583589217603e+01
3.173894109786488116e-01 2.867972282691867036e+01
3.605513219808926806e-01 2.943805166105802229e+01
4.047830779891228303e-01 3.020121812814218742e+01
4.489657539816107601e-01 3.086407113712930794e+01
4.924408169899834320e-01 3.155481113338515442e+01
5.364528279897058383e-01 3.205189370733461374e+01
5.808355239860247821e-01 3.263526104536429528e+01
6.255178249848540872e-01 3.313175495870368792e+01
6.699867609859211370e-01 3.368173464279261253e+01
7.147090529761044309e-01 3.422199247550106804e+01
7.665619849722133949e-01 3.474795501187187341e+01
8.114192729699425399e-01 3.522773872402343898e+01
8.565333169681252912e-01 3.567649909628029548e+01
9.018989319738466293e-01 3.603476485943758689e+01
9.474102449748897925e-01 3.641232782421744218e+01
9.928085599676705897e-01 3.683578475772043959e+01
1.038350125963916071e+00 3.721426506048162253e+01
1.083914169968920760e+00 3.757310510537752180e+01
1.131315059959888458e+00 3.793010813386324998e+01
1.177627613957156427e+00 3.823951842904477871e+01
1.224279498957912438e+00 3.853993630622215250e+01
1.270990040968172252e+00 3.884414971939195027e+01
1.317012580970185809e+00 3.911658006765951257e+01
1.363484436966245994e+00 3.938149558184805699e+01
1.409300694969715551e+00 3.965780649088487309e+01
1.455910056974971667e+00 3.992950124617144070e+01
1.503723691974300891e+00 4.017088671669070266e+01
1.550739706974127330e+00 4.040160597709800783e+01
1.598362994976923801e+00 4.064014365024020492e+01
1.647807733970694244e+00 4.086244434289207561e+01
1.695675971976015717e+00 4.107722320449153131e+01
1.743469907974940725e+00 4.125584737928513590e+01
1.790956707976874895e+00 4.142957974696760459e+01
1.840210469978046604e+00 4.159899310444955489e+01
1.888547468974138610e+00 4.177092211779994102e+01
1.937762415967881680e+00 4.192975774220090557e+01
1.985906840956886299e+00 4.208352232595326825e+01
2.033790542962378822e+00 4.224324304124588991e+01
2.082539894967339933e+00 4.239338922396940745e+01
2.131043396962922998e+00 4.253632213334269352e+01
2.179170279967365786e+00 4.266537971621227143e+01
2.227890188965830021e+00 4.278456843331167647e+01
2.276752011966891587e+00 4.290146905477200079e+01
2.325641693954821676e+00 4.301005265068715744e+01
2.374844547943212092e+00 4.311507426081016092e+01
2.423970513948006555e+00 4.319561959525095318e+01
2.473295025949482806e+00 4.324233290084841030e+01
2.523201523945317604e+00 4.328610908330857399e+01
2.573001476950594224e+00 4.332775419903916259e+01
2.622838651950587519e+00 4.336727571580542673e+01
2.673453765950398520e+00 4.340466899207218177e+01
2.723737738953786902e+00 4.344121385580579897e+01
2.774070281957392581e+00 4.347670330686017337e+01
2.824815804953686893e+00 4.351132683077693741e+01
2.875968450942309573e+00 4.354480669142988347e+01
2.927090642944676802e+00 4.357714912613435132e+01
2.978105815942399204e+00 4.360850383630236848e+01
3.029886257936595939e+00 4.363865205702208527e+01
3.082794638932682574e+00 4.366839891296451981e+01
3.135674313933122903e+00 4.369747016629420955e+01
3.188700044935103506e+00 4.372603207840281669e+01
3.241407873938442208e+00 4.375406374350141192e+01
3.294024096932844259e+00 4.378147658470169290e+01
3.347416622927994467e+00 4.380827114440184289e+01
3.400257713932660408e+00 4.383439206101640195e+01
3.453544521937146783e+00 4.385996392331126259e+01
3.507641394942766055e+00 4.388486244151511073e+01
3.561233346947119571e+00 4.390912595049088196e+01
3.614975861943094060e+00 4.393273275594208371e+01
3.668636961941956542e+00 4.395574519151742265e+01
3.722677224941435270e+00 4.397818614704233653e+01
3.776238399936119094e+00 4.400008982617578823e+01
3.830180018936516717e+00 4.402137570215886342e+01
3.884086240926990286e+00 4.404216073958643562e+01
3.938592133927159011e+00 4.406240298335052330e+01
3.993388017930556089e+00 4.408214615710484452e+01
4.047989361934014596e+00 4.410135196757582321e+01
4.102485501935007051e+00 4.412004926308944874e+01
4.157338668926968239e+00 4.413819670454549282e+01
4.212604404921876267e+00 4.415586943533740794e+01
4.267722137927194126e+00 4.417302774797109066e+01
4.323112126920023002e+00 4.418970594715260347e+01
4.378452017917879857e+00 4.420592105560835705e+01
4.434066921909106895e+00 4.422170799086494242e+01
4.489917247905395925e+00 4.423705524713459170e+01
4.546757245901972055e+00 4.425199984788847019e+01
4.602567379901302047e+00 4.426654708165555974e+01
4.659248565905727446e+00 4.428073146865990850e+01
4.715649411911726929e+00 4.429456107032979162e+01
4.772019997908500955e+00 4.430803183829540615e+01
4.828608544907183386e+00 4.432117392506377485e+01
4.884843902909778990e+00 4.433404253251936922e+01
4.941946737919352017e+00 4.434654998278087845e+01
4.998981429918785580e+00 4.435879390183571758e+01
5.056137792926165275e+00 4.437070585476932649e+01
5.113495441924897023e+00 4.438235192778475380e+01
5.170160378926084377e+00 4.439372627452277698e+01
5.227395621928735636e+00 4.440483961790017986e+01
5.285464066924760118e+00 4.441568148254395965e+01
5.344140964924008586e+00 4.442626414938810342e+01
5.402406330933445133e+00 4.443659651442777658e+01
5.460545138936140575e+00 4.444669497941698921e+01
5.518957845939439721e+00 4.445657424134410718e+01
5.577333854933385737e+00 4.446621540036233711e+01
5.636088114944868721e+00 4.447564608184411838e+01
5.694975010948837735e+00 4.448484763333464542e+01
5.754011032942798920e+00 4.449386264333060126e+01
5.813122410938376561e+00 4.450265661069784784e+01
5.872352555932593532e+00 4.451129431591910190e+01
5.932019327941816300e+00 4.451971248049464691e+01
5.991426899941870943e+00 4.452799402767485759e+01
6.051413460940239020e+00 4.453607026825974202e+01
6.111329198945895769e+00 4.454401390975979780e+01
6.171109771952615120e+00 4.455178104325155886e+01
6.230384092952590436e+00 4.455941050696953454e+01
6.290646772962645628e+00 4.456687157352081385e+01
6.350834234966896474e+00 4.457420079689875791e+01
6.410634931962704286e+00 4.458136810680910855e+01
6.471420577960088849e+00 4.458841612590709502e+01
6.532175653948797844e+00 4.459530710957825761e+01
6.593053826945833862e+00 4.460208527910013032e+01
6.653542899948661216e+00 4.460871349028712984e+01
6.716109229950234294e+00 4.461522378622306917e+01
6.779421161947539076e+00 4.462161330977217233e+01
6.843061367952032015e+00 4.462789333957613280e+01
6.906258862960385159e+00 4.463405426309098800e+01
6.969809778951457702e+00 4.464010771704489855e+01
7.033471976945293136e+00 4.464604714823137499e+01
7.097033538942923769e+00 4.465188013865402183e+01
7.160852636938216165e+00 4.465759939863478678e+01
7.225090047941193916e+00 4.466318739350051459e+01
7.289519736936199479e+00 4.466861392112082285e+01
7.353861196927027777e+00 4.467391902954303617e+01
7.418351541928132065e+00 4.467909498702815796e+01
7.482910092934616841e+00 4.468416052698473351e+01
7.548001003931858577e+00 4.468910949613713512e+01
7.613220341925625689e+00 4.469395428085971389e+01
7.678676189927500673e+00 4.469869348496931138e+01
7.745059216933441348e+00 4.470327080255547969e+01
7.811337235936662182e+00 4.470773125524767977e+01
7.877508949924958870e+00 4.471207107280348225e+01
7.943874306918587536e+00 4.471631114205031565e+01
8.010056353916297667e+00 4.472045318070486530e+01
8.075156473918468691e+00 4.472450455119578550e+01
8.142514704915811308e+00 4.472846461414881958e+01
8.209427491921815090e+00 4.473232921492378722e+01
8.276629156927810982e+00 4.473610920158498061e+01
8.344462347929948010e+00 4.473977947794647747e+01
8.412520392928854562e+00 4.474337763444275140e+01
8.481003794935531914e+00 4.474687562172920252e+01
8.548521334931137972e+00 4.475030276088322267e+01
8.616340928943827748e+00 4.475363296787485723e+01
8.684229541948297992e+00 4.475688962957835315e+01
8.751502410959801637e+00 4.476004990208829071e+01
8.819470454967813566e+00 4.476314100533689100e+01
8.887759847973939031e+00 4.476615465594230159e+01
8.956136191976838745e+00 4.476910361560754836e+01
9.025074997975025326e+00 4.477197739802646481e+01
9.094041671967715956e+00 4.477479893153095247e+01
9.163246013980824500e+00 4.477756813569543226e+01
9.232928024983266369e+00 4.478028410277188698e+01
9.302161867992253974e+00 4.478294185229080426e+01
9.371828794988687150e+00 4.478555327038245082e+01
9.441080467993742786e+00 4.478810708535092999e+01
9.510970471994369291e+00 4.479062530512622686e+01
9.580975581993698142e+00 4.479311397424514496e+01
9.651094781991560012e+00 4.479556924771586068e+01
9.721584635000908747e+00 4.479799727039669222e+01
9.790222335999715142e+00 4.480039650016404806e+01
9.859458652994362637e+00 4.480276400664497061e+01
9.929802323997137137e+00 4.480513280499422279e+01
9.999933965998934582e+00 4.480751462966623677e+01
1.007146212400402874e+01 4.480992917808720932e+01
1.014219940701150335e+01 4.481237511760978975e+01
1.021335033701325301e+01 4.481482908912938967e+01
1.028463473801093642e+01 4.481730219246375668e+01
1.035616526100784540e+01 4.481977843736258649e+01
1.042883134500880260e+01 4.482227240931247536e+01
1.050176576701051090e+01 4.482475349672530740e+01
1.057450373901519924e+01 4.482724440051347869e+01
1.064719605100981425e+01 4.482971090252560487e+01
1.071964671101886779e+01 4.483217197976487967e+01
1.079290886101080105e+01 4.483459746762990505e+01
1.086641428401344456e+01 4.483697120698931826e+01
1.094026492301782127e+01 4.483930698845273355e+01
1.101372279103088658e+01 4.484159470681871085e+01
1.108951298202737235e+01 4.484377749412261949e+01
1.116547275801713113e+01 4.484587065904552361e+01
1.124156650601071306e+01 4.484789148975104922e+01
1.131802428301307373e+01 4.484985950560699308e+01
1.139468377101002261e+01 4.485178085551326888e+01
1.147155545600980986e+01 4.485366316996646674e+01
1.154853421100415289e+01 4.485549871154067603e+01
1.162587082000391092e+01 4.485730835519927950e+01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_QNP20/lst_cost.txt <==
2.825994873046875000e+01
1.159574127197265625e+01
-1.277686405181884766e+01
-1.353617477416992188e+01
-1.366198635101318359e+01
-1.369921684265136719e+01
-1.371284103393554688e+01
-1.371843814849853516e+01
-1.372098731994628906e+01
-1.372211265563964844e+01
-1.372267913818359375e+01
-1.372302055358886719e+01
-1.372331619262695312e+01
-1.372353172302246094e+01
-1.372367763519287109e+01
-1.372378349304199219e+01
-1.372388362884521484e+01
-1.372394371032714844e+01
-1.372398471832275391e+01
-1.372401142120361328e+01
-1.372404575347900391e+01
-1.372407627105712891e+01
-1.372408866882324219e+01
-1.372412300109863281e+01
-1.372411155700683594e+01
-1.372412776947021484e+01
-1.372413825988769531e+01
-1.372414779663085938e+01
-1.372415161132812500e+01
-1.372415733337402344e+01
-1.372416305541992188e+01
-1.372417449951171875e+01
-1.372416782379150391e+01
-1.372417449951171875e+01
-1.372417259216308594e+01
-1.372418498992919922e+01
-1.372418689727783203e+01
-1.372418308258056641e+01
-1.372419261932373047e+01
-1.372418689727783203e+01
-1.372417831420898438e+01
-1.372418594360351562e+01
-1.372418308258056641e+01
-1.372417831420898438e+01
-1.372418403625488281e+01
-1.372418212890625000e+01
-1.372417736053466797e+01
-1.372417831420898438e+01
-1.372416973114013672e+01
-1.372417163848876953e+01
-1.372417354583740234e+01
-1.372416973114013672e+01
-1.372416973114013672e+01
-1.372417640686035156e+01
-1.372417354583740234e+01
-1.372417640686035156e+01
-1.372418308258056641e+01
-1.372417831420898438e+01
-1.372417449951171875e+01
-1.372417068481445312e+01
-1.372417449951171875e+01
-1.372417449951171875e+01
-1.372417926788330078e+01
-1.372418117523193359e+01
-1.372417449951171875e+01
-1.372417068481445312e+01
-1.372417736053466797e+01
-1.372417354583740234e+01
-1.372417354583740234e+01
-1.372416973114013672e+01
-1.372417068481445312e+01
-1.372416973114013672e+01
-1.372416400909423828e+01
-1.372416687011718750e+01
-1.372416782379150391e+01
-1.372416877746582031e+01
-1.372417640686035156e+01
-1.372416782379150391e+01
-1.372416877746582031e+01
-1.372417163848876953e+01
-1.372417545318603516e+01
-1.372417354583740234e+01
-1.372417068481445312e+01
-1.372417449951171875e+01
-1.372417163848876953e+01
-1.372417259216308594e+01
-1.372416591644287109e+01
-1.372416877746582031e+01
-1.372416687011718750e+01
-1.372416687011718750e+01
-1.372416591644287109e+01
-1.372416591644287109e+01
-1.372416305541992188e+01
-1.372416973114013672e+01
-1.372416877746582031e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372416591644287109e+01
-1.372416877746582031e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417163848876953e+01
-1.372417068481445312e+01
-1.372417163848876953e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417163848876953e+01
-1.372417068481445312e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417068481445312e+01
-1.372417163848876953e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417163848876953e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417068481445312e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417068481445312e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417068481445312e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417068481445312e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417354583740234e+01
-1.372417354583740234e+01
-1.372417354583740234e+01
-1.372417354583740234e+01
-1.372417163848876953e+01
-1.372417354583740234e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01
-1.372417163848876953e+01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_QNP20/lst_cost_time.txt <==
0	28.25995
0.4527885	11.59574
1.062927	-12.77686
1.679125	-13.53617
2.290415	-13.66199
2.916879	-13.69922
3.573906	-13.71284
4.179458	-13.71844
4.786137	-13.72099
5.399743	-13.72211
6.006328	-13.72268
6.626969	-13.72302
7.256651	-13.72332
7.873083	-13.72353
8.510262	-13.72368
9.120894	-13.72378
9.735169	-13.72388
10.34748	-13.72394
10.99118	-13.72398
11.5929	-13.72401
12.19957	-13.72405
12.77722	-13.72408
13.34692	-13.72409
13.94138	-13.72412
14.61809	-13.72411
15.26129	-13.72413
15.88167	-13.72414
16.52162	-13.72415
17.13157	-13.72415
17.73816	-13.72416
18.34534	-13.72416
18.99893	-13.72417
19.66444	-13.72417
20.27959	-13.72417
20.88637	-13.72417
21.54002	-13.72418
22.17694	-13.72419
22.84288	-13.72418
23.50996	-13.72419
24.14252	-13.72419
24.74852	-13.72418
25.37004	-13.72419
25.96466	-13.72418
26.57042	-13.72418
27.22574	-13.72418
27.86118	-13.72418
28.4591	-13.72418
29.07092	-13.72418
29.70261	-13.72417
30.3585	-13.72417
31.0223	-13.72417
31.65461	-13.72417
32.26044	-13.72417
32.89402	-13.72418
33.50091	-13.72417
34.08855	-13.72418
34.67978	-13.72418
35.28182	-13.72418
35.88549	-13.72417
36.47718	-13.72417
37.08429	-13.72417
37.71316	-13.72417
38.34677	-13.72418
38.94851	-13.72418
39.55836	-13.72417
40.17491	-13.72417
40.77583	-13.72418
41.36729	-13.72417
41.95792	-13.72417
42.54826	-13.72417
43.13892	-13.72417
43.74714	-13.72417
44.35339	-13.72416
44.94476	-13.72417
45.57331	-13.72417
46.21997	-13.72417
46.82912	-13.72418
47.43138	-13.72417
48.01204	-13.72417
48.58964	-13.72417
49.21781	-13.72418
49.86004	-13.72417
50.45077	-13.72417
51.0459	-13.72417
51.65458	-13.72417
52.25003	-13.72417
52.85683	-13.72417
53.45736	-13.72417
54.11357	-13.72417
54.76629	-13.72417
55.38643	-13.72417
55.99244	-13.72417
56.61354	-13.72416
57.27645	-13.72417
57.94656	-13.72417
58.60177	-13.72417
59.19815	-13.72417
59.80004	-13.72417
60.41846	-13.72417
61.04456	-13.72417
61.64592	-13.72417
62.2252	-13.72417
62.26938	-13.72417
62.31245	-13.72417
62.3546	-13.72417
62.39959	-13.72417
62.44707	-13.72417
62.49447	-13.72417
62.54182	-13.72417
62.58914	-13.72417
62.63706	-13.72417
62.68625	-13.72417
62.73498	-13.72417
62.78453	-13.72417
62.83376	-13.72417
62.88276	-13.72417
62.93158	-13.72417
62.98012	-13.72417
63.02977	-13.72417
63.07934	-13.72417
63.12867	-13.72417
63.17815	-13.72417
63.22622	-13.72417
63.27627	-13.72417
63.32578	-13.72417
63.37523	-13.72417
63.42376	-13.72417
63.47381	-13.72417
63.52344	-13.72417
63.57227	-13.72417
63.62202	-13.72417
63.67236	-13.72417
63.72119	-13.72417
63.77132	-13.72417
63.82074	-13.72417
63.87025	-13.72417
63.9207	-13.72417
63.97158	-13.72417
64.0213	-13.72417
64.07072	-13.72417
64.11997	-13.72417
64.17091	-13.72417
64.22099	-13.72417
64.27145	-13.72417
64.32109	-13.72417
64.37058	-13.72417
64.42004	-13.72417
64.47008	-13.72417
64.5199	-13.72417
64.57056	-13.72417
64.61965	-13.72417
64.67081	-13.72417
64.72044	-13.72417
64.77075	-13.72417
64.82076	-13.72417
64.87047	-13.72417
64.91987	-13.72417
64.97059	-13.72417
65.02043	-13.72417
65.07063	-13.72417
65.12048	-13.72417
65.17228	-13.72417
65.22192	-13.72417
65.27108	-13.72417
65.32252	-13.72417
65.37218	-13.72417
65.42257	-13.72417
65.47294	-13.72417
65.52419	-13.72417
65.57478	-13.72417
65.62491	-13.72417
65.67556	-13.72417
65.72555	-13.72417
65.77577	-13.72417
65.82703	-13.72417
65.87681	-13.72417
65.92787	-13.72417
65.97809	-13.72417
66.02788	-13.72417
66.07841	-13.72417
66.12904	-13.72417
66.18018	-13.72417
66.23011	-13.72417
66.28011	-13.72417
66.33138	-13.72417
66.38236	-13.72417
66.43258	-13.72417
66.48334	-13.72417
66.53378	-13.72417
66.5844	-13.72417
66.63416	-13.72417
66.68517	-13.72417
66.73589	-13.72417
66.78659	-13.72417
66.83629	-13.72417
66.88733	-13.72417
66.93717	-13.72417
66.98809	-13.72417
67.03792	-13.72417
67.08803	-13.72417
67.13876	-13.72417


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_QNP20/lst_iter_diff.txt <==
1.356687068939208984e+01
6.274982299804687500e+02
9.239803314208984375e+01
2.706199645996093750e+01
9.592111587524414062e+00
3.756092548370361328e+00
1.569885969161987305e+00
6.641348600387573242e-01
2.306031435728073120e-01
3.097612597048282623e-02
5.370991304516792297e-02
5.037160590291023254e-02
3.545636683702468872e-02
2.604235336184501648e-02
1.974283531308174133e-02
1.528468169271945953e-02
1.203477662056684494e-02
9.605102241039276123e-03
7.753962650895118713e-03
6.329807452857494354e-03
5.207309499382972717e-03
4.327079746872186661e-03
3.616950707510113716e-03
3.051735926419496536e-03
2.585705835372209549e-03
2.204330638051033020e-03
1.888928702101111412e-03
1.625310163944959641e-03
1.404943992383778095e-03
1.220284146256744862e-03
1.063129049725830555e-03
9.295294876210391521e-04
8.147888001985847950e-04
7.171432371251285076e-04
6.337829399853944778e-04
5.593707901425659657e-04
4.978133365511894226e-04
4.423548816703259945e-04
3.952912229578942060e-04
3.528762899804860353e-04
3.159711777698248625e-04
2.832715108525007963e-04
2.548412012401968241e-04
2.287010574946179986e-04
2.063534775516018271e-04
1.864742662291973829e-04
1.694964739726856351e-04
1.515570329502224922e-04
1.390253746649250388e-04
1.259318087249994278e-04
1.131495373556390405e-04
1.040788265527226031e-04
9.384442819282412529e-05
8.645312482258304954e-05
7.766715134494006634e-05
7.065888348734006286e-05
6.656498590018600225e-05
6.078675505705177784e-05
5.385234180721454322e-05
4.918147897114977241e-05
4.560851084534078836e-05
4.201221236144192517e-05
3.975705840275622904e-05
3.332209962536580861e-05
3.115521758445538580e-05
2.851177669072058052e-05
2.746380596363451332e-05
2.404888437013141811e-05
2.105936437146738172e-05
2.109118577209301293e-05
1.894979141070507467e-05
1.669069933996070176e-05
1.531105772301089019e-05
1.495082506153266877e-05
1.543783764645922929e-05
1.273512680199928582e-05
1.099156088457675651e-05
1.067306857294170186e-05
9.505179150437470526e-06
8.419640835199970752e-06
7.760990229144226760e-06
5.679054993379395455e-06
6.763242708984762430e-06
5.565733772527892143e-06
4.759857347380602732e-06
3.691762231028405949e-06
2.652167950145667419e-06
2.436772547298460267e-06
1.964326202141819522e-06
2.216720076830824837e-06
1.474006126045424026e-06
1.326508709098561667e-06
8.386856507058837451e-07
5.033171532886626665e-07
2.567401793385215569e-07
9.269837164538330398e-08
3.580944962777721230e-08
4.052176194591083913e-08
1.454189479943579499e-08
3.645035828725440297e-09
5.593237872858480841e-09
9.635976912225618918e-13
4.160432577875877724e-13
2.032401211302797828e-13
2.151807107064057645e-13
2.091942206483912714e-13
2.326962949585065221e-13
1.936355264499367568e-13
2.400294589824381042e-13
1.777678617373781855e-13
2.367737082786813829e-13
1.994287032605970844e-13
2.358563106104327733e-13
1.823900730966998562e-13
2.320908493603363043e-13
1.769081571772329609e-13
2.212408451969863354e-13
1.815735604406010228e-13
2.282154771150041173e-13
1.904834661314511179e-13
2.136595615058814457e-13
1.841060940852012884e-13
2.079363970505093695e-13
1.850273948812708458e-13
2.070943920908299707e-13
1.855863688638229037e-13
1.839596454767528089e-13
1.891255842255759601e-13
1.894133721397350811e-13
1.675624699756794733e-13
1.948715304790973879e-13
1.661797462875272413e-13
1.966103061606938596e-13
1.405802693222116262e-13
1.882714090965104115e-13
1.505464589796057240e-13
1.790119024151423655e-13
1.547098901896401535e-13
1.990801864722516190e-13
1.271728761794571616e-13
1.826809916446320292e-13
1.516675511310100477e-13
1.764941139200879028e-13
1.487686655723269302e-13
1.776904768073170326e-13
1.417160659655802846e-13
1.729646021677785916e-13
1.436955480819956943e-13
1.748897115452438533e-13
1.354853458156862756e-13
1.697997889212390921e-13
1.345068804600724199e-13
1.512333281609296032e-13
1.513454346655646043e-13
1.508171978146025105e-13
1.514183201566099424e-13
1.422067352112657557e-13
1.440640141903148930e-13
1.595878377363968426e-13
1.353418110005763508e-13
1.507073545820025728e-13
1.286404386876063843e-13
1.507209748717944220e-13
1.426290726150303279e-13
1.333376497322097398e-13
1.309542209913805433e-13
1.406847050964762924e-13
1.338920565131102025e-13
1.317517330044065682e-13
1.346857602660053721e-13
1.178617750272059617e-13
1.318990625271201922e-13
1.151986763359841293e-13
1.266566604200825008e-13
1.237443172019334070e-13
1.321344292662396391e-13
1.202269891715374017e-13
1.298111330884019199e-13
1.260285549965073360e-13
1.207142567329066996e-13
1.216382680344074707e-13
1.222338609453352265e-13
1.157319140694668125e-13
1.234454162155063095e-13
1.195429118108076727e-13
1.310733341525552320e-13
1.212459088207121227e-13
1.125388370275433314e-13
1.067293565267142530e-13
1.223708092322473018e-13
1.207501980349245940e-13
1.244016012164755880e-13
1.238427356541407787e-13
1.179563039041195416e-13
1.194847579167809815e-13
1.248462596324662055e-13
1.089754981674524725e-13
1.092351916928170630e-13
1.112118955411654786e-13
1.069196746655669272e-13


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_QNP20/lst_iter_diff_norm.txt <==
8.968932181596755981e-02
4.148332595825195312e+00
6.108348369598388672e-01
1.789043545722961426e-01
6.341256201267242432e-02
2.483117952942848206e-02
1.037837099283933640e-02
4.390534013509750366e-03
1.524496008642017841e-03
2.047802991000935435e-04
3.550712426658719778e-04
3.330020117573440075e-04
2.343987580388784409e-04
1.721635780995711684e-04
1.305180485360324383e-04
1.010456107906065881e-04
7.956079207360744476e-05
6.349843897623941302e-05
5.126072937855497003e-05
4.184577119303867221e-05
3.442504021222703159e-05
2.860592394426930696e-05
2.391132511547766626e-05
2.017474253079853952e-05
1.709386197035200894e-05
1.457262533222092316e-05
1.248753233085153624e-05
1.074477495421888307e-05
9.287954526371322572e-06
8.067185262916609645e-06
7.028247637208551168e-06
6.145033239590702578e-06
5.386493285186588764e-06
4.740967597172129899e-06
4.189880201010964811e-06
3.697948386616189964e-06
3.290997938165673986e-06
2.924367208834155463e-06
2.613233618831145577e-06
2.332832536922069266e-06
2.088856263071647845e-06
1.872681650638696738e-06
1.684731614659540355e-06
1.511921482233447023e-06
1.364183731311641168e-06
1.232764134329045191e-06
1.120525439546327107e-06
1.001929490485053975e-06
9.190838454742333852e-07
8.325235398842778523e-07
7.480210797439212911e-07
6.880554792587645352e-07
6.203968041518237442e-07
5.715335760214657057e-07
5.134503453518846072e-07
4.671193210015189834e-07
4.400549471483827801e-07
4.018556012397311861e-07
3.560128334356704727e-07
3.251342093335551908e-07
3.015136371686821803e-07
2.777388488084397977e-07
2.628302411267213756e-07
2.202893085723189870e-07
2.059642554286256200e-07
1.884887126379908295e-07
1.815606793797996943e-07
1.589849460970071959e-07
1.392215125406437437e-07
1.394318758229928790e-07
1.252753207836576621e-07
1.103406646052462747e-07
1.012199817296277615e-07
9.883851959102685214e-08
1.020581166244483029e-07
8.419074504217860522e-08
7.266419288498582318e-08
7.055867001781734871e-08
6.283785580762923928e-08
5.566146654700787622e-08
5.130718605528272747e-08
3.754370681008367683e-08
4.471117165394389303e-08
3.679454962934869400e-08
3.146697480360671761e-08
2.440589774721502181e-08
1.753323708442167117e-08
1.610927746753532119e-08
1.298597851473459741e-08
1.465453092208690578e-08
9.744518081333808368e-09
8.769426074195507681e-09
5.544472880814055316e-09
3.327383035767184083e-09
1.697285534341119728e-09
6.128203500210815946e-10
2.367329388075489760e-10
2.678856025895015591e-10
9.613512069739371668e-11
2.409699349781302402e-11
3.697637682154031324e-11
6.370254851910525304e-15
2.750423341160777684e-15
1.343601565659160828e-15
1.422539742387341280e-15
1.382963610234541792e-15
1.538333593199977221e-15
1.280106493625320779e-15
1.586812465144893033e-15
1.175206862942914428e-15
1.565289040317806041e-15
1.318404664818950342e-15
1.559224178536346844e-15
1.205763894152468534e-15
1.534331044886845432e-15
1.169523377745956480e-15
1.462602706726575177e-15
1.200365964937853691e-15
1.508711368726836644e-15
1.259268530210799330e-15
1.412483555479301413e-15
1.217108312294163785e-15
1.374648287791346325e-15
1.223199008580514238e-15
1.369081799020227877e-15
1.226894295692029530e-15
1.216140153635452120e-15
1.250291675035798255e-15
1.252194216914449820e-15
1.107739947540280559e-15
1.288277608709246201e-15
1.098598873852630557e-15
1.299772481078197497e-15
9.293631732988790438e-16
1.244644824013809055e-15
9.952486781889891346e-16
1.183431129344280058e-15
1.022772696172662404e-15
1.316100629323300238e-15
8.407281104509721579e-16
1.207687082459209423e-15
1.002660110598345856e-15
1.166786190776904208e-15
9.834958842875989038e-16
1.174695255042772831e-15
9.368718027389331959e-16
1.143452974178889997e-15
9.499579323784201022e-16
1.156179644211385860e-15
8.956810140304301976e-16
1.122530625106998338e-15
8.892125410496043263e-16
9.997895159401010319e-16
1.000530669768948545e-15
9.970385646856558780e-16
1.001012525636817835e-15
9.401155154104435391e-16
9.523938932556050632e-16
1.055020405144936092e-15
8.947321253712685676e-16
9.963123398125037222e-16
8.504300258288229140e-16
9.964024429422678984e-16
9.429075477628305266e-16
8.814828360103168017e-16
8.657262232463739000e-16
9.300535051508912986e-16
8.851480005126453627e-16
8.709984739474398857e-16
8.903951049230897363e-16
7.791732732619364912e-16
8.719724559576639243e-16
7.615677463928150620e-16
8.373154676460437852e-16
8.180621969967167249e-16
8.735284554817700740e-16
7.948095014682508754e-16
8.581693658678854562e-16
8.331631003803663914e-16
7.980307677666589796e-16
8.041393046844609767e-16
8.080767373397725918e-16
7.650929387006098498e-16
8.160862279494500524e-16
7.902870866837417591e-16
8.665136462499651790e-16
8.015454780417314955e-16
7.439838188638486175e-16
7.055778627276809451e-16
8.089820567417098287e-16
7.982683605083638109e-16
8.224074760161312857e-16
8.187128241793264344e-16
7.797981718187733512e-16
7.899026396048067136e-16
8.253470509200181316e-16
7.204269326282000674e-16
7.221437095936069240e-16
7.352115221456094560e-16
7.068360772312680049e-16


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_QNP20/lst_psnr.txt <==
2.005101697498301405e+01
2.091867494867589983e+01
2.968035895063700380e+01
3.228828031939485044e+01
3.475244526001434764e+01
3.569803986771078996e+01
3.688191449226918195e+01
3.744966971763209074e+01
3.809205879517669047e+01
3.830141867668028510e+01
3.852729256847005246e+01
3.894812949913311684e+01
3.935941977286879734e+01
3.973881235900775977e+01
4.007235716467869224e+01
4.037784833448717592e+01
4.065311525462063003e+01
4.090526680511931801e+01
4.113557163578336429e+01
4.134732504151272536e+01
4.154243424793925499e+01
4.172272329626395049e+01
4.188987025718675739e+01
4.204510502106437286e+01
4.218980818696856971e+01
4.232483063380441735e+01
4.245109801269290983e+01
4.256938864191830874e+01
4.268034265268091332e+01
4.278459080543163395e+01
4.288270768094611896e+01
4.297513424109546065e+01
4.306232488069076680e+01
4.314462660691268781e+01
4.322244859681114804e+01
4.329614016467847648e+01
4.336584538324773064e+01
4.343203330918097294e+01
4.349479198591475182e+01
4.355445802228820185e+01
4.361111974727641183e+01
4.366499848579972820e+01
4.371624197893399355e+01
4.376504852878692731e+01
4.381145996266741349e+01
4.385569822005258089e+01
4.389788721538690197e+01
4.393822959233277459e+01
4.397647613672128841e+01
4.401319746820642820e+01
4.404822192497711342e+01
4.408148964772698974e+01
4.411345189925508947e+01
4.414385102314003717e+01
4.417306977515303856e+01
4.420079990905867362e+01
4.422728093881588052e+01
4.425300886831181657e+01
4.427761789694634587e+01
4.430080005042810143e+01
4.432296966443743713e+01
4.434433150205699548e+01
4.436484528958339268e+01
4.438480770444697754e+01
4.440309062394392470e+01
4.442077350897292831e+01
4.443769161616253172e+01
4.445429563402552020e+01
4.446983028024898488e+01
4.448436598465798397e+01
4.449890618253951402e+01
4.451268418049657072e+01
4.452560980380343381e+01
4.453798316926717860e+01
4.455020356937723136e+01
4.456260931919808854e+01
4.457386805670753915e+01
4.458432003871911320e+01
4.459461030996916264e+01
4.460431321584277953e+01
4.461343728766867400e+01
4.462218983370050296e+01
4.462967072380754985e+01
4.463782645449722253e+01
4.464521926098802851e+01
4.465204961606595191e+01
4.465805998017424372e+01
4.466315037192526205e+01
4.466802560761596652e+01
4.467240005119840873e+01
4.467704338143271059e+01
4.468082722993450062e+01
4.468441441374704937e+01
4.468726509629337329e+01
4.468947173637984349e+01
4.469104653968113183e+01
4.469199220862213906e+01
4.469257939539975411e+01
4.469320351997247798e+01
4.469357698424787628e+01
4.469376277386285068e+01
4.469399217992483386e+01
4.469399345528656653e+01
4.469399406087213578e+01
4.469399429040891647e+01
4.469399451760989450e+01
4.469399477397096376e+01
4.469399500208936615e+01
4.469399520474533460e+01
4.469399545012370822e+01
4.469399565246941819e+01
4.469399587943451024e+01
4.469399608349191766e+01
4.469399632541060896e+01
4.469399652433263981e+01
4.469399675685833984e+01
4.469399695032493725e+01
4.469399718739778393e+01
4.469399738406951883e+01
4.469399760400654031e+01
4.469399783104422141e+01
4.469399807168808536e+01
4.469399826011230914e+01
4.469399850012663933e+01
4.469399872525880113e+01
4.469399894955166985e+01
4.469399915599802142e+01
4.469399935433145288e+01
4.469399957923359068e+01
4.469399977621824860e+01
4.469399997375801803e+01
4.469400020217744895e+01
4.469400040096313376e+01
4.469400063009767621e+01
4.469400083392424960e+01
4.469400106461699096e+01
4.469400126871499879e+01
4.469400148062162970e+01
4.469400168468203560e+01
4.469400190722470256e+01
4.469400206659226171e+01
4.469400228774426154e+01
4.469400246800261556e+01
4.469400269791161406e+01
4.469400288381577013e+01
4.469400308857235160e+01
4.469400329241786096e+01
4.469400351334995491e+01
4.469400370832640590e+01
4.469400391966583896e+01
4.469400408859156926e+01
4.469400430523961631e+01
4.469400448922349511e+01
4.469400471656875595e+01
4.469400489565486367e+01
4.469400511268965914e+01
4.469400530078983991e+01
4.469400548982959265e+01
4.469400570363603009e+01
4.469400591646782317e+01
4.469400609284473092e+01
4.469400630575012912e+01
4.469400649320458285e+01
4.469400670359505057e+01
4.469400693292368487e+01
4.469400711916033941e+01
4.469400732279135013e+01
4.469400752177317315e+01
4.469400771844891551e+01
4.469400792326499783e+01
4.469400812302048109e+01
4.469400830104203237e+01
4.469400852282674919e+01
4.469400869606385385e+01
4.469400888270361349e+01
4.469400906528152007e+01
4.469400928154003338e+01
4.469400946048885714e+01
4.469400965379955437e+01
4.469400985178681651e+01
4.469401002621201258e+01
4.469401022993161376e+01
4.469401041711189748e+01
4.469401060341706966e+01
4.469401080951693928e+01
4.469401099670862010e+01
4.469401119322513694e+01
4.469401139210060592e+01
4.469401156280403598e+01
4.469401174361009765e+01
4.469401192191843109e+01
4.469401210050943973e+01
4.469401228900348144e+01
4.469401248645509384e+01
4.469401267846443204e+01
4.469401285439764138e+01
4.469401304779416506e+01
4.469401321577863229e+01
4.469401338877777619e+01
4.469401356984101170e+01
4.469401374581355668e+01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_QNP20/lst_psnr_time.txt <==
0	20.051016974983
0.452788513997803	20.9186749486759
1.06292730699352	29.680358950637
1.67912502899708	32.2882803193949
2.29041488599614	34.7524452600143
2.9168788120005	35.6980398677108
3.57390650000889	36.8819144922692
4.17945810400124	37.4496697176321
4.78613711000071	38.0920587951767
5.39974286800134	38.3014186766803
6.00632826100627	38.5272925684701
6.62696909501392	38.9481294991331
7.25665091401606	39.3594197728688
7.87308316901908	39.7388123590078
8.51026176201412	40.0723571646787
9.1208948080166	40.3778483344872
9.73516899601964	40.6531152546206
10.3474787470186	40.9052668051193
10.9911829210178	41.1355716357834
11.5928985970095	41.3473250415127
12.1995743040025	41.5424342479393
12.7772148789954	41.722723296264
13.3469248369947	41.8898702571868
13.941379647993	42.0451050210644
14.6180861689936	42.1898081869686
15.2612947469897	42.3248306338044
15.8816741749906	42.4510980126929
16.5216184109886	42.5693886419183
17.1315648929885	42.6803426526809
17.7381620789965	42.7845908054316
18.3453396330005	42.8827076809461
18.9989343009947	42.9751342410955
19.6644381060032	43.0623248806908
20.2795918360061	43.1446266069127
20.8863661420037	43.2224485968111
21.5400196670089	43.2961401646785
22.1769440260105	43.3658453832477
22.842881463017	43.432033309181
23.5099618700042	43.4947919859148
24.1425205410051	43.5544580222882
24.7485154960013	43.6111197472764
25.3700446709991	43.6649984857997
25.9646575200022	43.716241978934
26.5704170039971	43.7650485287869
27.2257369889994	43.8114599626674
27.8611799059872	43.8556982200526
28.4591023879912	43.8978872153869
29.0709223029844	43.9382295923328
29.7026094409812	43.9764761367213
30.3584963279864	44.0131974682064
31.0223038349795	44.0482219249771
31.654607015982	44.081489647727
32.260437209974	44.1134518992551
32.8940207839769	44.14385102314
33.5009114149725	44.173069775153
34.0885526429629	44.2007999090587
34.6797806069662	44.2272809388159
35.2818175109569	44.2530088683118
35.8854911819508	44.2776178969463
36.4771844379429	44.3008000504281
37.0842946769408	44.3229696644374
37.7131593509403	44.344331502057
38.3467701289337	44.3648452895834
38.9485054309334	44.384807704447
39.5583561409294	44.4030906239439
40.1749128189258	44.4207735089729
40.7758258209215	44.4376916161625
41.3672933109192	44.4542956340255
41.9579150509235	44.469830280249
42.5482637969253	44.484365984658
43.1389214869268	44.4989061825395
43.7471424559335	44.5126841804966
44.3533844189224	44.5256098038034
44.9447558989195	44.5379831692672
45.5733088559209	44.5502035693772
46.2199676289165	44.5626093191981
46.8291156029154	44.5738680567075
47.4313794199115	44.5843200387191
48.0120388469222	44.5946103099692
48.589638145917	44.6043132158428
49.2178120489116	44.6134372876687
49.8600380289136	44.6221898337005
50.4507660809177	44.6296707238075
51.0459037239198	44.6378264544972
51.6545769979275	44.645219260988
52.2500277069339	44.652049616066
52.8568294169236	44.6580599801742
53.4573603069148	44.6631503719253
54.1135751899128	44.668025607616
54.7662875659153	44.6724000511984
55.3864336779079	44.6770433814327
55.9924427219084	44.6808272299345
56.6135423589003	44.684414413747
57.2764540149074	44.6872650962934
57.9465569269087	44.6894717363798
58.6017687809072	44.6910465396811
59.1981471339095	44.6919922086221
59.800041804905	44.6925793953998
60.418465009905	44.6932035199725
61.0445565079135	44.6935769842479
61.6459171649039	44.6937627738629
62.2252003669128	44.6939921799248
62.2693774689105	44.6939934552866
62.3124495429074	44.6939940608721
62.3546009879065	44.6939942904089
62.3995842869044	44.6939945176099
62.4470712559123	44.693994773971
62.4944717179023	44.6939950020894
62.5418158589018	44.6939952047453
62.5891394879	44.6939954501237
62.6370568899001	44.6939956524694
62.6862471759086	44.6939958794345
62.7349761469086	44.6939960834919
62.7845255509164	44.6939963254106
62.833759684916	44.6939965243326
62.8827544769156	44.6939967568583
62.9315789289249	44.6939969503249
62.9801189589343	44.6939971873978
63.0297724919365	44.6939973840695
63.0793377429363	44.6939976040065
63.1286662489438	44.6939978310442
63.1781457939505	44.6939980716881
63.2262135719502	44.6939982601123
63.276270636954	44.6939985001266
63.3257805239409	44.6939987252588
63.3752237239387	44.6939989495517
63.4237560939364	44.693999155998
63.4738137129316	44.6939993543315
63.5234360509203	44.6939995792336
63.572264511924	44.6939997762182
63.6220153359172	44.693999973758
63.6723626869207	44.6940002021774
63.7211872209155	44.6940004009631
63.7713251289097	44.6940006300977
63.8207400169049	44.6940008339242
63.8702488879062	44.694001064617
63.9206981749012	44.694001268715
63.9715809549089	44.6940014806216
64.0213003279059	44.694001684682
64.070722980905	44.6940019072247
64.1199737998977	44.6940020665923
64.1709140138992	44.6940022877443
64.2209884359036	44.6940024680026
64.2714517598943	44.6940026979116
64.321094359897	44.6940028838158
64.3705855058943	44.6940030885724
64.4200395008811	44.6940032924179
64.4700790038769	44.69400351335
64.5198974158848	44.6940037083264
64.5705578818888	44.6940039196658
64.6196485498949	44.6940040885916
64.6708179978887	44.6940043052396
64.7204474328901	44.6940044892235
64.770753341887	44.6940047165688
64.8207561348827	44.6940048956549
64.8704718708905	44.6940051126897
64.9198696558888	44.6940053007898
64.9705861378752	44.6940054898296
65.0204314798757	44.694005703636
65.0706309588713	44.6940059164678
65.1204805028683	44.6940060928447
65.1722825878678	44.6940063057501
65.2219173808699	44.6940064932046
65.2710832358716	44.6940067035951
65.3225168448698	44.6940069329237
65.372175726865	44.6940071191603
65.4225685938582	44.6940073227914
65.472939010855	44.6940075217732
65.5241952118522	44.6940077184489
65.5747854878427	44.694007923265
65.6249096828542	44.6940081230205
65.675556621849	44.694008301042
65.7255485488568	44.6940085228267
65.7757690648577	44.6940086960639
65.8270254238596	44.6940088827036
65.8768060108559	44.6940090652815
65.9278712908563	44.69400928154
65.9780899298639	44.6940094604889
66.027877488872	44.6940096537996
66.0784112488618	44.6940098517868
66.129037228864	44.694010026212
66.1801856178645	44.6940102299316
66.2301106948726	44.6940104171119
66.2801143758697	44.6940106034171
66.3313720448787	44.6940108095169
66.3823618618771	44.6940109967086
66.4325796178746	44.6940111932251
66.4833406698745	44.6940113921006
66.5337719648669	44.694011562804
66.5844039008662	44.6940117436101
66.6341523798765	44.6940119219184
66.6851734928787	44.6940121005094
66.7358896858786	44.6940122890035
66.7865876888827	44.6940124864551
66.8362878448825	44.6940126784644
66.8873327578913	44.6940128543976
66.9371754738822	44.6940130477942
66.9880895468814	44.6940132157786
67.0379153878748	44.6940133887778
67.0880247868627	44.694013569841
67.1387651508703	44.6940137458136


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_QNP20/lst_ssim.txt <==
4.620938926572997762e-01
4.593885090762775958e-01
4.838144149216031531e-01
7.016632926691172001e-01
7.683625520584952406e-01
8.573493117595240021e-01
8.830781941294613135e-01
9.141302114150253733e-01
9.227516804349185087e-01
9.320668786926316063e-01
9.352251758261722614e-01
9.402047373209730941e-01
9.456250639243110045e-01
9.495699326635366200e-01
9.530354602539045095e-01
9.558091940382891227e-01
9.582020522113058325e-01
9.602105496084516467e-01
9.619454744644641009e-01
9.634412661969622427e-01
9.647447722775158718e-01
9.658860006730864978e-01
9.668920547299497681e-01
9.677829848507448762e-01
9.685776094634983568e-01
9.692874385738803333e-01
9.699252410836813887e-01
9.704997042142519126e-01
9.710193104652407037e-01
9.714903319693299899e-01
9.719192330758075204e-01
9.723099318499889288e-01
9.726676186318824469e-01
9.729949559002813997e-01
9.732962354560520390e-01
9.735734143193992551e-01
9.738291741652962408e-01
9.740654498043923581e-01
9.742842645371863064e-01
9.744872301043745466e-01
9.746756644033490735e-01
9.748506508709062768e-01
9.750136818388716042e-01
9.751657249958942675e-01
9.753075859652381441e-01
9.754401703318477113e-01
9.755643990541953414e-01
9.756810669178239692e-01
9.757898055282133720e-01
9.758924918377837043e-01
9.759889311479507112e-01
9.760791252847133004e-01
9.761645050140851376e-01
9.762445596836929473e-01
9.763204141367125555e-01
9.763914617207360980e-01
9.764584271886692646e-01
9.765227017641576746e-01
9.765834153261625517e-01
9.766399649621092527e-01
9.766934357396747091e-01
9.767443837921099270e-01
9.767928078028361716e-01
9.768394427015882897e-01
9.768817212994154175e-01
9.769221940048108399e-01
9.769605432623718055e-01
9.769978208511297391e-01
9.770323389342084885e-01
9.770643455486167639e-01
9.770960425173605968e-01
9.771258110367340155e-01
9.771534786737339218e-01
9.771797399832133912e-01
9.772054521545160410e-01
9.772312970076144634e-01
9.772545561951291315e-01
9.772759649730581311e-01
9.772968687383856157e-01
9.773164161616789691e-01
9.773346625921596198e-01
9.773520242943094516e-01
9.773667725673572670e-01
9.773827292286874080e-01
9.773970945356602602e-01
9.774102799401986896e-01
9.774218117372898140e-01
9.774315299901124021e-01
9.774407920495264968e-01
9.774490615515381009e-01
9.774577991958325329e-01
9.774648883943529709e-01
9.774715807012936963e-01
9.774768797668097475e-01
9.774809686618201043e-01
9.774838790038457015e-01
9.774856231250307337e-01
9.774867042131811790e-01
9.774878507710101916e-01
9.774885365580110452e-01
9.774888767738889594e-01
9.774892969757469352e-01
9.774892988880025113e-01
9.774892996182824589e-01
9.774892999708182373e-01
9.774893002924734953e-01
9.774893006005829221e-01
9.774893009741725258e-01
9.774893012655647695e-01
9.774893016610852747e-01
9.774893019100056035e-01
9.774893022837154444e-01
9.774893025602553465e-01
9.774893029380575804e-01
9.774893032192366604e-01
9.774893035521707851e-01
9.774893038507744825e-01
9.774893042223111728e-01
9.774893044901207251e-01
9.774893048509954996e-01
9.774893051838139391e-01
9.774893054971846018e-01
9.774893058176762350e-01
9.774893061278818740e-01
9.774893064836031042e-01
9.774893067634670141e-01
9.774893071233309305e-01
9.774893073804346022e-01
9.774893077042522416e-01
9.774893079931140649e-01
9.774893082442476233e-01
9.774893085570319773e-01
9.774893088494273075e-01
9.774893092061968103e-01
9.774893094810297445e-01
9.774893098271612013e-01
9.774893101154805697e-01
9.774893104197678317e-01
9.774893106923379094e-01
9.774893110611304614e-01
9.774893112264263495e-01
9.774893115405903776e-01
9.774893117816879640e-01
9.774893121157223197e-01
9.774893123427611519e-01
9.774893126725200387e-01
9.774893129267301362e-01
9.774893132579762778e-01
9.774893135089822715e-01
9.774893138223229583e-01
9.774893140202081110e-01
9.774893143552738639e-01
9.774893146276796285e-01
9.774893149483746546e-01
9.774893151644439282e-01
9.774893154814532359e-01
9.774893157692141621e-01
9.774893160662236902e-01
9.774893163190443435e-01
9.774893166476392725e-01
9.774893168778335806e-01
9.774893171800803637e-01
9.774893174783764183e-01
9.774893177909412811e-01
9.774893181276060883e-01
9.774893183957411580e-01
9.774893186669708633e-01
9.774893189881951328e-01
9.774893193148033177e-01
9.774893196068666912e-01
9.774893199250802578e-01
9.774893201403137555e-01
9.774893204953781778e-01
9.774893207480129798e-01
9.774893210119962594e-01
9.774893212771018636e-01
9.774893215799922430e-01
9.774893218444133947e-01
9.774893221235738672e-01
9.774893224394014535e-01
9.774893226767249477e-01
9.774893229663407235e-01
9.774893232606723936e-01
9.774893235485151433e-01
9.774893238778433746e-01
9.774893241567231827e-01
9.774893244012239357e-01
9.774893247544257369e-01
9.774893250540895862e-01
9.774893253020939810e-01
9.774893255922070257e-01
9.774893258392928219e-01
9.774893261274184564e-01
9.774893264530180037e-01
9.774893267937894148e-01
9.774893270510672805e-01
9.774893273897868884e-01
9.774893276461128488e-01
9.774893279060070661e-01
9.774893281732550676e-01
9.774893284587301556e-01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_QNP20/lst_time.txt <==
0.000000000000000000e+00
4.527885139978025109e-01
1.062927306993515231e+00
1.679125028997077607e+00
2.290414885996142402e+00
2.916878812000504695e+00
3.573906500008888543e+00
4.179458104001241736e+00
4.786137110000709072e+00
5.399742868001339957e+00
6.006328261006274261e+00
6.626969095013919286e+00
7.256650914016063325e+00
7.873083169019082561e+00
8.510261762014124542e+00
9.120894808016601019e+00
9.735168996019638143e+00
1.034747874701861292e+01
1.099118292101775296e+01
1.159289859700948000e+01
1.219957430400245357e+01
1.277721487899543718e+01
1.334692483699473087e+01
1.394137964799301699e+01
1.461808616899361368e+01
1.526129474698973354e+01
1.588167417499062140e+01
1.652161841098859441e+01
1.713156489298853558e+01
1.773816207899653818e+01
1.834533963300054893e+01
1.899893430099473335e+01
1.966443810600321740e+01
2.027959183600614779e+01
2.088636614200368058e+01
2.154001966700889170e+01
2.217694402601046022e+01
2.284288146301696543e+01
2.350996187000419013e+01
2.414252054100506939e+01
2.474851549600134604e+01
2.537004467099905014e+01
2.596465752000221983e+01
2.657041700399713591e+01
2.722573698899941519e+01
2.786117990598722827e+01
2.845910238799115177e+01
2.907092230298439972e+01
2.970260944098117761e+01
3.035849632798635866e+01
3.102230383497953881e+01
3.165460701598203741e+01
3.226043720997404307e+01
3.289402078397688456e+01
3.350091141497250646e+01
3.408855264296289533e+01
3.467978060696623288e+01
3.528181751095689833e+01
3.588549118195078336e+01
3.647718443794292398e+01
3.708429467694077175e+01
3.771315935094025917e+01
3.834677012893371284e+01
3.894850543093343731e+01
3.955835614092939068e+01
4.017491281892580446e+01
4.077582582092145458e+01
4.136729331091919448e+01
4.195791505092347506e+01
4.254826379692531191e+01
4.313892148692684714e+01
4.374714245593349915e+01
4.435338441892236006e+01
4.494475589891953859e+01
4.557330885592091363e+01
4.621996762891649269e+01
4.682911560291540809e+01
4.743137941991153639e+01
4.801203884692222346e+01
4.858963814591697883e+01
4.921781204891158268e+01
4.986003802891355008e+01
5.045076608091767412e+01
5.104590372391976416e+01
5.165457699792750645e+01
5.225002770693390630e+01
5.285682941692357417e+01
5.345736030691477936e+01
5.411357518991280813e+01
5.476628756591526326e+01
5.538643367790791672e+01
5.599244272190844640e+01
5.661354235890030395e+01
5.727645401490735821e+01
5.794655692690866999e+01
5.860176878090715036e+01
5.919814713390951511e+01
5.980004180490504950e+01
6.041846500990504865e+01
6.104455650791351218e+01
6.164591716490394901e+01
6.222520036691275891e+01
6.226937746891053393e+01
6.231244954290741589e+01
6.235460098790645134e+01
6.239958428690442815e+01
6.244707125591230579e+01
6.249447171790234279e+01
6.254181585890182760e+01
6.258913948789995629e+01
6.263705688990012277e+01
6.268624717590864748e+01
6.273497614690859336e+01
6.278452555091644172e+01
6.283375968491600361e+01
6.288275447691557929e+01
6.293157892892486416e+01
6.298011895893432666e+01
6.302977249193645548e+01
6.307933774293633178e+01
6.312866624894377310e+01
6.317814579395053443e+01
6.322621357195021119e+01
6.327627063695399556e+01
6.332578052394092083e+01
6.337522372393868864e+01
6.342375609393639024e+01
6.347381371293158736e+01
6.352343605092028156e+01
6.357226451192400418e+01
6.362201533591724001e+01
6.367236268692067824e+01
6.372118722091545351e+01
6.377132512890966609e+01
6.382074001690489240e+01
6.387024888790620025e+01
6.392069817490119021e+01
6.397158095490885898e+01
6.402130032790591940e+01
6.407072298090497497e+01
6.411997379989770707e+01
6.417091401389916427e+01
6.422098843590356410e+01
6.427145175989426207e+01
6.432109435989696067e+01
6.437058550589426886e+01
6.442003950088110287e+01
6.447007900387689006e+01
6.451989741588477045e+01
6.457055788188881706e+01
6.461964854989491869e+01
6.467081799788866192e+01
6.472044743289006874e+01
6.477075334188702982e+01
6.482075613488268573e+01
6.487047187089046929e+01
6.491986965588876046e+01
6.497058613787521608e+01
6.502043147987569682e+01
6.507063095887133386e+01
6.512048050286830403e+01
6.517228258786781225e+01
6.522191738086985424e+01
6.527108323587162886e+01
6.532251684486982413e+01
6.537217572686495259e+01
6.542256859385815915e+01
6.547293901085504331e+01
6.552419521185220219e+01
6.557478548784274608e+01
6.562490968285419513e+01
6.567555662184895482e+01
6.572554854885675013e+01
6.577576906485774089e+01
6.582702542385959532e+01
6.587680601085594390e+01
6.592787129085627384e+01
6.597808992986392695e+01
6.602787748887203634e+01
6.607841124886181206e+01
6.612903722886403557e+01
6.618018561786448117e+01
6.623011069487256464e+01
6.628011437586974353e+01
6.633137204487866256e+01
6.638236186187714338e+01
6.643257961787458044e+01
6.648334066987445112e+01
6.653377196486690082e+01
6.658440390086616389e+01
6.663415237987646833e+01
6.668517349287867546e+01
6.673588968587864656e+01
6.678658768888271879e+01
6.683628784488246311e+01
6.688733275789127219e+01
6.693717547388223466e+01
6.698808954688138328e+01
6.703791538787481841e+01
6.708802478686266113e+01
6.713876515087031294e+01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_QNP20/lst_timecost.txt <==
0.000000000000000000e+00 2.825994873046875000e+01
4.527885139978025109e-01 1.159574127197265625e+01
1.062927306993515231e+00 -1.277686405181884766e+01
1.679125028997077607e+00 -1.353617477416992188e+01
2.290414885996142402e+00 -1.366198635101318359e+01
2.916878812000504695e+00 -1.369921684265136719e+01
3.573906500008888543e+00 -1.371284103393554688e+01
4.179458104001241736e+00 -1.371843814849853516e+01
4.786137110000709072e+00 -1.372098731994628906e+01
5.399742868001339957e+00 -1.372211265563964844e+01
6.006328261006274261e+00 -1.372267913818359375e+01
6.626969095013919286e+00 -1.372302055358886719e+01
7.256650914016063325e+00 -1.372331619262695312e+01
7.873083169019082561e+00 -1.372353172302246094e+01
8.510261762014124542e+00 -1.372367763519287109e+01
9.120894808016601019e+00 -1.372378349304199219e+01
9.735168996019638143e+00 -1.372388362884521484e+01
1.034747874701861292e+01 -1.372394371032714844e+01
1.099118292101775296e+01 -1.372398471832275391e+01
1.159289859700948000e+01 -1.372401142120361328e+01
1.219957430400245357e+01 -1.372404575347900391e+01
1.277721487899543718e+01 -1.372407627105712891e+01
1.334692483699473087e+01 -1.372408866882324219e+01
1.394137964799301699e+01 -1.372412300109863281e+01
1.461808616899361368e+01 -1.372411155700683594e+01
1.526129474698973354e+01 -1.372412776947021484e+01
1.588167417499062140e+01 -1.372413825988769531e+01
1.652161841098859441e+01 -1.372414779663085938e+01
1.713156489298853558e+01 -1.372415161132812500e+01
1.773816207899653818e+01 -1.372415733337402344e+01
1.834533963300054893e+01 -1.372416305541992188e+01
1.899893430099473335e+01 -1.372417449951171875e+01
1.966443810600321740e+01 -1.372416782379150391e+01
2.027959183600614779e+01 -1.372417449951171875e+01
2.088636614200368058e+01 -1.372417259216308594e+01
2.154001966700889170e+01 -1.372418498992919922e+01
2.217694402601046022e+01 -1.372418689727783203e+01
2.284288146301696543e+01 -1.372418308258056641e+01
2.350996187000419013e+01 -1.372419261932373047e+01
2.414252054100506939e+01 -1.372418689727783203e+01
2.474851549600134604e+01 -1.372417831420898438e+01
2.537004467099905014e+01 -1.372418594360351562e+01
2.596465752000221983e+01 -1.372418308258056641e+01
2.657041700399713591e+01 -1.372417831420898438e+01
2.722573698899941519e+01 -1.372418403625488281e+01
2.786117990598722827e+01 -1.372418212890625000e+01
2.845910238799115177e+01 -1.372417736053466797e+01
2.907092230298439972e+01 -1.372417831420898438e+01
2.970260944098117761e+01 -1.372416973114013672e+01
3.035849632798635866e+01 -1.372417163848876953e+01
3.102230383497953881e+01 -1.372417354583740234e+01
3.165460701598203741e+01 -1.372416973114013672e+01
3.226043720997404307e+01 -1.372416973114013672e+01
3.289402078397688456e+01 -1.372417640686035156e+01
3.350091141497250646e+01 -1.372417354583740234e+01
3.408855264296289533e+01 -1.372417640686035156e+01
3.467978060696623288e+01 -1.372418308258056641e+01
3.528181751095689833e+01 -1.372417831420898438e+01
3.588549118195078336e+01 -1.372417449951171875e+01
3.647718443794292398e+01 -1.372417068481445312e+01
3.708429467694077175e+01 -1.372417449951171875e+01
3.771315935094025917e+01 -1.372417449951171875e+01
3.834677012893371284e+01 -1.372417926788330078e+01
3.894850543093343731e+01 -1.372418117523193359e+01
3.955835614092939068e+01 -1.372417449951171875e+01
4.017491281892580446e+01 -1.372417068481445312e+01
4.077582582092145458e+01 -1.372417736053466797e+01
4.136729331091919448e+01 -1.372417354583740234e+01
4.195791505092347506e+01 -1.372417354583740234e+01
4.254826379692531191e+01 -1.372416973114013672e+01
4.313892148692684714e+01 -1.372417068481445312e+01
4.374714245593349915e+01 -1.372416973114013672e+01
4.435338441892236006e+01 -1.372416400909423828e+01
4.494475589891953859e+01 -1.372416687011718750e+01
4.557330885592091363e+01 -1.372416782379150391e+01
4.621996762891649269e+01 -1.372416877746582031e+01
4.682911560291540809e+01 -1.372417640686035156e+01
4.743137941991153639e+01 -1.372416782379150391e+01
4.801203884692222346e+01 -1.372416877746582031e+01
4.858963814591697883e+01 -1.372417163848876953e+01
4.921781204891158268e+01 -1.372417545318603516e+01
4.986003802891355008e+01 -1.372417354583740234e+01
5.045076608091767412e+01 -1.372417068481445312e+01
5.104590372391976416e+01 -1.372417449951171875e+01
5.165457699792750645e+01 -1.372417163848876953e+01
5.225002770693390630e+01 -1.372417259216308594e+01
5.285682941692357417e+01 -1.372416591644287109e+01
5.345736030691477936e+01 -1.372416877746582031e+01
5.411357518991280813e+01 -1.372416687011718750e+01
5.476628756591526326e+01 -1.372416687011718750e+01
5.538643367790791672e+01 -1.372416591644287109e+01
5.599244272190844640e+01 -1.372416591644287109e+01
5.661354235890030395e+01 -1.372416305541992188e+01
5.727645401490735821e+01 -1.372416973114013672e+01
5.794655692690866999e+01 -1.372416877746582031e+01
5.860176878090715036e+01 -1.372417163848876953e+01
5.919814713390951511e+01 -1.372417163848876953e+01
5.980004180490504950e+01 -1.372416591644287109e+01
6.041846500990504865e+01 -1.372416877746582031e+01
6.104455650791351218e+01 -1.372417163848876953e+01
6.164591716490394901e+01 -1.372417163848876953e+01
6.222520036691275891e+01 -1.372417068481445312e+01
6.226937746891053393e+01 -1.372417068481445312e+01
6.231244954290741589e+01 -1.372417163848876953e+01
6.235460098790645134e+01 -1.372417068481445312e+01
6.239958428690442815e+01 -1.372417163848876953e+01
6.244707125591230579e+01 -1.372417068481445312e+01
6.249447171790234279e+01 -1.372417068481445312e+01
6.254181585890182760e+01 -1.372417068481445312e+01
6.258913948789995629e+01 -1.372417163848876953e+01
6.263705688990012277e+01 -1.372417163848876953e+01
6.268624717590864748e+01 -1.372417163848876953e+01
6.273497614690859336e+01 -1.372417068481445312e+01
6.278452555091644172e+01 -1.372417068481445312e+01
6.283375968491600361e+01 -1.372417163848876953e+01
6.288275447691557929e+01 -1.372417068481445312e+01
6.293157892892486416e+01 -1.372417163848876953e+01
6.298011895893432666e+01 -1.372417163848876953e+01
6.302977249193645548e+01 -1.372417163848876953e+01
6.307933774293633178e+01 -1.372417163848876953e+01
6.312866624894377310e+01 -1.372417163848876953e+01
6.317814579395053443e+01 -1.372417068481445312e+01
6.322621357195021119e+01 -1.372417163848876953e+01
6.327627063695399556e+01 -1.372417068481445312e+01
6.332578052394092083e+01 -1.372417068481445312e+01
6.337522372393868864e+01 -1.372417068481445312e+01
6.342375609393639024e+01 -1.372417068481445312e+01
6.347381371293158736e+01 -1.372417068481445312e+01
6.352343605092028156e+01 -1.372417163848876953e+01
6.357226451192400418e+01 -1.372417068481445312e+01
6.362201533591724001e+01 -1.372417068481445312e+01
6.367236268692067824e+01 -1.372417068481445312e+01
6.372118722091545351e+01 -1.372417068481445312e+01
6.377132512890966609e+01 -1.372417068481445312e+01
6.382074001690489240e+01 -1.372417068481445312e+01
6.387024888790620025e+01 -1.372417068481445312e+01
6.392069817490119021e+01 -1.372417068481445312e+01
6.397158095490885898e+01 -1.372417163848876953e+01
6.402130032790591940e+01 -1.372417163848876953e+01
6.407072298090497497e+01 -1.372417163848876953e+01
6.411997379989770707e+01 -1.372417163848876953e+01
6.417091401389916427e+01 -1.372417163848876953e+01
6.422098843590356410e+01 -1.372417163848876953e+01
6.427145175989426207e+01 -1.372417163848876953e+01
6.432109435989696067e+01 -1.372417163848876953e+01
6.437058550589426886e+01 -1.372417163848876953e+01
6.442003950088110287e+01 -1.372417163848876953e+01
6.447007900387689006e+01 -1.372417163848876953e+01
6.451989741588477045e+01 -1.372417163848876953e+01
6.457055788188881706e+01 -1.372417163848876953e+01
6.461964854989491869e+01 -1.372417068481445312e+01
6.467081799788866192e+01 -1.372417163848876953e+01
6.472044743289006874e+01 -1.372417163848876953e+01
6.477075334188702982e+01 -1.372417163848876953e+01
6.482075613488268573e+01 -1.372417163848876953e+01
6.487047187089046929e+01 -1.372417068481445312e+01
6.491986965588876046e+01 -1.372417163848876953e+01
6.497058613787521608e+01 -1.372417163848876953e+01
6.502043147987569682e+01 -1.372417163848876953e+01
6.507063095887133386e+01 -1.372417068481445312e+01
6.512048050286830403e+01 -1.372417163848876953e+01
6.517228258786781225e+01 -1.372417163848876953e+01
6.522191738086985424e+01 -1.372417163848876953e+01
6.527108323587162886e+01 -1.372417163848876953e+01
6.532251684486982413e+01 -1.372417163848876953e+01
6.537217572686495259e+01 -1.372417163848876953e+01
6.542256859385815915e+01 -1.372417163848876953e+01
6.547293901085504331e+01 -1.372417163848876953e+01
6.552419521185220219e+01 -1.372417163848876953e+01
6.557478548784274608e+01 -1.372417163848876953e+01
6.562490968285419513e+01 -1.372417163848876953e+01
6.567555662184895482e+01 -1.372417163848876953e+01
6.572554854885675013e+01 -1.372417163848876953e+01
6.577576906485774089e+01 -1.372417163848876953e+01
6.582702542385959532e+01 -1.372417163848876953e+01
6.587680601085594390e+01 -1.372417163848876953e+01
6.592787129085627384e+01 -1.372417163848876953e+01
6.597808992986392695e+01 -1.372417163848876953e+01
6.602787748887203634e+01 -1.372417163848876953e+01
6.607841124886181206e+01 -1.372417354583740234e+01
6.612903722886403557e+01 -1.372417354583740234e+01
6.618018561786448117e+01 -1.372417354583740234e+01
6.623011069487256464e+01 -1.372417354583740234e+01
6.628011437586974353e+01 -1.372417163848876953e+01
6.633137204487866256e+01 -1.372417354583740234e+01
6.638236186187714338e+01 -1.372417163848876953e+01
6.643257961787458044e+01 -1.372417163848876953e+01
6.648334066987445112e+01 -1.372417163848876953e+01
6.653377196486690082e+01 -1.372417163848876953e+01
6.658440390086616389e+01 -1.372417163848876953e+01
6.663415237987646833e+01 -1.372417163848876953e+01
6.668517349287867546e+01 -1.372417163848876953e+01
6.673588968587864656e+01 -1.372417163848876953e+01
6.678658768888271879e+01 -1.372417163848876953e+01
6.683628784488246311e+01 -1.372417163848876953e+01
6.688733275789127219e+01 -1.372417163848876953e+01
6.693717547388223466e+01 -1.372417163848876953e+01
6.698808954688138328e+01 -1.372417163848876953e+01
6.703791538787481841e+01 -1.372417163848876953e+01
6.708802478686266113e+01 -1.372417163848876953e+01
6.713876515087031294e+01 -1.372417163848876953e+01


==> figs/MRI/Spiral/DeepBrain1/GradDenoiser_QNP20/lst_timepsnr.txt <==
0.000000000000000000e+00 2.005101697498301405e+01
4.527885139978025109e-01 2.091867494867589983e+01
1.062927306993515231e+00 2.968035895063700380e+01
1.679125028997077607e+00 3.228828031939485044e+01
2.290414885996142402e+00 3.475244526001434764e+01
2.916878812000504695e+00 3.569803986771078996e+01
3.573906500008888543e+00 3.688191449226918195e+01
4.179458104001241736e+00 3.744966971763209074e+01
4.786137110000709072e+00 3.809205879517669047e+01
5.399742868001339957e+00 3.830141867668028510e+01
6.006328261006274261e+00 3.852729256847005246e+01
6.626969095013919286e+00 3.894812949913311684e+01
7.256650914016063325e+00 3.935941977286879734e+01
7.873083169019082561e+00 3.973881235900775977e+01
8.510261762014124542e+00 4.007235716467869224e+01
9.120894808016601019e+00 4.037784833448717592e+01
9.735168996019638143e+00 4.065311525462063003e+01
1.034747874701861292e+01 4.090526680511931801e+01
1.099118292101775296e+01 4.113557163578336429e+01
1.159289859700948000e+01 4.134732504151272536e+01
1.219957430400245357e+01 4.154243424793925499e+01
1.277721487899543718e+01 4.172272329626395049e+01
1.334692483699473087e+01 4.188987025718675739e+01
1.394137964799301699e+01 4.204510502106437286e+01
1.461808616899361368e+01 4.218980818696856971e+01
1.526129474698973354e+01 4.232483063380441735e+01
1.588167417499062140e+01 4.245109801269290983e+01
1.652161841098859441e+01 4.256938864191830874e+01
1.713156489298853558e+01 4.268034265268091332e+01
1.773816207899653818e+01 4.278459080543163395e+01
1.834533963300054893e+01 4.288270768094611896e+01
1.899893430099473335e+01 4.297513424109546065e+01
1.966443810600321740e+01 4.306232488069076680e+01
2.027959183600614779e+01 4.314462660691268781e+01
2.088636614200368058e+01 4.322244859681114804e+01
2.154001966700889170e+01 4.329614016467847648e+01
2.217694402601046022e+01 4.336584538324773064e+01
2.284288146301696543e+01 4.343203330918097294e+01
2.350996187000419013e+01 4.349479198591475182e+01
2.414252054100506939e+01 4.355445802228820185e+01
2.474851549600134604e+01 4.361111974727641183e+01
2.537004467099905014e+01 4.366499848579972820e+01
2.596465752000221983e+01 4.371624197893399355e+01
2.657041700399713591e+01 4.376504852878692731e+01
2.722573698899941519e+01 4.381145996266741349e+01
2.786117990598722827e+01 4.385569822005258089e+01
2.845910238799115177e+01 4.389788721538690197e+01
2.907092230298439972e+01 4.393822959233277459e+01
2.970260944098117761e+01 4.397647613672128841e+01
3.035849632798635866e+01 4.401319746820642820e+01
3.102230383497953881e+01 4.404822192497711342e+01
3.165460701598203741e+01 4.408148964772698974e+01
3.226043720997404307e+01 4.411345189925508947e+01
3.289402078397688456e+01 4.414385102314003717e+01
3.350091141497250646e+01 4.417306977515303856e+01
3.408855264296289533e+01 4.420079990905867362e+01
3.467978060696623288e+01 4.422728093881588052e+01
3.528181751095689833e+01 4.425300886831181657e+01
3.588549118195078336e+01 4.427761789694634587e+01
3.647718443794292398e+01 4.430080005042810143e+01
3.708429467694077175e+01 4.432296966443743713e+01
3.771315935094025917e+01 4.434433150205699548e+01
3.834677012893371284e+01 4.436484528958339268e+01
3.894850543093343731e+01 4.438480770444697754e+01
3.955835614092939068e+01 4.440309062394392470e+01
4.017491281892580446e+01 4.442077350897292831e+01
4.077582582092145458e+01 4.443769161616253172e+01
4.136729331091919448e+01 4.445429563402552020e+01
4.195791505092347506e+01 4.446983028024898488e+01
4.254826379692531191e+01 4.448436598465798397e+01
4.313892148692684714e+01 4.449890618253951402e+01
4.374714245593349915e+01 4.451268418049657072e+01
4.435338441892236006e+01 4.452560980380343381e+01
4.494475589891953859e+01 4.453798316926717860e+01
4.557330885592091363e+01 4.455020356937723136e+01
4.621996762891649269e+01 4.456260931919808854e+01
4.682911560291540809e+01 4.457386805670753915e+01
4.743137941991153639e+01 4.458432003871911320e+01
4.801203884692222346e+01 4.459461030996916264e+01
4.858963814591697883e+01 4.460431321584277953e+01
4.921781204891158268e+01 4.461343728766867400e+01
4.986003802891355008e+01 4.462218983370050296e+01
5.045076608091767412e+01 4.462967072380754985e+01
5.104590372391976416e+01 4.463782645449722253e+01
5.165457699792750645e+01 4.464521926098802851e+01
5.225002770693390630e+01 4.465204961606595191e+01
5.285682941692357417e+01 4.465805998017424372e+01
5.345736030691477936e+01 4.466315037192526205e+01
5.411357518991280813e+01 4.466802560761596652e+01
5.476628756591526326e+01 4.467240005119840873e+01
5.538643367790791672e+01 4.467704338143271059e+01
5.599244272190844640e+01 4.468082722993450062e+01
5.661354235890030395e+01 4.468441441374704937e+01
5.727645401490735821e+01 4.468726509629337329e+01
5.794655692690866999e+01 4.468947173637984349e+01
5.860176878090715036e+01 4.469104653968113183e+01
5.919814713390951511e+01 4.469199220862213906e+01
5.980004180490504950e+01 4.469257939539975411e+01
6.041846500990504865e+01 4.469320351997247798e+01
6.104455650791351218e+01 4.469357698424787628e+01
6.164591716490394901e+01 4.469376277386285068e+01
6.222520036691275891e+01 4.469399217992483386e+01
6.226937746891053393e+01 4.469399345528656653e+01
6.231244954290741589e+01 4.469399406087213578e+01
6.235460098790645134e+01 4.469399429040891647e+01
6.239958428690442815e+01 4.469399451760989450e+01
6.244707125591230579e+01 4.469399477397096376e+01
6.249447171790234279e+01 4.469399500208936615e+01
6.254181585890182760e+01 4.469399520474533460e+01
6.258913948789995629e+01 4.469399545012370822e+01
6.263705688990012277e+01 4.469399565246941819e+01
6.268624717590864748e+01 4.469399587943451024e+01
6.273497614690859336e+01 4.469399608349191766e+01
6.278452555091644172e+01 4.469399632541060896e+01
6.283375968491600361e+01 4.469399652433263981e+01
6.288275447691557929e+01 4.469399675685833984e+01
6.293157892892486416e+01 4.469399695032493725e+01
6.298011895893432666e+01 4.469399718739778393e+01
6.302977249193645548e+01 4.469399738406951883e+01
6.307933774293633178e+01 4.469399760400654031e+01
6.312866624894377310e+01 4.469399783104422141e+01
6.317814579395053443e+01 4.469399807168808536e+01
6.322621357195021119e+01 4.469399826011230914e+01
6.327627063695399556e+01 4.469399850012663933e+01
6.332578052394092083e+01 4.469399872525880113e+01
6.337522372393868864e+01 4.469399894955166985e+01
6.342375609393639024e+01 4.469399915599802142e+01
6.347381371293158736e+01 4.469399935433145288e+01
6.352343605092028156e+01 4.469399957923359068e+01
6.357226451192400418e+01 4.469399977621824860e+01
6.362201533591724001e+01 4.469399997375801803e+01
6.367236268692067824e+01 4.469400020217744895e+01
6.372118722091545351e+01 4.469400040096313376e+01
6.377132512890966609e+01 4.469400063009767621e+01
6.382074001690489240e+01 4.469400083392424960e+01
6.387024888790620025e+01 4.469400106461699096e+01
6.392069817490119021e+01 4.469400126871499879e+01
6.397158095490885898e+01 4.469400148062162970e+01
6.402130032790591940e+01 4.469400168468203560e+01
6.407072298090497497e+01 4.469400190722470256e+01
6.411997379989770707e+01 4.469400206659226171e+01
6.417091401389916427e+01 4.469400228774426154e+01
6.422098843590356410e+01 4.469400246800261556e+01
6.427145175989426207e+01 4.469400269791161406e+01
6.432109435989696067e+01 4.469400288381577013e+01
6.437058550589426886e+01 4.469400308857235160e+01
6.442003950088110287e+01 4.469400329241786096e+01
6.447007900387689006e+01 4.469400351334995491e+01
6.451989741588477045e+01 4.469400370832640590e+01
6.457055788188881706e+01 4.469400391966583896e+01
6.461964854989491869e+01 4.469400408859156926e+01
6.467081799788866192e+01 4.469400430523961631e+01
6.472044743289006874e+01 4.469400448922349511e+01
6.477075334188702982e+01 4.469400471656875595e+01
6.482075613488268573e+01 4.469400489565486367e+01
6.487047187089046929e+01 4.469400511268965914e+01
6.491986965588876046e+01 4.469400530078983991e+01
6.497058613787521608e+01 4.469400548982959265e+01
6.502043147987569682e+01 4.469400570363603009e+01
6.507063095887133386e+01 4.469400591646782317e+01
6.512048050286830403e+01 4.469400609284473092e+01
6.517228258786781225e+01 4.469400630575012912e+01
6.522191738086985424e+01 4.469400649320458285e+01
6.527108323587162886e+01 4.469400670359505057e+01
6.532251684486982413e+01 4.469400693292368487e+01
6.537217572686495259e+01 4.469400711916033941e+01
6.542256859385815915e+01 4.469400732279135013e+01
6.547293901085504331e+01 4.469400752177317315e+01
6.552419521185220219e+01 4.469400771844891551e+01
6.557478548784274608e+01 4.469400792326499783e+01
6.562490968285419513e+01 4.469400812302048109e+01
6.567555662184895482e+01 4.469400830104203237e+01
6.572554854885675013e+01 4.469400852282674919e+01
6.577576906485774089e+01 4.469400869606385385e+01
6.582702542385959532e+01 4.469400888270361349e+01
6.587680601085594390e+01 4.469400906528152007e+01
6.592787129085627384e+01 4.469400928154003338e+01
6.597808992986392695e+01 4.469400946048885714e+01
6.602787748887203634e+01 4.469400965379955437e+01
6.607841124886181206e+01 4.469400985178681651e+01
6.612903722886403557e+01 4.469401002621201258e+01
6.618018561786448117e+01 4.469401022993161376e+01
6.623011069487256464e+01 4.469401041711189748e+01
6.628011437586974353e+01 4.469401060341706966e+01
6.633137204487866256e+01 4.469401080951693928e+01
6.638236186187714338e+01 4.469401099670862010e+01
6.643257961787458044e+01 4.469401119322513694e+01
6.648334066987445112e+01 4.469401139210060592e+01
6.653377196486690082e+01 4.469401156280403598e+01
6.658440390086616389e+01 4.469401174361009765e+01
6.663415237987646833e+01 4.469401192191843109e+01
6.668517349287867546e+01 4.469401210050943973e+01
6.673588968587864656e+01 4.469401228900348144e+01
6.678658768888271879e+01 4.469401248645509384e+01
6.683628784488246311e+01 4.469401267846443204e+01
6.688733275789127219e+01 4.469401285439764138e+01
6.693717547388223466e+01 4.469401304779416506e+01
6.698808954688138328e+01 4.469401321577863229e+01
6.703791538787481841e+01 4.469401338877777619e+01
6.708802478686266113e+01 4.469401356984101170e+01
6.713876515087031294e+01 4.469401374581355668e+01


==> figs/MRI/Spiral/Knee7/GradDenoiser_FISTA_LL20/lst_cost_time.txt <==
0	61.594
0.6909329	38.13902
1.35936	26.52888
1.98377	18.50138
2.611414	13.16831
3.315642	9.510696
3.889416	6.893658
4.478761	4.993687
5.166563	3.627543
5.841099	2.661217
6.495295	1.986324
7.12933	1.517694
7.693589	1.191329
8.301211	0.9607167
8.909658	0.7931771
9.479407	0.6666591
10.05146	0.5668799
10.67683	0.4849321
11.32403	0.4154987
11.91536	0.3556057
12.50515	0.3037317
13.12406	0.2591421
13.69364	0.221402
14.27983	0.1900677
14.89183	0.164542
15.49747	0.1440595
16.1065	0.1277522
16.72609	0.1147448
17.37853	0.1042414
17.97157	0.09558252
18.56656	0.08826485
19.13063	0.0819308
19.70693	0.07633994
20.33044	0.07133539
20.96716	0.06681301
21.6059	0.06269923
22.23689	0.05893704
22.88421	0.05547866
23.52183	0.05228238
24.14531	0.04931206
24.74683	0.04653741
25.34396	0.04393473
25.98254	0.04148727
26.55969	0.03918489
27.1503	0.03702355
27.72537	0.03500322
28.34594	0.03312627
29.00187	0.03139522
29.65746	0.02981064
30.31896	0.02837014
31.00086	0.02706772
31.64793	0.02589413
32.20901	0.02483795
32.79216	0.02388648
33.42117	0.02302702
34.0465	0.02224759
34.61282	0.02154205
35.22052	0.02091364
35.85788	0.02034278
36.53922	0.01981652
37.1272	0.01932856
37.72022	0.01887341
38.32819	0.01844453
38.95619	0.01803553
39.53281	0.01764104
40.19343	0.01725728
40.82811	0.01688147
41.39927	0.01651242
41.97576	0.01614989
42.59734	0.01579479
43.17418	0.01544866
43.74928	0.01511353
44.30521	0.01479159
44.8556	0.01448507
45.47367	0.01419601
46.07853	0.01392601
46.66838	0.01367584
47.24104	0.0134456
47.85694	0.0132348
48.44637	0.01304254
49.03974	0.01286752
49.61897	0.01270822
50.17197	0.01256283
50.71779	0.01242959
51.26811	0.01230667
51.8101	0.01219229
52.40899	0.01208488
52.96851	0.01198287
53.59531	0.01188507
54.21404	0.01179029
54.85109	0.01169779
55.46933	0.01160685
56.03159	0.01151709
56.57153	0.01142831
57.10963	0.01134044
57.64738	0.01125368
58.21342	0.01116814
58.75877	0.0110843
59.29404	0.01100246
59.82426	0.01092311
60.39585	0.01084665
60.96973	0.0107734
61.5644	0.01070365
62.16967	0.0106377
62.76648	0.01057554
63.305	0.01051716
63.83697	0.01046254
64.40408	0.01041144
65.00499	0.01036359
65.59959	0.01031873
66.2197	0.01027657
66.78867	0.01023671
67.32584	0.01019888
67.86344	0.0101628
68.40166	0.01012824
69.0393	0.01009495
69.6358	0.01006286
70.24066	0.01003177
70.82738	0.01000157
71.409	0.00997234
71.97424	0.009943953
72.50453	0.00991646
73.03073	0.009889844
73.56079	0.009864113
74.10633	0.00983936
74.70126	0.009815518
75.3202	0.009792595
75.90162	0.009770676
76.49149	0.009749711
77.1047	0.0097297
77.68263	0.009710584
78.25642	0.009692358
78.78438	0.00967495
79.33865	0.009658316
79.93283	0.009642416
80.50347	0.00962716
81.07059	0.009612484
81.59937	0.00959825
82.12871	0.009584499
82.75215	0.009571163
83.27025	0.0095581
83.77204	0.0095453
84.2944	0.009532718
84.81382	0.009520384
85.36124	0.009508179
85.86343	0.009496119
86.37273	0.009484201
86.86463	0.009472342
87.35744	0.009460623
87.83962	0.009449019
88.33675	0.009437549
88.87392	0.009426109
89.39316	0.009414816
89.89334	0.009403637
90.39824	0.009392532
90.91133	0.009381557
91.41436	0.00937075
91.9717	0.009360063
92.49213	0.009349483
93.01302	0.009339074
93.53555	0.009328841
94.07279	0.009318754
94.5998	0.009308875
95.11942	0.009299155
95.66901	0.009289644
96.16408	0.009280297
96.65609	0.009271227
97.15908	0.009262399
97.66541	0.009253812
98.18597	0.009245498
98.71053	0.009237439
99.24374	0.009229664
99.7397	0.009222161
100.289	0.009214979
100.8204	0.009208081
101.258	0.009201425
101.6973	0.009195117
102.1336	0.009189024
102.5618	0.009183256
103.0963	0.009177711
103.5594	0.009172446
104.0002	0.009167418
104.4552	0.009162609
104.8873	0.00915803
105.3086	0.00915364
105.6923	0.009149481
106.1131	0.009145441
106.5109	0.009141546
106.9456	0.009137823
107.4096	0.009135295
107.8443	0.00913524
108.2632	0.009134348
108.6902	0.009132637
109.201	0.009130984
109.7916	0.009129538
110.1937	0.009128111
110.6639	0.009126626
111.1065	0.00912516
111.7142	0.009123736
112.1945	0.009122289
112.583	0.009120774
113.1974	0.009119205
113.6451	0.009117562
114.0847	0.009115933
114.5209	0.009114336
114.9458	0.009112716
115.5308	0.009111116
116.1236	0.009109494
116.6687	0.009107817
117.1722	0.009106049
117.8341	0.009104188
118.26	0.009102248
118.8832	0.009100233
119.3258	0.009098159
119.7149	0.009096047
120.2901	0.009093895
120.9544	0.009091732
121.5876	0.009089592
121.9867	0.009087499
122.3817	0.009085443
122.794	0.00908344
123.2232	0.009081469
123.6135	0.009079586
124.0058	0.009077797
124.4533	0.009076043
124.8856	0.009074319
125.4507	0.00907269
125.8535	0.009071087
126.2571	0.009069518
126.687	0.009068049
127.1117	0.009066584
127.5171	0.009065166
127.9359	0.009063789
128.3283	0.009062463
128.9062	0.009061189
129.2891	0.009059939
129.6777	0.009058721
130.0809	0.009057552
130.4987	0.009056445
131.0778	0.009055381
131.7375	0.009054349
132.1915	0.009053375


==> figs/MRI/Spiral/Knee7/GradDenoiser_FISTA_LL20/lst_psnr_time.txt <==
0	18.2786724495722
0.690932902041823	19.066578866119
1.35935976891778	19.6578957342877
1.9837697497569	20.2665566831893
2.61141452658921	20.9015411356304
3.31564173242077	21.57060203819
3.88941611535847	22.2685486893707
4.47876087436453	22.9752050654436
5.16656238236465	23.6720291039547
5.84109925315715	24.3434048661058
6.49529466708191	24.9785502028146
7.12932974426076	25.5717643845166
7.69358917139471	26.1221285889564
8.30121135944501	26.632151193657
8.90965795656666	27.1065099765298
9.47940752236173	27.5506451743009
10.0514574314002	27.9697830498181
10.6768277902156	28.3684649317281
11.3240327592939	28.7500707848954
11.9153561112471	29.1162218832854
12.5051505612209	29.4676873800693
13.1240644073114	29.8046199206887
13.693640133366	30.1269913115188
14.2798291074578	30.4348167672033
14.8918291374575	30.7281444657441
15.4974711535033	31.0076457811944
16.1064996533096	31.2742511294771
16.7260897792876	31.5291876957413
17.3785310592502	31.7738896788787
17.9715738843661	32.0098140788882
18.5665599084459	32.2382994859345
19.1306296673138	32.4604018786722
19.7069341351744	32.6770127480551
20.3304378271569	32.8888828850776
20.967157025123	33.0966047452808
21.6059017051011	33.3005995638882
22.2368885090109	33.5011897110205
22.8842110999394	33.6986651759943
23.5218332810327	33.8932837720957
24.1453120580409	34.0851688728369
24.7468287830707	34.2743992955267
25.3439636651892	34.4610494771668
25.9825448482297	34.6451689576346
26.5596887222491	34.826766196491
27.1503003842663	35.0058383921789
27.7253717943095	35.1823195618066
28.3459377512336	35.3561465367785
29.0018645161763	35.5272704201534
29.6574646702502	35.6956463140637
30.3189609681722	35.8612610759235
31.0008645472117	36.0241265889068
31.6479303312954	36.1843029076978
32.209009260172	36.3418776926457
32.7921650623903	36.4969683059524
33.4211684095208	36.6497230238311
34.0465058365371	36.8002986226519
34.6128215806093	36.9478402505618
35.2205155396368	37.0917060494736
35.8578791045584	37.2330427808789
36.5392194625456	37.3721502357942
37.1272018956952	37.5093982835476
37.7202185497154	37.6451623435676
38.3281914216932	37.7797543248917
38.9561883078422	37.9134197445445
39.532814403763	38.0463404884845
40.1934295687824	38.1786393047712
40.8281100797467	38.3104023278229
41.3992726197466	38.4416683202543
41.9757566417102	38.572440839764
42.5973358915653	38.7026867909761
43.1741737115663	38.8323450270265
43.7492759677116	38.9613324036315
44.3052071807906	39.0895517078092
44.8555965807755	39.2168632592322
45.4736708947457	39.3430965418591
46.0785345127806	39.4680421270037
46.6683833708521	39.5914968072431
47.2410373787861	39.7132981208297
47.8569400748238	39.8333390607323
48.4463651496917	39.9515681337845
49.0397403875832	40.0679861483974
49.6189672516193	40.1826332368962
50.1719745607115	40.2955713960471
50.7177878196817	40.4068687461463
51.2681071576662	40.5166211836759
51.8101017917506	40.6249386736249
52.4089918078389	40.731935075877
52.9685085499659	40.8377225876535
53.5953119229525	40.9424088751464
54.2140379420016	41.0460903879074
54.8510875708889	41.1488548416411
55.4693242509384	41.2507661708272
56.0315948869102	41.3518928326478
56.5715326727368	41.4522649232497
57.1096331537701	41.5518693131706
57.6473810889293	41.650701569142
58.2134201058652	41.7487441296346
58.7587644928135	41.8459680941436
59.294041285757	41.942331023784
59.824262810871	42.0377820260588
60.3958512158133	42.1322706565498
60.9697266176809	42.2257509750672
61.5644020957407	42.3181848450944
62.1696730016265	42.4095375312063
62.7664782125503	42.4997779253085
63.3049977165647	42.588881872764
63.8369720426854	42.6768355062871
64.4040843965486	42.7636368896777
65.0049893255346	42.8492946548123
65.5995867804158	42.9338251176605
66.2197023974732	43.0172499374932
66.7886738604866	43.0995954828617
67.3258353373967	43.1808993907133
67.8634415105917	43.2611889273831
68.4016635206062	43.3404897101483
69.0392996135633	43.4188310622991
69.6357952596154	43.496240375359
70.2406586615834	43.5727429822392
70.8273744105827	43.6483625848238
71.4090046975762	43.7231200424961
71.9742400285322	43.797035425261
72.5045309846755	43.8701299657124
73.030729273567	43.942417880339
73.560794756515	44.0139153331689
74.1063340716064	44.0846360055711
74.7012614945415	44.1545925773574
75.3201962537132	44.2237993982286
75.9016204366926	44.2922718675593
76.4914855018724	44.3600267289573
77.1047008258756	44.4270817987226
77.6826332870405	44.4934553450026
78.2564240091015	44.5591686875029
78.784377786098	44.6242432057066
79.3386448861565	44.6887007201345
79.9328335961327	44.7525641451777
80.5034723891877	44.8158583338247
81.0705849681981	44.8786081349482
81.5993635102641	44.9408399747994
82.1287100042682	45.0025807148616
82.7521484883036	45.0638571115913
83.2702506603673	45.1246950657242
83.7720432614442	45.1851213816361
84.2943978423718	45.2451619110575
84.8138166423887	45.3048425983848
85.3612402614672	45.3641888948194
85.8634276564699	45.4232232905952
86.3727296823636	45.4819669519711
86.8646284195129	45.5404398114
87.3574477236252	45.5986605964923
87.8396216407418	45.65664440994
88.3367456798442	45.7144052442331
88.8739241738804	45.7719549949251
89.3931554658338	45.8293031626636
89.8933439608663	45.8864572121079
90.3982408337761	45.9434218960562
90.9113297436852	46.0001988644996
91.4143625076395	46.0567868722293
91.971704587806	46.1131812979126
92.4921226538718	46.1693739374203
93.0130254130345	46.2253535571417
93.5355536879506	46.2811063696232
94.0727936739568	46.3366154369356
94.5998000409454	46.3918607778719
95.1194221549667	46.4468194564383
95.6690056528896	46.5014662153503
96.1640765289776	46.5557728591685
96.6560877030715	46.6097089149463
97.1590778010432	46.6632430699963
97.6654041600414	46.7163422281087
98.1859745122492	46.7689743818512
98.710528081283	46.8211067429909
99.2437431332655	46.8727065772983
99.7397002524231	46.9237416061644
100.289012507536	46.9741796990466
100.820403505582	47.0239909167718
101.257958093425	47.0731460310815
101.697292289464	47.1216206009934
102.133579237387	47.1693924957948
102.561830695486	47.2164433974908
103.096293368377	47.2627595060485
103.559386151377	47.3083275677685
104.000158549286	47.3531403233836
104.455204914324	47.3971936505066
104.8873351363	47.4404870145578
105.308639017399	47.4830228503628
105.69231331232	47.5248053612431
106.113122081384	47.5658417758728
106.510943144327	47.6061412741204
106.945603328291	47.64571723124
107.409593222197	47.6844744135445
107.844277262222	47.7222762693259
108.263200742425	47.7592106214241
108.690207183594	47.7953937859425
109.200952700572	47.8309335539564
109.791625179583	47.8659196785479
110.193706753664	47.9004035188047
110.663855005754	47.9344037719274
111.106491592713	47.967907197233
111.714245102601	48.00089319826
112.194473678712	48.0333490669131
112.582982370863	48.0652712858109
113.197448517894	48.0966720912739
113.645120047033	48.1275648910374
114.084675385151	48.1579681360481
114.52090181713	48.1878939634407
114.945760318078	48.2173579449531
115.530845742207	48.2463721622365
116.123627414228	48.2749516341722
116.668662485434	48.303108652059
117.172169578262	48.3308594114298
117.83405427821	48.3582162490201
118.260014471132	48.3851904376182
118.883167385124	48.4117975806792
119.325803786051	48.438044276066
119.714903522981	48.4639376134539
120.29009894398	48.4894858683995
120.954418501118	48.5146915699667
121.587597182952	48.539555973282
121.986744785914	48.5640810465892
122.381731034955	48.5882597181894
122.794037878746	48.6120982020729
123.223184978822	48.6355984090837
123.613542594947	48.6587621732955
124.00580720976	48.6815961275632
124.453309820732	48.7041072742322
124.885589371668	48.7263015100412
125.450660181697	48.7481888260479
125.853476870805	48.7697765063751
126.25708222785	48.7910698984549
126.686978196725	48.8120795729188
127.111731848912	48.8328165694329
127.517127369763	48.8532858548602
127.935943984659	48.873498770216
128.328294338658	48.8934620473024
128.906254542759	48.913186872018
129.289108340861	48.9326761672674
129.6776671689	48.9519381113994
130.080860839924	48.9709710370193
130.498708355939	48.9897845969348
131.077828837791	49.0083778816518
131.737522096839	49.0267569893956
132.19149158895	49.0449191323621


==> figs/MRI/Spiral/Knee7/GradDenoiser_NonGKS20K500RestartFalse/lst_cost_time.txt <==
0	61.594
0.05927637	116.3326
0.1068571	11.99853
0.151785	4.74571
0.1964544	2.406793
0.2410912	1.26812
0.2857457	0.7613909
0.3307078	0.4597337
0.3759076	0.2884786
0.4231815	0.1935397
0.4683741	0.1329521
0.5143843	0.09697025
0.5610446	0.07573717
0.6084673	0.06094052
0.6540529	0.04883898
0.6996792	0.04059908
0.7457062	0.03407786
0.7984908	0.02899199
0.8475606	0.02499266
0.8943015	0.02219385
0.93997	0.02024094
0.9860651	0.01851613
1.032652	0.01706265
1.079494	0.01586808
1.126975	0.01490778
1.1748	0.01411938
1.223294	0.01346204
1.271792	0.01290536
1.32171	0.01244685
1.370173	0.01205406
1.418651	0.01170624
1.467243	0.01141128
1.516322	0.01115403
1.566647	0.01092923
1.617086	0.01073078
1.666697	0.010558
1.717236	0.01040675
1.767415	0.01027361
1.818116	0.01015498
1.867458	0.01004892
1.916926	0.00995633
1.96635	0.00987394
2.016829	0.009799722
2.067281	0.009733487
2.11721	0.009674492
2.16828	0.009620903
2.219902	0.009572387
2.271463	0.009528425
2.322234	0.009487951
2.373156	0.009451233
2.424567	0.009417552
2.476144	0.009386471
2.527623	0.009358
2.578912	0.00933197
2.631282	0.009307906
2.683236	0.009285685
2.735592	0.009265166
2.788223	0.00924616
2.841112	0.009228621
2.89389	0.009212298
2.946721	0.009197077
2.999367	0.00918295
3.051855	0.009169771
3.104348	0.009157482
3.157831	0.009146016
3.211591	0.009135656
3.265467	0.009125652
3.319201	0.009116236
3.372926	0.009107362
3.42698	0.009099026
3.481975	0.009091165
3.536762	0.009083783
3.591264	0.009076845
3.646579	0.0090703
3.701996	0.009064139
3.756462	0.009058313
3.813536	0.009052805
3.870003	0.009047621
3.925362	0.009042694
3.980312	0.009038039
4.035525	0.009033618
4.091363	0.009029435
4.146579	0.009025453
4.203747	0.009021683
4.260045	0.009018119
4.31576	0.009014687
4.372597	0.009011432
4.428898	0.009008329
4.485618	0.00900539
4.541974	0.009002578
4.599319	0.008999875
4.656956	0.008997334
4.713961	0.00899489
4.769647	0.008992557
4.826387	0.008990302
4.883276	0.008988159
4.940876	0.008986097
4.999252	0.008985266
5.058095	0.008983601
5.116956	0.008981838
5.175475	0.008980131
5.234678	0.008978442
5.293613	0.008976839
5.352777	0.008975267
5.411959	0.008973768
5.470024	0.008972362
5.528291	0.008970977
5.587569	0.00896963
5.645906	0.008968359
5.704934	0.008967112
5.763563	0.008965938
5.822761	0.008964763
5.881942	0.008963647
5.94163	0.008962585
6.001063	0.008961543
6.061429	0.008960527
6.120974	0.008959549
6.181133	0.00895861
6.241259	0.00895768
6.301691	0.008956793
6.362065	0.008955939
6.422222	0.008955087
6.482912	0.00895431
6.544195	0.008953542
6.60499	0.008952781
6.665567	0.008952029
6.726872	0.008951294
6.788354	0.008950603
6.849693	0.008949922
6.913453	0.008950406
6.977458	0.008950041
7.041578	0.008949492
7.105873	0.008948899
7.168145	0.008948313
7.232562	0.008947744
7.297542	0.008947209
7.362519	0.008946655
7.427206	0.008944575
7.492496	0.008943772
7.558043	0.008943159
7.623906	0.008942625
7.689239	0.008942126
7.755048	0.008941644
7.821903	0.008941164
7.887778	0.008940706
7.955193	0.008938533
8.023323	0.008937967
8.091394	0.008937511
8.159473	0.008937079
8.227891	0.008936671
8.296371	0.008936264
8.3648	0.008935868
8.433414	0.008935465
8.502136	0.008935083
8.571568	0.008934719
8.641136	0.008934356
8.709926	0.008933998
8.77877	0.008933657
8.848255	0.008933315
8.918188	0.00893297
8.988218	0.008932644
9.057844	0.008932301
9.12794	0.008931985
9.197791	0.008931673
9.26827	0.008931365
9.339099	0.00893105
9.410204	0.008930764
9.481094	0.008930452
9.55232	0.008930176
9.651568	0.008929872
9.733376	0.008929582
9.808602	0.008929309
9.881195	0.008929031
9.953452	0.008928785
10.02575	0.008928506
10.09793	0.008928227
10.16983	0.008927966
10.24235	0.008931022
10.31533	0.008931907
10.38764	0.008932034
10.46081	0.008931973
10.5343	0.008931844
10.60775	0.008931662
10.68107	0.008931459
10.75486	0.008931271
10.82896	0.008931056
10.90328	0.008930855
10.97729	0.008930663
11.05174	0.008930456
11.12636	0.008930248
11.20129	0.008930049
11.27592	0.008929836
11.35078	0.008929619
11.42741	0.008924628
11.50742	0.008924005
11.58513	0.008923665
11.66296	0.008923398
11.74084	0.008923168
11.81872	0.008922944
11.89709	0.008922724
11.97573	0.00892252
12.05465	0.008922319
12.13418	0.008922108
12.21311	0.008921896
12.29193	0.008921739
12.37109	0.008921538
12.45046	0.008921368
12.53006	0.0089212
12.60991	0.008921022
12.69099	0.008920838
12.77211	0.008920682
12.85343	0.008920506
12.93524	0.008920337
13.01651	0.008920178
13.0979	0.008920006
13.17936	0.008919856
13.26193	0.0089197
13.34486	0.008919548
13.42945	0.008919392
13.51267	0.008919231
13.59591	0.008919075
13.67909	0.008918928
13.76257	0.008918783
13.84755	0.008918622
13.93068	0.008918452
14.01515	0.008918315
14.09992	0.008918164
14.18471	0.008918014
14.27014	0.008917872
14.35584	0.008917734
14.44259	0.008917582
14.53029	0.008917439
14.61854	0.008917304
14.7067	0.008917152
14.7948	0.008917034
14.88365	0.008916893
14.97163	0.008916764
15.05996	0.008916641
15.14909	0.008916497
15.23825	0.008916378
15.32731	0.008916243
15.41695	0.008951389
15.50743	0.008967599
15.59838	0.008974011
15.68939	0.008977278
15.7806	0.008979284
15.87173	0.008980625
15.96311	0.00898161
16.05504	0.008982403
16.14772	0.008982996
16.23943	0.00898347
16.3316	0.008983857
16.42493	0.008984185
16.51775	0.008984476
16.61124	0.008984722
16.7046	0.008984894
16.7991	0.008985076
16.89691	0.008927591
16.99523	0.00892058
17.09361	0.008918066
17.19245	0.008916747
17.2937	0.008915879
17.39309	0.008915273
17.49216	0.008914819
17.59132	0.008914452
17.69076	0.008914128
17.79084	0.008913866
17.89109	0.008913651
17.99171	0.008913454
18.09253	0.008913278
18.19311	0.008913121
18.2944	0.008912975
18.3959	0.008912827
18.4983	0.008912691
18.60128	0.008912567
18.70471	0.008912418
18.8085	0.008912301
18.912	0.008912186
19.01584	0.00891205
19.11961	0.008911954
19.224	0.008911841
19.32864	0.008911739
19.4335	0.008911633
19.53852	0.008911538
19.64362	0.008911446
19.74936	0.008911349
19.85552	0.00891125
19.96186	0.008911149
20.07038	0.008911054
20.17863	0.008910952
20.28593	0.008910864
20.39398	0.008910766
20.50209	0.008910676
20.61069	0.008910585
20.72078	0.008910485
20.83086	0.008910408
20.94078	0.008910319
21.05119	0.008910238
21.16359	0.008910149
21.27454	0.008910062
21.38622	0.008909979
21.49817	0.008909896
21.61021	0.008909805
21.72219	0.008909712
21.83476	0.008909626
21.94877	0.008928878
22.06263	0.008937632
22.177	0.008940985
22.29165	0.008942652
22.40653	0.008943641
22.52138	0.008944291
22.63604	0.008944787
22.75134	0.008945156
22.86711	0.008945446
22.98315	0.008945668
23.09907	0.008945828
23.21561	0.008945976
23.33236	0.008946115
23.44864	0.008946201
23.56564	0.008946258
23.68303	0.008946334
23.80035	0.00891549
23.96407	0.00891169
24.08953	0.008910353
24.21105	0.008909645
24.33267	0.008909174
24.45541	0.008908838
24.57791	0.008908601
24.69971	0.008908384
24.82256	0.00890822
24.94527	0.00890807
25.06915	0.00890791
25.19305	0.008907812
25.31788	0.008907693
25.44262	0.008907583
25.56747	0.008907475
25.69162	0.008907385
25.8175	0.008927648
25.94097	0.008936546
26.0647	0.008940004
26.18912	0.008941724
26.31445	0.008911532
26.43905	0.008908571
26.56395	0.008907733
26.68929	0.008907337
26.81519	0.008907107
26.94123	0.008906931
27.06839	0.008906792
27.19609	0.008906661
27.32388	0.008906551
27.45036	0.008906461
27.5783	0.008906377
27.7071	0.008906299
27.83663	0.008941788
27.9665	0.008958044
28.09655	0.008964537
28.22764	0.008967898
28.35804	0.008969977
28.48917	0.008971426
28.61987	0.008972491
28.75083	0.008973317
28.88182	0.008974005
29.01327	0.00897455
29.14501	0.008975001
29.27775	0.00897539
29.41056	0.008975768
29.54459	0.008976021
29.67859	0.008976303
29.81296	0.008976554
29.95084	0.008977725
30.08947	0.008978107
30.22784	0.008978341
30.36741	0.008978566
30.50693	0.008978746
30.64696	0.008978859
30.78651	0.008978992
30.92623	0.008979067
31.06661	0.008979145
31.20769	0.008979274
31.34953	0.008979341
31.50029	0.008979436
31.64372	0.00897949
31.7863	0.008979529
31.9287	0.008979559
32.07104	0.008979578
32.22297	0.01000489
32.3752	0.01051412
32.52826	0.01077187
32.68035	0.01093321
32.83374	0.01104927
32.98756	0.01114016
33.14163	0.01121547
33.29561	0.01128065
33.45013	0.01133804
33.60517	0.01139144
33.76026	0.01145921
33.9162	0.01204006
34.07225	0.01168126
34.22889	0.01155611
34.38589	0.01158368
34.54319	0.01161548
34.70154	0.01164598
34.85949	0.01167482
35.01759	0.01170232
35.17602	0.01172874
35.33421	0.0117542
35.49322	0.01177805
35.65305	0.0118012
35.81304	0.01182333
35.97295	0.01184449
36.1337	0.01186487
36.29421	0.01188443
36.45555	0.01190367
36.61639	0.01192205
36.77904	0.01194
36.94289	0.01195698
37.10639	0.01197375
37.27014	0.01199001
37.43354	0.01200598
37.5977	0.01202135
37.76097	0.01203624
37.92575	0.01205099
38.09085	0.01206514
38.25559	0.01207897
38.4213	0.01209228
38.58689	0.01210549
38.75344	0.01211813
38.92048	0.0121307
39.08838	0.01214308
39.25618	0.01215508
39.42465	0.01216687
39.59365	0.01217829
39.76305	0.01218945
39.93288	0.01220038
40.10276	0.01221125
40.27295	0.01222188
40.44278	0.01223206
40.61383	0.01224219
40.78528	0.01225227
40.9565	0.01226204
41.12811	0.01227169
41.29972	0.01228118
41.47263	0.01229041
41.64504	0.01229945
41.81778	0.01230856
41.99119	0.0123175
42.16516	0.01232607
42.33923	0.0123348
42.51451	0.01234312
42.68966	0.01041822
42.86545	0.01000852
43.04172	0.009798924
43.21817	0.00966082
43.44655	0.009555844
43.62745	0.009475625
43.80963	0.009410091
43.99297	0.009355405
44.17634	0.009309277
44.35856	0.009269856
44.54333	0.009236849
44.72727	0.009206513
44.91155	0.009181563
45.09586	0.009158427
45.28116	0.009137665
45.46395	0.009120438
45.64603	0.009122048
45.82788	0.009116504
46.01036	0.009107465
46.19265	0.009098007
46.37524	0.009088876
46.55888	0.009080285
46.7425	0.009072175
46.92709	0.009064622
47.11179	0.009057586
47.29655	0.009050965
47.48199	0.009044841
47.6684	0.009039102
47.85484	0.009033727
48.04235	0.009028738
48.22928	0.009024065
48.41666	0.009019607
48.62633	0.01004422
48.83632	0.01057451
49.04578	0.01084799
49.25624	0.01102101
49.46663	0.01114612
49.67835	0.01124492
49.89029	0.01132731
50.10341	0.01139825
50.3165	0.01146078
50.53021	0.01151726
50.74455	0.0115684
50.95934	0.01161502
51.17436	0.01165795
51.38996	0.01169823
51.60571	0.01173546
51.82286	0.01177039
52.03993	0.01180341
52.25716	0.01183419
52.47505	0.01186354
52.69239	0.01189123


==> figs/MRI/Spiral/Knee7/GradDenoiser_NonGKS20K500RestartFalse/lst_psnr_time.txt <==
0	18.2786724495275
0.0592763700988144	17.2297604709255
0.106857079081237	21.3291915430051
0.151785037014633	23.5291041713721
0.196454365039244	24.8931958225553
0.241091163130477	26.1889100159927
0.285745689179748	27.2964496133208
0.330707814078778	28.4781012880554
0.375907563138753	29.4835246185079
0.423181526130065	30.3119125957227
0.468374097021297	31.065365793468
0.514384284149855	31.7521894555082
0.561044579138979	32.3437891663178
0.60846732207574	32.8932535285542
0.654052911093459	33.4893324969356
0.699679199140519	34.0397524357385
0.745706181973219	34.5775360933982
0.798490848857909	35.1108910015816
0.84756058990024	35.6328912543428
0.894301472930238	36.1088584727982
0.939970006933436	36.5258631124994
0.986065090866759	36.9374102743921
1.03265159088187	37.3468096834658
1.07949379691854	37.7398306263903
1.1269753780216	38.1117620427085
1.17480005812831	38.4637417941664
1.22329367417842	38.8011715411923
1.27179154497571	39.130000076305
1.321710371878	39.4430489253654
1.3701731688343	39.7419484518843
1.41865104180761	40.0359789053314
1.46724347700365	40.3202842389958
1.51632250589319	40.5961811638105
1.56664666486904	40.8638421995311
1.61708643380553	41.1239641960813
1.66669681179337	41.3742871486512
1.71723633166403	41.6147999614519
1.76741473563015	41.8470224875814
1.81811592355371	42.072431145836
1.86745788459666	42.2928136647092
1.91692627267912	42.504853714578
1.9663495765999	42.7095906062601
2.01682887366042	42.9088679227376
2.06728103361093	43.1031486591535
2.11721001751721	43.290989160593
2.16828009253368	43.4737282665625
2.21990174846724	43.6517744244413
2.27146291243844	43.8247092723616
2.32223365246318	43.9945338708653
2.37315602251329	44.1591590026018
2.42456674855202	44.3193759373141
2.47614411544055	44.4762289049878
2.52762268134393	44.5987914271777
2.57891194033436	44.6702888429058
2.63128200732172	44.7373986690729
2.68323567230254	44.8025124604339
2.73559210519306	44.8661725364305
2.78822258417495	44.9286315409118
2.84111195523292	44.9899390742722
2.89388955128379	45.0501699333824
2.94672052422538	45.1094238373458
2.99936725501902	45.1677085093723
3.05185532616451	45.2250331605448
3.1043480031658	45.2814280776154
3.15783153823577	45.3369198207221
3.21159149822779	45.3916258827659
3.26546713733114	45.4455181952298
3.31920049129985	45.4985984725709
3.37292552716099	45.5508777534764
3.42697990918532	45.6023728299962
3.48197534424253	45.6530994017072
3.53676250623539	45.7030713867016
3.59126392821781	45.7523034498606
3.64657860435545	45.8008120045457
3.70199574017897	45.8486126141596
3.75646202312782	45.8957187624531
3.81353614432737	45.9421436987858
3.87000281829387	45.9879013781546
3.92536185751669	46.0330054539951
3.98031192668714	46.0774691070694
4.03552514873445	46.1213045491722
4.0913634726312	46.1645242743584
4.14657907164656	46.2071407023572
4.20374658959918	46.2491665297752
4.26004504552111	46.2906136256138
4.31576019572094	46.3314933338812
4.37259742966853	46.3718169512318
4.42889777151868	46.4115962190689
4.48561804741621	46.4508424812363
4.54197380342521	46.4895657552679
4.59931859537028	46.5277759158681
4.65695642633364	46.565483599369
4.71396105946042	46.6026977615592
4.76964721037075	46.6394282638072
4.82638704939745	46.6756839119899
4.8832754525356	46.71147414549
4.9408754913602	46.7468072494639
4.99925244040787	46.7817309961349
5.05809455458075	46.8162360027772
5.11695562070236	46.8503258997925
5.17547450773418	46.8840056837761
5.23467792267911	46.9172809596992
5.29361307062209	46.9501572279943
5.35277709062211	46.9826401086594
5.41195872751996	47.0147350511232
5.47002413449809	47.0464482074704
5.5282912326511	47.0777852232159
5.58756911056116	47.1087515514205
5.64590589469299	47.1393531087101
5.70493371668272	47.1695958019218
5.76356302481145	47.1994854037292
5.82276071584783	47.229027041368
5.88194221677259	47.2582261816246
5.9416303767357	47.2870880880156
6.0010632397607	47.3156176982895
6.06142874667421	47.3438204882247
6.12097387481481	47.3717012812462
6.18113334383816	47.399264945525
6.24125876300968	47.4265163907682
6.30169128603302	47.4534605499011
6.36206513922662	47.4801018317414
6.42222224920988	47.5064454311027
6.48291218606755	47.5324955536622
6.54419525619596	47.5582566544533
6.60498956311494	47.58373321876
6.66556736105122	47.6089292997279
6.7268722881563	47.6338491107948
6.78835441730917	47.658496455103
6.84969327040017	47.6828755231291
6.91345284343697	47.7070036617065
6.97745854943059	47.7308777971124
7.04157766257413	47.754500630872
7.10587270953692	47.7778750525252
7.16814462770708	47.8010039244947
7.23256137873977	47.8238904019575
7.29754149285145	47.8465373612937
7.36251925979741	47.8689476075099
7.42720572487451	47.8911087120667
7.49249530094676	47.913028453146
7.55804290995002	47.9347129958752
7.6239059958607	47.9561669623142
7.68923868006095	47.9773937550027
7.75504787708633	47.9983966871368
7.82190286321566	48.0191795239884
7.88777838111855	48.0397452305959
7.95519307325594	48.0600684409697
8.02332336013205	48.0801612313258
8.09139415295795	48.1000318995226
8.15947353304364	48.1196859515117
8.22789058089256	48.1391278689203
8.29637128766626	48.1583618402264
8.36480091349222	48.1773914133937
8.4334131134674	48.196220320357
8.50213629147038	48.2148517034633
8.57156855543144	48.233288420166
8.64113578549586	48.2515335591682
8.70992609346285	48.2695897170379
8.77877063164487	48.287460085162
8.84825560264289	48.3051468267453
8.9181885086	48.3226531313014
8.98821867373772	48.3399811093314
9.05784410075285	48.357134397528
9.1279398908373	48.3741149005175
9.19779070699587	48.3909248787535
9.26827031606808	48.4075668426299
9.33909845608287	48.4240427144324
9.41020392300561	48.440355260909
9.48109413892962	48.4565059692445
9.5523191220127	48.4724973407467
9.65156803606078	48.4883314807395
9.73337577399798	48.5040103641291
9.80860219802707	48.5195358892177
9.88119507487863	48.5349098807096
9.95345175871626	48.5501345726482
10.0257467366755	48.5652117551067
10.0979331517592	48.5801433043438
10.1698288577609	48.5949312422855
10.2423524998594	48.6096142954076
10.3153330448549	48.6241786883382
10.387635651743	48.63862321661
10.4608075616416	48.6529473128421
10.5343038428109	48.6671511638349
10.6077488029841	48.68123538931
10.681067219004	48.6952007205498
10.7548598530702	48.7090474335821
10.8289594911039	48.7227766145107
10.9032821240835	48.7363889609887
10.9772865050472	48.7498852569347
11.0517448801547	48.7632665202833
11.1263573272154	48.7765336171114
11.2012861291878	48.789687590956
11.2759201631416	48.8027289698118
11.3507764071692	48.8156590495515
11.4274082272314	48.8284471695373
11.5074223200791	48.8411039721495
11.5851320382208	48.8536348370649
11.6629600552842	48.866043008783
11.7408365223091	48.8783308048429
11.8187175013591	48.8905005727452
11.8970866343006	48.9025535749775
11.9757250375114	48.9144915868429
12.0546494915616	48.9263166282444
12.1341821996029	48.9380299238016
12.2131077526137	48.9496327118206
12.2919296675827	48.9611265534203
12.3710941534955	48.9725129977557
12.4504644505214	48.983792942761
12.5300593606662	48.9949679886732
12.6099128406495	49.0060392520834
12.6909897325095	49.0170081615453
12.7721127795521	49.0278755473983
12.8534334946889	49.0386428422711
12.9352427457925	49.0493109494539
13.0165134507697	49.0598809367877
13.0978951808065	49.070354220244
13.1793596697971	49.0807316575806
13.2619254209567	49.0910143901335
13.3448632769287	49.1012033036112
13.4294462278485	49.1112996718791
13.5126715137158	49.1213043399698
13.5959140127525	49.131218647211
13.6790931485593	49.1410431708132
13.7625712985173	49.1507790269201
13.8475484794471	49.1604270980555
13.9306844654493	49.1699884739738
14.0151463584043	49.1794640516793
14.0999194222968	49.1888548073629
14.1847061312292	49.1981614825536
14.2701430034358	49.2073850629037
14.3558383304626	49.2165264043415
14.4425915733445	49.2255863640712
14.5302947601303	49.2345659817466
14.6185445832089	49.2434656123509
14.706695167115	49.2522865137323
14.7948029320687	49.2610290154302
14.8836471929681	49.269694375613
14.9716279159766	49.2782832159358
15.0599567568861	49.2867959427756
15.1490887680557	49.2952337365967
15.238254013937	49.3035971904304

==> figs/MRI/Spiral/Knee7/GradDenoiser_QNP20/lst_cost.txt <==
6.159400177001953125e+01
3.813908767700195312e+01
1.146309494972229004e+00
6.677213311195373535e-02
3.555549681186676025e-02
2.812196128070354462e-02
2.365179173648357391e-02
2.058744058012962341e-02
1.838423684239387512e-02
1.674677431583404541e-02
1.549696270376443863e-02
1.452165469527244568e-02
1.374602504074573517e-02
1.311925239861011505e-02
1.260565035045146942e-02
1.217950042337179184e-02
1.182223763316869736e-02
1.151964813470840454e-02
1.126131881028413773e-02
1.103910151869058609e-02
1.084655988961458206e-02
1.067871134728193283e-02
1.053154841065406799e-02
1.040182821452617645e-02
1.028693001717329025e-02
1.018475834280252457e-02
1.009343098849058151e-02
1.001158729195594788e-02
9.937843307852745056e-03
9.871272370219230652e-03
9.810973890125751495e-03
9.756156243383884430e-03
9.706168435513973236e-03
9.660497307777404785e-03
9.618666023015975952e-03
9.580236859619617462e-03
9.544831700623035431e-03
9.512179531157016754e-03
9.481981396675109863e-03
9.454031474888324738e-03
9.428063407540321350e-03
9.403928183019161224e-03
9.381419979035854340e-03
9.360439144074916840e-03
9.340822696685791016e-03
9.322477504611015320e-03
9.305261075496673584e-03
9.289091452956199646e-03
9.273919276893138885e-03
9.259644895792007446e-03
9.246149100363254547e-03
9.233471006155014038e-03
9.221475571393966675e-03
9.210130199790000916e-03
9.199391119182109833e-03
9.189224801957607269e-03
9.179581888020038605e-03
9.170435369014739990e-03
9.161731228232383728e-03
9.153475984930992126e-03
9.145623072981834412e-03
9.138140827417373657e-03
9.131019003689289093e-03
9.124205447733402252e-03
9.117712266743183136e-03
9.111519902944564819e-03
9.105571545660495758e-03
9.099887683987617493e-03
9.094478562474250793e-03
9.089265950024127960e-03
9.084285236895084381e-03
9.079493582248687744e-03
9.074941277503967285e-03
9.070558473467826843e-03
9.066337719559669495e-03
9.062276221811771393e-03
9.058396331965923309e-03
9.054670110344886780e-03
9.051064960658550262e-03
9.047582745552062988e-03
9.044263511896133423e-03
9.041052311658859253e-03
9.037938900291919708e-03
9.034988470375537872e-03
9.032098576426506042e-03
9.029331617057323456e-03
9.026642888784408569e-03
9.024071507155895233e-03
9.021556004881858826e-03
9.019151329994201660e-03
9.016824886202812195e-03
9.014578536152839661e-03
9.012386202812194824e-03
9.010292589664459229e-03
9.008245542645454407e-03
9.006270207464694977e-03
9.004332125186920166e-03
9.002492763102054596e-03
9.000702761113643646e-03
8.998941630125045776e-03
8.997264318168163300e-03
8.995614014565944672e-03
8.994031697511672974e-03
8.992461487650871277e-03
8.990971371531486511e-03
8.989521302282810211e-03
8.988083340227603912e-03
8.986710570752620697e-03
8.985379710793495178e-03
8.984074927866458893e-03
8.982801809906959534e-03
8.981578983366489410e-03
8.980365470051765442e-03
8.979206904768943787e-03
8.978077210485935211e-03
8.976954966783523560e-03
8.975880220532417297e-03
8.974827826023101807e-03
8.973807096481323242e-03
8.972829207777976990e-03
8.971851319074630737e-03
8.970898576080799103e-03
8.969980292022228241e-03
8.969068527221679688e-03
8.968193084001541138e-03
8.967347443103790283e-03
8.966498076915740967e-03
8.965691551566123962e-03
8.964873850345611572e-03
8.964072912931442261e-03
8.963319472968578339e-03
8.962571620941162109e-03
8.961865678429603577e-03
8.961298502981662750e-03
8.960771374404430389e-03
8.960244245827198029e-03
8.959772996604442596e-03
8.959337137639522552e-03
8.958905003964900970e-03
8.958509191870689392e-03
8.958104997873306274e-03
8.957755751907825470e-03
8.957389742136001587e-03
8.957059122622013092e-03
8.956719189882278442e-03
8.956419304013252258e-03
8.956134319305419922e-03
8.955840021371841431e-03
8.955543860793113708e-03
8.955288678407669067e-03
8.955020457506179810e-03
8.954767137765884399e-03
8.954513818025588989e-03
8.954286575317382812e-03
8.954076096415519714e-03
8.953852578997612000e-03
8.953633718192577362e-03
8.953413926064968109e-03
8.953221142292022705e-03
8.953035809099674225e-03
8.952842094004154205e-03
8.952640928328037262e-03
8.952458389103412628e-03
8.952284231781959534e-03
8.952113799750804901e-03
8.951930329203605652e-03
8.951761759817600250e-03
8.951608091592788696e-03
8.951439522206783295e-03
8.951265364885330200e-03
8.951094932854175568e-03
8.950951509177684784e-03
8.950797840952873230e-03
8.950660005211830139e-03
8.950497955083847046e-03
8.950339630246162415e-03
8.950191549956798553e-03
8.950052782893180847e-03
8.949895389378070831e-03
8.949745446443557739e-03
8.949611335992813110e-03
8.949482813477516174e-03
8.949331939220428467e-03
8.949198760092258453e-03
8.949061855673789978e-03
8.948929607868194580e-03
8.948796428740024567e-03
8.948677219450473785e-03
8.948544971644878387e-03
8.948412723839282990e-03
8.948276750743389130e-03
8.948157541453838348e-03
8.948027156293392181e-03
8.947884663939476013e-03
8.947765454649925232e-03
8.947636000812053680e-03
8.947525173425674438e-03
8.947376161813735962e-03
8.947267197072505951e-03
8.947147987782955170e-03
8.947020396590232849e-03
8.946896530687808990e-03
8.946771733462810516e-03
8.946641348302364349e-03
8.946524932980537415e-03
8.946398273110389709e-03
8.946273475885391235e-03
8.946150541305541992e-03
8.946019224822521210e-03
8.945902809500694275e-03
8.945787325501441956e-03
8.945669047534465790e-03
8.945536799728870392e-03
8.945409208536148071e-03
8.945296518504619598e-03
8.945197798311710358e-03
8.945081382989883423e-03
8.944981731474399567e-03
8.944859728217124939e-03
8.944758214056491852e-03
8.944648317992687225e-03
8.944537490606307983e-03
8.944435976445674896e-03
8.944328874349594116e-03
8.944218978285789490e-03
8.944122120738029480e-03
8.944003842771053314e-03
8.943899534642696381e-03
8.943795226514339447e-03
8.943689055740833282e-03
8.943571709096431732e-03
8.943458087742328644e-03
8.943343535065650940e-03
8.943251334130764008e-03
8.943144232034683228e-03
8.943038992583751678e-03
8.942922577261924744e-03
8.942812681198120117e-03
8.942728862166404724e-03
8.942641317844390869e-03
8.942531421780586243e-03
8.942430838942527771e-03
8.942333981394767761e-03
8.942231535911560059e-03
8.942137472331523895e-03
8.942016400396823883e-03
8.941953070461750031e-03
8.941841311752796173e-03
8.941737934947013855e-03
8.941637352108955383e-03
8.941555395722389221e-03
8.941492997109889984e-03
8.941393345594406128e-03
8.941290900111198425e-03
8.941208943724632263e-03
8.941129781305789948e-03
8.941031992435455322e-03
8.940943516790866852e-03
8.940853178501129150e-03
8.940771222114562988e-03
8.940687403082847595e-03
8.940583094954490662e-03
8.940500207245349884e-03
8.940394967794418335e-03
8.940301835536956787e-03
8.940204046666622162e-03
8.940119296312332153e-03
8.940028958022594452e-03
8.939938619732856750e-03
8.939841762185096741e-03
8.939735591411590576e-03
8.939659222960472107e-03
8.939580991864204407e-03
8.939496241509914398e-03
8.939390070736408234e-03
8.939301595091819763e-03
8.939205668866634369e-03
8.939112536609172821e-03
8.939020335674285889e-03
8.938957005739212036e-03
8.938870392739772797e-03
8.938792161643505096e-03
8.938712999224662781e-03
8.938635699450969696e-03
8.938555605709552765e-03
8.938483893871307373e-03
8.938405662775039673e-03
8.938336744904518127e-03
8.938258513808250427e-03
8.938184939324855804e-03
8.938099257647991180e-03
8.938037790358066559e-03
8.937958627939224243e-03
8.937865495681762695e-03
8.937790058553218842e-03
8.937718346714973450e-03
8.937653154134750366e-03
8.937598206102848053e-03
8.937530219554901123e-03
8.937459439039230347e-03
8.937375620007514954e-03
8.937305770814418793e-03
8.937223814427852631e-03
8.937153965234756470e-03
8.937085978686809540e-03
8.937017992138862610e-03
8.936959318816661835e-03
8.936879225075244904e-03
8.936839178204536438e-03
8.936757221817970276e-03
8.936681784689426422e-03
8.936619386076927185e-03
8.936556987464427948e-03
8.936500176787376404e-03
8.936442434787750244e-03
8.936374448239803314e-03
8.936308324337005615e-03
8.936249651014804840e-03
8.936188183724880219e-03
8.936135098338127136e-03
8.936074562370777130e-03
8.936009369790554047e-03
8.935956284403800964e-03
8.935906924307346344e-03
8.935836143791675568e-03
8.935766294598579407e-03
8.935706689953804016e-03
8.935638703405857086e-03
8.935586549341678619e-03
8.935501798987388611e-03
8.935436606407165527e-03
8.935383521020412445e-03
8.935326710343360901e-03
8.935269899666309357e-03
8.935211226344108582e-03
8.935150690376758575e-03
8.935093879699707031e-03
8.935037069022655487e-03
8.934983983635902405e-03
8.934931829571723938e-03
8.934860117733478546e-03
8.934791199862957001e-03
8.934727869927883148e-03
8.934679441154003143e-03
8.934625424444675446e-03
8.934568613767623901e-03
8.934503421187400818e-03
8.934448473155498505e-03
8.934407494962215424e-03
8.934353478252887726e-03
8.934294804930686951e-03
8.934239856898784637e-03
8.934180252254009247e-03
8.934126235544681549e-03
8.934051729738712311e-03
8.934004232287406921e-03
8.933947421610355377e-03
8.933890610933303833e-03
8.933843113481998444e-03
8.933797478675842285e-03
8.933742530643939972e-03
8.933686651289463043e-03
8.933635428547859192e-03
8.933575823903083801e-03
8.933530189096927643e-03
8.933485485613346100e-03
8.933441713452339172e-03
8.933385834097862244e-03
8.933348581194877625e-03
8.933281525969505310e-03
8.933223783969879150e-03
8.933192119002342224e-03
8.933116681873798370e-03
8.933068253099918365e-03
8.933033794164657593e-03
8.932956494390964508e-03
8.932908065617084503e-03
8.932870812714099884e-03
8.932827040553092957e-03
8.932777680456638336e-03
8.932738564908504486e-03
8.932692930102348328e-03
8.932637050747871399e-03
8.932589553296566010e-03
8.932559750974178314e-03
8.932517841458320618e-03
8.932468481361865997e-03
8.932423777878284454e-03
8.932373486459255219e-03
8.932325989007949829e-03
8.932294324040412903e-03
8.932234719395637512e-03
8.932185359299182892e-03
8.932140655815601349e-03
8.932108059525489807e-03
8.932065218687057495e-03
8.932007476687431335e-03
8.931962773203849792e-03
8.931912481784820557e-03
8.931868709623813629e-03
8.931829594075679779e-03
8.931802585721015930e-03
8.931762538850307465e-03
8.931722491979598999e-03
8.931689895689487457e-03
8.931641466915607452e-03
8.931608870625495911e-03
8.931552059948444366e-03
8.931512013077735901e-03
8.931479416787624359e-03
8.931430056691169739e-03
8.931393735110759735e-03
8.931355550885200500e-03
8.931316435337066650e-03
8.931268006563186646e-03
8.931248448789119720e-03
8.931214921176433563e-03
8.931165561079978943e-03
8.931120857596397400e-03
8.931089192628860474e-03
8.931070566177368164e-03
8.931035175919532776e-03
8.931005373597145081e-03
8.930976502597332001e-03
8.930938318371772766e-03
8.930894546210765839e-03
8.930852636694908142e-03
8.930830284953117371e-03
8.930786512792110443e-03
8.930756710469722748e-03
8.930712938308715820e-03
8.930668234825134277e-03
8.930650539696216583e-03
8.930607698857784271e-03
8.930567651987075806e-03
8.930529467761516571e-03
8.930484764277935028e-03
8.930464275181293488e-03
8.930427953600883484e-03
8.930404670536518097e-03
8.930367417633533478e-03
8.930335752665996552e-03
8.930280804634094238e-03
8.930240757763385773e-03
8.930223993957042694e-03
8.930193260312080383e-03
8.930156938731670380e-03
8.930122479796409607e-03
8.930085226893424988e-03
8.930045180022716522e-03
8.930004201829433441e-03
8.929965086281299591e-03
8.929921314120292664e-03
8.929873816668987274e-03
8.929845876991748810e-03
8.929801173508167267e-03
8.929783478379249573e-03
8.929751813411712646e-03
8.929726667702198029e-03
8.929700590670108795e-03
8.929687552154064178e-03
8.929664269089698792e-03
8.929629810154438019e-03
8.929593488574028015e-03
8.929569274187088013e-03
8.929519914090633392e-03
8.929505944252014160e-03
8.929480798542499542e-03
8.929450064897537231e-03
8.929420262575149536e-03
8.929381147027015686e-03
8.929348550736904144e-03
8.929329924285411835e-03
8.929288946092128754e-03
8.929250761866569519e-03
8.929225616157054901e-03
8.929176256060600281e-03
8.929144591093063354e-03
8.929113857448101044e-03
8.929088711738586426e-03
8.929048664867877960e-03
8.929025381803512573e-03
8.928989991545677185e-03
8.928974159061908722e-03
8.928958326578140259e-03
8.928938768804073334e-03
8.928898721933364868e-03
8.928874507546424866e-03
8.928833529353141785e-03
8.928831666707992554e-03
8.928807452321052551e-03
8.928792551159858704e-03
8.928760886192321777e-03
8.928742259740829468e-03
8.928713388741016388e-03
8.928695693612098694e-03
8.928677998483181000e-03
8.928639814257621765e-03
8.928610011935234070e-03
8.928577415645122528e-03
8.928563445806503296e-03


==> figs/MRI/Spiral/Knee7/GradDenoiser_QNP20/lst_cost_time.txt <==
0	61.594
0.465353	38.13909
1.064289	1.146309
1.64025	0.06677213
2.282815	0.0355555
2.90943	0.02812196
3.513732	0.02365179
4.122174	0.02058744
4.706507	0.01838424
5.283231	0.01674677
5.855008	0.01549696
6.426026	0.01452165
6.985225	0.01374603
7.552391	0.01311925
8.148979	0.01260565
8.756564	0.0121795
9.345345	0.01182224
9.952474	0.01151965
10.56023	0.01126132
11.17457	0.0110391
11.76442	0.01084656
12.36225	0.01067871
12.9743	0.01053155
13.5648	0.01040183
14.14561	0.01028693
14.73317	0.01018476
15.35245	0.01009343
15.97243	0.01001159
16.61168	0.009937843
17.22116	0.009871272
17.82807	0.009810974
18.45517	0.009756156
19.05063	0.009706168
19.63963	0.009660497
20.24751	0.009618666
20.84426	0.009580237
21.41764	0.009544832
21.95969	0.00951218
22.53573	0.009481981
23.11856	0.009454031
23.69376	0.009428063
24.26253	0.009403928
24.84125	0.00938142
25.47574	0.009360439
26.15107	0.009340823
26.79667	0.009322478
27.44265	0.009305261
28.06817	0.009289091
28.68451	0.009273919
29.29564	0.009259645
29.87361	0.009246149
30.44776	0.009233471
31.02947	0.009221476
31.65255	0.00921013
32.3035	0.009199391
32.93353	0.009189225
33.59149	0.009179582
34.23471	0.009170435
34.85783	0.009161731
35.43078	0.009153476
36.03151	0.009145623
36.64375	0.009138141
37.23347	0.009131019
37.80288	0.009124205
38.38504	0.009117712
38.97135	0.00911152
39.56148	0.009105572
40.17104	0.009099888
40.78502	0.009094479
41.42236	0.009089266
42.02687	0.009084285
42.60731	0.009079494
43.22723	0.009074941
43.86101	0.009070558
44.47697	0.009066338
45.05768	0.009062276
45.63926	0.009058396
46.2394	0.00905467
46.86301	0.009051065
47.47543	0.009047583
48.07535	0.009044264
48.68319	0.009041052
49.27702	0.009037939
49.85558	0.009034988
50.4534	0.009032099
51.04045	0.009029332
51.64346	0.009026643
52.2417	0.009024072
52.81899	0.009021556
53.40387	0.009019151
54.01744	0.009016825
54.60765	0.009014579
55.18099	0.009012386
55.76732	0.009010293
56.38047	0.009008246
56.98752	0.00900627
57.58815	0.009004332
58.17005	0.009002493
58.74454	0.009000703
59.3404	0.008998942
60.0075	0.008997264
60.63831	0.008995614
61.27391	0.008994032
61.88311	0.008992461
62.48908	0.008990971
63.10365	0.008989521
63.69964	0.008988083
64.31479	0.008986711
64.96244	0.00898538
65.56805	0.008984075
66.15438	0.008982802
66.79487	0.008981579
67.41142	0.008980365
68.02715	0.008979207
68.61491	0.008978077
69.19954	0.008976955
69.79108	0.00897588
70.39145	0.008974828
70.98502	0.008973807
71.55176	0.008972829
72.09518	0.008971851
72.64157	0.008970899
73.20065	0.00896998
73.75372	0.008969069
74.31367	0.008968193
74.87321	0.008967347
75.45964	0.008966498
76.07575	0.008965692
76.682	0.008964874
77.27023	0.008964073
77.84154	0.008963319
78.4207	0.008962572
79.0158	0.008961866
79.62065	0.008961299
80.2408	0.008960771
80.83849	0.008960244
81.42248	0.008959773
82.02817	0.008959337
82.61483	0.008958905
83.1894	0.008958509
83.75843	0.008958105
84.3167	0.008957756
84.90845	0.00895739
85.48828	0.008957059
86.05926	0.008956719
86.64648	0.008956419
87.24699	0.008956134
87.84286	0.00895584
88.41646	0.008955544
88.98126	0.008955289
89.58176	0.00895502
90.1584	0.008954767
90.71022	0.008954514
91.25816	0.008954287
91.80897	0.008954076
92.36134	0.008953853
92.90917	0.008953634
93.46156	0.008953414
94.01289	0.008953221
94.5651	0.008953036
95.11027	0.008952842
95.66188	0.008952641
96.20879	0.008952458
96.76155	0.008952284
97.31517	0.008952114
97.89043	0.00895193
98.48593	0.008951762
99.05688	0.008951608
99.62733	0.00895144
100.1995	0.008951265
100.8034	0.008951095
101.4338	0.008950952
102.0344	0.008950798
102.5863	0.00895066
103.1732	0.008950498
103.7821	0.00895034
104.3887	0.008950192
105.0014	0.008950053
105.6195	0.008949895
106.2023	0.008949745
106.7728	0.008949611
107.3657	0.008949483
107.9884	0.008949332
108.6297	0.008949199
109.2618	0.008949062
109.8812	0.00894893
110.507	0.008948796
111.1121	0.008948677
111.7148	0.008948545
112.2877	0.008948413
112.8892	0.008948277
113.5104	0.008948158
114.1128	0.008948027
114.6994	0.008947885
115.2762	0.008947765
115.8887	0.008947636
116.4897	0.008947525
117.074	0.008947376
117.6537	0.008947267
118.2172	0.008947148
118.7914	0.00894702
119.4325	0.008946897
120.0581	0.008946772
120.7	0.008946641
121.3532	0.008946525
122.0039	0.008946398
122.6183	0.008946273
123.2313	0.008946151
123.8445	0.008946019
124.4576	0.008945903
125.0642	0.008945787
125.7032	0.008945669
126.3367	0.008945537
126.9914	0.008945409
127.5975	0.008945297
128.2	0.008945198
128.8422	0.008945081
129.5027	0.008944982
130.1392	0.00894486
130.7533	0.008944758
131.3643	0.008944648
131.9807	0.008944537
132.5759	0.008944436
133.1647	0.008944329
133.7441	0.008944219
134.3354	0.008944122
134.9244	0.008944004
135.5206	0.0089439
136.1361	0.008943795
136.7415	0.008943689
137.3045	0.008943572
137.8486	0.008943458
138.4201	0.008943344
139.0263	0.008943251
139.6193	0.008943144
140.2081	0.008943039
140.8225	0.008942923
141.4533	0.008942813
142.1134	0.008942729
142.7378	0.008942641
143.3032	0.008942531
143.9216	0.008942431
144.5613	0.008942334
145.1586	0.008942232
145.7492	0.008942137
146.3322	0.008942016
146.9308	0.008941953
147.5134	0.008941841
148.1372	0.008941738
148.7719	0.008941637
149.4338	0.008941555
150.0967	0.008941493
150.7017	0.008941393
151.3199	0.008941291
151.9608	0.008941209
152.5542	0.00894113
153.1167	0.008941032
153.673	0.008940944
154.204	0.008940853
154.7346	0.008940771
155.2921	0.008940687
155.903	0.008940583
156.5369	0.0089405
157.097	0.008940395
157.6689	0.008940302
158.2391	0.008940204
158.8402	0.008940119
159.4192	0.008940029
160.0465	0.008939939
160.6572	0.008939842
161.236	0.008939736
161.8159	0.008939659
162.4035	0.008939581
162.9729	0.008939496
163.5256	0.00893939
164.1112	0.008939302
164.6939	0.008939206
165.2949	0.008939113
165.8916	0.00893902
166.4992	0.008938957
167.1042	0.00893887
167.6915	0.008938792
168.2693	0.008938713
168.8282	0.008938636
169.3982	0.008938556
169.9979	0.008938484
170.5932	0.008938406
171.1989	0.008938337
171.8015	0.008938259
172.4049	0.008938185
173.026	0.008938099
173.6184	0.008938038
174.1808	0.008937959
174.759	0.008937865
175.4092	0.00893779
176.0521	0.008937718
176.637	0.008937653
177.21	0.008937598
177.7984	0.00893753
178.3813	0.008937459
178.9999	0.008937376
179.6196	0.008937306
180.2006	0.008937224
180.8079	0.008937154
181.3978	0.008937086
181.9709	0.008937018
182.551	0.008936959
183.1831	0.008936879
183.8179	0.008936839
184.4676	0.008936757
185.0871	0.008936682
185.6681	0.008936619
186.2385	0.008936557
186.8221	0.0089365
187.4052	0.008936442
187.9513	0.008936374
188.4912	0.008936308
189.0332	0.00893625
189.5717	0.008936188
190.1155	0.008936135
190.6634	0.008936075
191.2129	0.008936009
191.8131	0.008935956
192.4523	0.008935907
193.0743	0.008935836
193.6644	0.008935766
194.2589	0.008935707
194.8749	0.008935639
195.5168	0.008935587
196.1154	0.008935502
196.677	0.008935437
197.2495	0.008935384
197.8348	0.008935327
198.398	0.00893527
198.9859	0.008935211
199.5915	0.008935151
200.2461	0.008935094
200.8707	0.008935037
201.4582	0.008934984
202.0462	0.008934932
202.6242	0.00893486
203.2054	0.008934791
203.846	0.008934728
204.4729	0.008934679
205.064	0.008934625
205.6952	0.008934569
206.3114	0.008934503
206.9086	0.008934448
207.5024	0.008934407
208.2021	0.008934353
208.8366	0.008934295
209.4458	0.00893424
210.0272	0.00893418
210.5918	0.008934126
211.1868	0.008934052
211.785	0.008934004
212.433	0.008933947
213.0636	0.008933891
213.6904	0.008933843
214.3105	0.008933797
214.9086	0.008933743
215.513	0.008933687
216.1034	0.008933635
216.6859	0.008933576
217.2686	0.00893353
217.856	0.008933485
218.4552	0.008933442
219.0586	0.008933386
219.6729	0.008933349
220.2884	0.008933282
220.8988	0.008933224
221.5214	0.008933192
222.1367	0.008933117
222.7286	0.008933068
223.3428	0.008933034
223.9657	0.008932956
224.5739	0.008932908
225.1571	0.008932871
225.7563	0.008932827
226.3442	0.008932778
226.9416	0.008932739
227.5195	0.008932693
228.1208	0.008932637
228.7227	0.00893259
229.3545	0.00893256
229.9358	0.008932518
230.5067	0.008932468
231.0742	0.008932424
231.6802	0.008932373
232.2781	0.008932326
232.8623	0.008932294
233.5027	0.008932235
234.113	0.008932185
234.727	0.008932141
235.3675	0.008932108
235.9888	0.008932065
236.6071	0.008932007
237.2319	0.008931963
237.8089	0.008931912
238.3976	0.008931869
239.0123	0.00893183
239.6258	0.008931803
240.2419	0.008931763
240.9002	0.008931722
241.5766	0.00893169
242.143	0.008931641
242.7112	0.008931609
243.2974	0.008931552
243.8714	0.008931512
244.4451	0.008931479
245.0722	0.00893143
245.7571	0.008931394
246.3795	0.008931356
247.0359	0.008931316
247.6559	0.008931268
248.2333	0.008931248
248.8921	0.008931215
249.5443	0.008931166
250.1468	0.008931121
250.7306	0.008931089
251.3086	0.008931071
251.8772	0.008931035
252.4493	0.008931005
253.071	0.008930977
253.6874	0.008930938
254.2725	0.008930895
254.8535	0.008930853
255.4408	0.00893083
256.0449	0.008930787
256.6959	0.008930757
257.3174	0.008930713
257.9774	0.008930668
258.6723	0.008930651
259.3455	0.008930608
259.9644	0.008930568
260.6049	0.008930529
261.2074	0.008930485
261.8252	0.008930464
262.4889	0.008930428
263.1502	0.008930405
263.7745	0.008930367
264.4445	0.008930336
265.0751	0.008930281
265.7101	0.008930241
266.3347	0.008930224
266.9219	0.008930193
267.4887	0.008930157
268.074	0.008930122
268.6666	0.008930085
269.3064	0.008930045
269.99	0.008930004
270.6679	0.008929965
271.3088	0.008929921
271.9266	0.008929874
272.5458	0.008929846
273.1562	0.008929801
273.7876	0.008929783
274.4083	0.008929752
275.0165	0.008929727
275.661	0.008929701
276.2565	0.008929688
276.8454	0.008929664
277.4281	0.00892963
278.0326	0.008929593
278.6401	0.008929569
279.2477	0.00892952
279.8498	0.008929506
280.4473	0.008929481
281.0534	0.00892945
281.6475	0.00892942
282.2516	0.008929381
282.8503	0.008929349
283.4547	0.00892933
284.0722	0.008929289
284.687	0.008929251
285.3218	0.008929226
285.9327	0.008929176
286.5488	0.008929145
287.1693	0.008929114
287.7935	0.008929089
288.3953	0.008929049
288.9839	0.008929025
289.5599	0.00892899
290.1345	0.008928974
290.72	0.008928958
291.3	0.008928939
291.8864	0.008928899
292.4822	0.008928875
293.0872	0.008928834
293.6724	0.008928832
294.2484	0.008928807
294.8127	0.008928793
295.4118	0.008928761
295.9769	0.008928742
296.5503	0.008928713
297.1449	0.008928696
297.765	0.008928678
298.321	0.00892864
298.9416	0.00892861
299.5997	0.008928577
300.1558	0.008928563


==> figs/MRI/Spiral/Knee7/GradDenoiser_QNP20/lst_iter_diff.txt <==
1.907085609436035156e+01
8.673668212890625000e+02
2.746685791015625000e+01
1.324389219284057617e+00
4.442752897739410400e-01
2.730867564678192139e-01
1.872521191835403442e-01
1.345545947551727295e-01
9.994687139987945557e-02
7.625208050012588501e-02
5.948576331138610840e-02
4.729764163494110107e-02
3.820532560348510742e-02
3.129941597580909729e-02
2.596781216561794281e-02
2.176924794912338257e-02
1.843803934752941132e-02
1.573861762881278992e-02
1.353689096868038177e-02
1.172750350087881088e-02
1.022311113774776459e-02
8.961082436144351959e-03
7.900035940110683441e-03
6.995919160544872284e-03
6.220554001629352570e-03
5.558015312999486923e-03
4.986383486539125443e-03
4.489000421017408371e-03
4.053776152431964874e-03
3.671425627544522285e-03
3.337248926982283592e-03
3.044026903808116913e-03
2.780662383884191513e-03
2.547873882576823235e-03
2.339417580515146255e-03
2.155077643692493439e-03
1.988186268135905266e-03
1.838047057390213013e-03
1.702664652839303017e-03
1.580118085257709026e-03
1.469990587793290615e-03
1.369181671179831028e-03
1.278705429285764694e-03
1.193869044072926044e-03
1.116924337111413479e-03
1.046868157573044300e-03
9.831323986873030663e-04
9.243396343663334846e-04
8.708176901564002037e-04
8.208605577237904072e-04
7.732381927780807018e-04
7.304613245651125908e-04
6.905085174366831779e-04
6.535858265124261379e-04
6.190292770043015480e-04
5.866651772521436214e-04
5.567321786656975746e-04
5.292678833939135075e-04
5.032948683947324753e-04
4.788258229382336140e-04
4.557588836178183556e-04
4.344164917711168528e-04
4.144081904087215662e-04
3.957986773457378149e-04
3.775944060180336237e-04
3.610710555221885443e-04
3.453367389738559723e-04
3.304668061900883913e-04
3.166653332300484180e-04
3.033827815670520067e-04
2.908096648752689362e-04
2.787567500490695238e-04
2.675438590813428164e-04
2.569231146480888128e-04
2.470045874360948801e-04
2.369815774727612734e-04
2.278817555634304881e-04
2.192819083575159311e-04
2.111495414283126593e-04
2.030454634223133326e-04
1.956249179784208536e-04
1.883545191958546638e-04
1.814776042010635138e-04
1.750303490553051233e-04
1.689343916950747371e-04
1.633418141864240170e-04
1.575098722241818905e-04
1.520318182883784175e-04
1.468588743591681123e-04
1.419651380274444818e-04
1.372475235257297754e-04
1.327508507529273629e-04
1.284515747101977468e-04
1.243856095243245363e-04
1.206098313559778035e-04
1.169273673440329731e-04
1.132630204665474594e-04
1.098080610972829163e-04
1.063743839040398598e-04
1.030915809678845108e-04
1.000313641270622611e-04
9.713747567730024457e-05
9.434360981686040759e-05
9.157414751825854182e-05
8.894374332157894969e-05
8.641428576083853841e-05
8.399125363212078810e-05
8.164355676854029298e-05
7.936252950457856059e-05
7.722619193373247981e-05
7.518633356085047126e-05
7.315655238926410675e-05
7.118943176465108991e-05
6.928396760486066341e-05
6.748432497261092067e-05
6.574000144610181451e-05
6.403617589967325330e-05
6.237397610675543547e-05
6.075228884583339095e-05
5.920944386161863804e-05
5.774259261670522392e-05
5.636437708744779229e-05
5.506088200490921736e-05
5.405677438830025494e-05
5.250030881143175066e-05
5.116663669468834996e-05
4.992403046344406903e-05
4.873653597314842045e-05
4.762054595630615950e-05
4.654001168091781437e-05
4.549829827737994492e-05
4.391414040583185852e-05
4.251978680258616805e-05
4.014162914245389402e-05
3.810555062955245376e-05
3.648907659226097167e-05
3.495705459499731660e-05
3.357612149557098746e-05
3.238325007259845734e-05
3.119161556242033839e-05
3.012471643160097301e-05
2.908277019741944969e-05
2.811914782796520740e-05
2.722891076700761914e-05
2.635022065078373998e-05
2.551498619141057134e-05
2.472469896019902080e-05
2.401091842330060899e-05
2.332615622435696423e-05
2.265747571073006839e-05
2.202361247327644378e-05
2.143106939911376685e-05
2.085812775476370007e-05
2.026933907472994179e-05
1.974083716049790382e-05
1.920093563967384398e-05
1.868759318313095719e-05
1.825336221372708678e-05
1.780090678948909044e-05
1.737573438731487840e-05
1.696272011031396687e-05
1.657016400713473558e-05
1.618527494429145008e-05
1.579202398716006428e-05
1.544755468785297126e-05
1.513332335889572278e-05
1.480314767832169309e-05
1.449774026696104556e-05
1.418066221958724782e-05
1.391650766890961677e-05
1.364460058539407328e-05
1.339079335593851283e-05
1.314036398980533704e-05
1.294979392696404830e-05
1.277799128729384392e-05
1.252045058208750561e-05
1.226460153702646494e-05
1.201824397867312655e-05
1.179872288048500195e-05
1.161649106506956741e-05
1.143266854342073202e-05
1.122589583246735856e-05
1.104128750739619136e-05
1.091051672119647264e-05
1.073115709004923701e-05
1.052227526088245213e-05
1.033868466038256884e-05
1.016637725115288049e-05
1.001680902845691890e-05
9.866635082289576530e-06
9.718509318190626800e-06
9.579893230693414807e-06
9.475290426053106785e-06
9.412323379365261644e-06
9.242088708560913801e-06
9.084044904739130288e-06
8.958020771387964487e-06
8.836197594064287841e-06
8.721300218894612044e-06
8.613144927949178964e-06
8.509803592460229993e-06
8.402897037740331143e-06
8.297306521853897721e-06
8.195763257390353829e-06
8.089733455562964082e-06
7.991181519173551351e-06
7.897813702584244311e-06
7.802534128131810576e-06
7.707769327680580318e-06
7.622312750754645094e-06
7.530952643719501793e-06
7.450707471434725448e-06
7.367712896666489542e-06
7.295601335499668494e-06
7.217899565148400143e-06
7.142113190639065579e-06
7.056999038468347862e-06
6.975475571380229667e-06
6.899499567225575447e-06
6.821648184995865449e-06
6.751955879735760391e-06
6.678405497950734571e-06
6.613157893298193812e-06
6.554536867042770609e-06
6.494956323876976967e-06
6.427713742596097291e-06
6.367502464854624122e-06
6.318498890323098749e-06
6.264054263738216832e-06
6.209516868693754077e-06
6.154532911750720814e-06
6.104713065724354237e-06
6.053513516235398129e-06
5.997258995193988085e-06
5.934516593697480857e-06
5.883187895960872993e-06
5.832148417539428920e-06
5.768293704022653401e-06
5.708952357963426039e-06
5.644082193612121046e-06
5.592169145529624075e-06
5.541434347833273932e-06
5.492634045367594808e-06
5.444548150990158319e-06
5.396057531470432878e-06
5.350766969058895484e-06
5.305535069055622444e-06
5.262880222289822996e-06
5.234173386270413175e-06
5.212462838244391605e-06
5.216755653236759827e-06
5.165825314179528505e-06
5.103354396851500496e-06
5.053874247096246108e-06
5.013904228690080345e-06
4.973145223630126566e-06
4.933170657750451937e-06
4.892564447800396010e-06
4.852998699789168313e-06
4.815924512513447553e-06
4.777232788910623640e-06
4.730982709588715807e-06
4.695155439549125731e-06
4.658456873585237190e-06
4.621505013346904889e-06
4.586215254676062614e-06
4.561263722280273214e-06
4.532614639174425974e-06
4.505677225097315386e-06
4.482570602704072371e-06
4.455369435163447633e-06
4.420642653713002801e-06
4.386451564641902223e-06
4.353527856437722221e-06
4.324762358010048047e-06
4.296811312087811530e-06
4.270760200597578660e-06
4.245779109623981640e-06
4.216937668388709426e-06
4.191790594632038847e-06
4.167521183262579143e-06
4.140283635933883488e-06
4.113468094146810472e-06
4.085316504642833024e-06
4.063818323629675433e-06
4.040324256493477151e-06
4.014969363197451457e-06
3.983265287388348952e-06
3.956723958253860474e-06
3.934434062102809548e-06
3.906377514795167372e-06
3.883587851305492222e-06
3.859096068481449038e-06
3.834269136859802529e-06
3.818297045654617250e-06
3.798566694968030788e-06
3.783183046834892593e-06
3.760432491617393680e-06
3.731624701686087064e-06
3.702826006701798178e-06
3.678056600620038807e-06
3.651533006632234901e-06
3.627775868153548799e-06
3.602244987632730044e-06
3.574775291781406850e-06
3.552605448930989951e-06
3.532443543008412234e-06
3.508475401758914813e-06
3.489000391709851101e-06
3.470139517958159558e-06
3.448475126788252965e-06
3.424831447773613036e-06
3.401540652703261003e-06
3.382163868081988767e-06
3.364551957929506898e-06
3.348012342030415311e-06
3.328531420265790075e-06
3.309742851342889480e-06
3.288485231678350829e-06
3.271421519457362592e-06
3.251093630751711316e-06
3.231007667636731640e-06
3.210971954104024917e-06
3.192702479282161221e-06
3.175022129653370939e-06
3.155262902510003187e-06
3.136080522381234914e-06
3.119769871773314662e-06
3.101901711488608271e-06
3.081964450757368468e-06
3.063458507313043810e-06
3.043502829314093105e-06
3.025373871423653327e-06
3.006261977134272456e-06
2.988489086419576779e-06
2.971087042169529013e-06
2.952841441583586857e-06
2.935769998657633550e-06
2.921930899901781231e-06
2.909710246967733838e-06
2.895129227908910252e-06
2.880912688851822168e-06
2.869144964279257692e-06
2.853962087101535872e-06
2.838245109160197899e-06
2.821617272275034338e-06
2.805231360980542377e-06
2.789374775602482259e-06
2.773763071672874503e-06
2.760422830760944635e-06
2.744411176536232233e-06
2.730613914536661468e-06
2.712537934712599963e-06
2.700115146581083536e-06
2.685591425688471645e-06
2.676821395652950741e-06
2.661603048181859776e-06
2.648788267833879218e-06
2.640400452946778387e-06
2.633549684105673805e-06
2.628905576784745790e-06
2.630094741107313894e-06
2.625636625452898443e-06
2.610828232718631625e-06
2.596138983790297061e-06
2.581779426691355184e-06
2.568806166891590692e-06
2.556469098635716364e-06
2.539795104894437827e-06
2.529106041038176045e-06
2.517481334507465363e-06
2.510105105102411471e-06
2.496201204849057831e-06
2.484810238456702791e-06
2.476465624567936175e-06
2.466457999616977759e-06
2.456020411045756191e-06
2.446991175020230003e-06
2.437331204419024289e-06
2.428726929792901501e-06
2.420909822831163183e-06
2.412325329714803956e-06
2.404808128630975261e-06
2.396518539171665907e-06
2.387821041338611394e-06
2.379695843046647497e-06
2.368525201745796949e-06
2.358245865252683870e-06
2.347961299165035598e-06
2.336026909688371234e-06
2.326945150343817659e-06
2.314798166480613872e-06
2.309878254891373217e-06
2.305877387698274106e-06
2.303677774762036279e-06
2.302439497725572437e-06
2.294043952133506536e-06
2.285531081724911928e-06
2.272586925755604170e-06
2.261781901324866340e-06
2.248763848911039531e-06
2.236552290924009867e-06
2.226801143478951417e-06
2.213274910900508985e-06
2.206636963819619268e-06
2.199129539803834632e-06
2.189250608353177086e-06
2.183006927225505933e-06
2.174644350816379301e-06
2.169294248233200051e-06
2.161623569918447174e-06
2.154358526240685023e-06
2.147386112483218312e-06
2.138016043318202719e-06
2.130446546289022081e-06
2.122558726114220917e-06
2.113518121404922567e-06
2.106284910041722469e-06
2.099302719216211699e-06
2.090198222504113801e-06
2.084795141854556277e-06
2.076731789202312939e-06
2.072244114970089868e-06
2.066454726445954293e-06
2.062164185190340504e-06
2.055678805845673196e-06
2.048677970378776081e-06
2.044494749497971497e-06
2.040300842054421082e-06
2.037691956502385437e-06
2.033547161772730760e-06
2.028996277658734471e-06
2.023763045144733042e-06
2.021743739533121698e-06
2.024270088440971449e-06
2.024463128691422753e-06
2.014705614783451892e-06
2.001765551540302113e-06
1.992717443499714136e-06
1.981447894650045782e-06
1.974694896489381790e-06
1.967396428881329484e-06
1.965356887012603693e-06
1.960037252501933835e-06
1.956090272869914770e-06
1.948791350514511578e-06
1.940249603649135679e-06
1.933115754582104273e-06
1.926348431879887357e-06
1.919792111948481761e-06
1.913387677632272243e-06
1.907503019538125955e-06
1.903012957882310729e-06
1.897413312690332532e-06
1.893898911475844216e-06
1.888055408016953152e-06
1.883800223367870785e-06
1.876385454124829266e-06
1.868231152002408635e-06
1.859826966210675891e-06
1.853991989264613949e-06
1.849548084464913700e-06
1.842473693614010699e-06
1.839663923419720959e-06
1.836198066484939773e-06
1.832062366702302825e-06
1.829428015298617538e-06
1.825492063289857469e-06
1.828196900532930158e-06
1.834668864830746315e-06
1.824944092732039280e-06
1.809689251786039677e-06
1.796468950487906113e-06
1.787052156032586936e-06
1.778616706360480748e-06
1.772786276887927670e-06
1.764713942975504324e-06
1.756965843924263027e-06
1.750049818838306237e-06
1.743662551234592684e-06
1.738084961289132480e-06
1.735865225782617927e-06
1.740641664582653902e-06
1.739832669045426883e-06
1.730668259369849693e-06
1.723582272461499088e-06
1.720735440358112101e-06
1.715009943836776074e-06
1.708485001472581644e-06
1.698756364021392073e-06
1.690019075795134995e-06
1.681934122643724550e-06
1.676973624853417277e-06
1.672355324444652069e-06
1.666244997977628373e-06
1.660323846408573445e-06
1.654089146541082300e-06
1.646548412281845231e-06
1.638493813516106457e-06
1.632567432352516335e-06


==> figs/MRI/Spiral/Knee7/GradDenoiser_QNP20/lst_iter_diff_norm.txt <==
6.593842059373855591e-02
2.998963117599487305e+00
9.496800601482391357e-02
4.579140339046716690e-03
1.536103547550737858e-03
9.442107984796166420e-04
6.474333349615335464e-04
4.652290954254567623e-04
3.455711994320154190e-04
2.636452845763415098e-04
2.056749362964183092e-04
1.635339140193536878e-04
1.320967858191579580e-04
1.082192611647769809e-04
8.978498226497322321e-05
7.526823901571333408e-05
6.375041994033381343e-05
5.441703979158774018e-05
4.680446363636292517e-05
4.054841701872646809e-05
3.534690767992287874e-05
3.098338129348121583e-05
2.731475979089736938e-05
2.418873191345483065e-05
2.150786895072087646e-05
1.921711009345017374e-05
1.724066532915458083e-05
1.552093817736022174e-05
1.401612917106831446e-05
1.269413405680097640e-05
1.153870107373222709e-05
1.052487186825601384e-05
9.614275768399238586e-06
8.809398423181846738e-06
8.088650247373152524e-06
7.451286364812403917e-06
6.874251084809657186e-06
6.355137429636670277e-06
5.887046427233144641e-06
5.463335583044681698e-06
5.082564257463673130e-06
4.734012691187672317e-06
4.421186531544663012e-06
4.127860393055016175e-06
3.861820459860609844e-06
3.619597919168882072e-06
3.399228262424003333e-06
3.195949375367490575e-06
3.010894715771428309e-06
2.838165528373792768e-06
2.673508788575418293e-06
2.525605850678402930e-06
2.387467020525946282e-06
2.259804887216887437e-06
2.140323886123951524e-06
2.028423523370292969e-06
1.924928710650419816e-06
1.829969619393523317e-06
1.740166567287815269e-06
1.655563664826331660e-06
1.575808596498973202e-06
1.502016289123275783e-06
1.432836597814457491e-06
1.368493258269154467e-06
1.305551108998770360e-06
1.248420858246390708e-06
1.194018636851978954e-06
1.142605128734430764e-06
1.094885874408646487e-06
1.048960825755784754e-06
1.005488684313604608e-06
9.638150686441804282e-07
9.250459811482869554e-07
8.883242230695032049e-07
8.540304179405211471e-07
8.193753728846786544e-07
7.879123131715459749e-07
7.581779186693893280e-07
7.300598667825397570e-07
7.020396424195496365e-07
6.763827400391164701e-07
6.512449886031390633e-07
6.274676707107573748e-07
6.051760124137217645e-07
5.840989274474850390e-07
5.647623311233473942e-07
5.445980946205963846e-07
5.256574695522431284e-07
5.077717446511087473e-07
4.908513915324874688e-07
4.745400303818314569e-07
4.589925595155364135e-07
4.441276075795030920e-07
4.300693206005234970e-07
4.170143768078560242e-07
4.042820762606424978e-07
3.916124455827230122e-07
3.796667442657053471e-07
3.677946267544029979e-07
3.564441897196957143e-07
3.458633273112354800e-07
3.358575781930994708e-07
3.261976360136031872e-07
3.166221063111152034e-07
3.075273298236425035e-07
2.987816287713940255e-07
2.904038751694315579e-07
2.822865781126893125e-07
2.743998379628465045e-07
2.670133483206882374e-07
2.599604158604051918e-07
2.529423568375932518e-07
2.461409280840598512e-07
2.395527189946733415e-07
2.333303541490749922e-07
2.272992674079432618e-07
2.214082144291751320e-07
2.156610747761078528e-07
2.100540115179683198e-07
2.047195408749757917e-07
1.996478431465220638e-07
1.948825882891469519e-07
1.903756867704942124e-07
1.869039465418609325e-07
1.815223811263422249e-07
1.769111435123704723e-07
1.726147758063234505e-07
1.685089614511525724e-07
1.646503733354620636e-07
1.609143680525448872e-07
1.573125842924127937e-07
1.518352945595324854e-07
1.470142478865454905e-07
1.387916483963635983e-07
1.317518041332732537e-07
1.261627602389125968e-07
1.208657209872399108e-07
1.160910798603254079e-07
1.119666706017596880e-07
1.078465388104632439e-07
1.041576780380637501e-07
1.005550984700676054e-07
9.722332805495170760e-08
9.414529245077574160e-08
9.110717513749477803e-08
8.821930919111764524e-08
8.548685315190596157e-08
8.301892506779040559e-08
8.065132561796417576e-08
7.833933324263853137e-08
7.614771391217800556e-08
7.409897051502412069e-08
7.211799868400703417e-08
7.008222979720812873e-08
6.825491283279916388e-08
6.638817495741022867e-08
6.461326762519092881e-08
6.311189082452983712e-08
6.154750309406153974e-08
6.007745412262011087e-08
5.864943375399889192e-08
5.729215146743626974e-08
5.596137953034485690e-08
5.460169560933536559e-08
5.341067677022692806e-08
5.232420718925823167e-08
5.118260659742190910e-08
5.012664416881307261e-08
4.903033357095409883e-08
4.811700549112174485e-08
4.717687218658284110e-08
4.629932348620968696e-08
4.543345255569875007e-08
4.477454496054633637e-08
4.418053123345089261e-08
4.329006841885529866e-08
4.240546047640236793e-08
4.155366539748683863e-08
4.079466009443422081e-08
4.016458632349895197e-08
3.952900939907522115e-08
3.881408261463548115e-08
3.817579141696114675e-08
3.772364465248756460e-08
3.710350071628454316e-08
3.638128021066222573e-08
3.574650619952990382e-08
3.515074809001816902e-08
3.463360798150461051e-08
3.411437177192055969e-08
3.360221967341203708e-08
3.312294794000081311e-08
3.276128168749892211e-08
3.254356784054834861e-08
3.195497200181307562e-08
3.140852911087677057e-08
3.097279588359924674e-08
3.055158614984065935e-08
3.015432170627718733e-08
2.978037016987400420e-08
2.942306132069916202e-08
2.905342810777256091e-08
2.868834236835482443e-08
2.833725254447472253e-08
2.797064979631613824e-08
2.762990014559818519e-08
2.730707748810345947e-08
2.697764323045248602e-08
2.664998888235459162e-08
2.635451856747295096e-08
2.603863791250660142e-08
2.576118518504699750e-08
2.547422717213976284e-08
2.522489772616154369e-08
2.495624151777064981e-08
2.469420579132020066e-08
2.439991853009360057e-08
2.411804800317440822e-08
2.385535680105022038e-08
2.358618189646222163e-08
2.334521731484073825e-08
2.309091406971219840e-08
2.286531675110836659e-08
2.266263088301911921e-08
2.245662855671071156e-08
2.222413542085632798e-08
2.201595172834913683e-08
2.184651926029346214e-08
2.165827339695169940e-08
2.146970778937884461e-08
2.127959852771255100e-08
2.110734342863906932e-08
2.093031881145179796e-08
2.073581661932166753e-08
2.051888081666675134e-08
2.034141033391279052e-08
2.016493816370257264e-08
1.994415832484719431e-08
1.973898200446910778e-08
1.951469030814223515e-08
1.933519833130503685e-08
1.915977954070058331e-08
1.899105050995331112e-08
1.882479061521280528e-08
1.865713272763969144e-08
1.850053799046236236e-08
1.834414753432156431e-08
1.819666550773035851e-08
1.809740979297203012e-08
1.802234450565265433e-08
1.803718774340268283e-08
1.786109393719925720e-08
1.764509782731238374e-08
1.747401690010974562e-08
1.733581989071808493e-08
1.719489262086426606e-08
1.705667962426105078e-08
1.691628170874537318e-08
1.677948091582948109e-08
1.665129367722784082e-08
1.651751624365260795e-08
1.635760327189927921e-08
1.623372902770370274e-08
1.610684208230850345e-08
1.597907939299147984e-08
1.585706321804991603e-08
1.577079267178760347e-08
1.567173590899528790e-08
1.557859974354869337e-08
1.549870631833982770e-08
1.540465710547778144e-08
1.528458781763220031e-08
1.516637126997011364e-08
1.505253521827398799e-08
1.495307699883596797e-08
1.485643519316681704e-08
1.476636235508976824e-08
1.467998878013077046e-08
1.458026854805893890e-08
1.449332120984081484e-08
1.440940788910438641e-08
1.431523344308516243e-08
1.422251738603108606e-08
1.412518191301614934e-08
1.405085026107144586e-08
1.396961835098409210e-08
1.388195247642443064e-08
1.377233438404346089e-08
1.368056690154162425e-08
1.360349788370740498e-08
1.350649103670775730e-08
1.342769451184722129e-08
1.334301380495617195e-08
1.325717313704899425e-08
1.320194886744729956e-08
1.313372965938697234e-08
1.308054020654481064e-08
1.300187957298248875e-08
1.290227480410521821e-08
1.280270200965105687e-08
1.271706029370989199e-08
1.262535409551901466e-08
1.254321269072988798e-08
1.245493841395273193e-08
1.235996016646367934e-08
1.228330681612987973e-08
1.221359635650287601e-08
1.213072486905275582e-08
1.206338939852003023e-08
1.199817667441038793e-08
1.192327125920655817e-08
1.184152242927893894e-08
1.176099306832156799e-08
1.169399688194516784e-08
1.163310248131210756e-08
1.157591622558129529e-08
1.150856032694491660e-08
1.144359806914962974e-08
1.137009864038418527e-08
1.131109961249876505e-08
1.124081538961263504e-08
1.117136694261944285e-08
1.110209257859651188e-08
1.103892532938743898e-08
1.097779467329473846e-08
1.090947598925140483e-08
1.084315215393871767e-08
1.078675726517985822e-08
1.072497646248393721e-08
1.065604315897417109e-08
1.059205789744055437e-08
1.052305975690615014e-08
1.046037834129265320e-08
1.039429786686696389e-08
1.033284746654317132e-08
1.027267870767900604e-08
1.020959405906296524e-08
1.015056838582495402e-08
1.010271866164202947e-08
1.006046534968163542e-08
1.001005056622261691e-08
9.960896107941152877e-09
9.920208654534690140e-09
9.867713757216733939e-09
9.813371448785801476e-09
9.755879659678612370e-09
9.699224534642780782e-09
9.644399945329951152e-09
9.590421790051095741e-09
9.544296908359228837e-09
9.488935859280900331e-09
9.441230908180386905e-09
9.378732457321348193e-09
9.335780148944650136e-09
9.285563429273224756e-09
9.255241018024662480e-09
9.202622663906367961e-09
9.158314995261207514e-09
9.129313305322739325e-09
9.105626475047756685e-09
9.089569985576417821e-09
9.093681363481209701e-09
9.078267027007314027e-09
9.027066205646860908e-09
8.976277499073148647e-09
8.926628325411911646e-09
8.881772650681796222e-09
8.839116993897278007e-09
8.781465332674542879e-09
8.744508228630820668e-09
8.704314602425711200e-09
8.678811447282441804e-09
8.630737902137752826e-09
8.591352518294570473e-09
8.562500930509031605e-09
8.527899275634354126e-09
8.491810810085098638e-09
8.460591338632639236e-09
8.427191389159816026e-09
8.397441852991960332e-09
8.370413695502065821e-09
8.340732549072527036e-09
8.314741783976842271e-09
8.286080266373119230e-09
8.256008321438912390e-09
8.227914349845377728e-09
8.189291911264717783e-09
8.153750563621997571e-09
8.118191452410883358e-09
8.076927571210035239e-09
8.045526911359957012e-09
8.003527618427597190e-09
7.986517225333500392e-09
7.972683846446670941e-09
7.965078374638778769e-09
7.960797354655824165e-09
7.931769019364764972e-09
7.902335674714322522e-09
7.857580364145633212e-09
7.820221803456206544e-09
7.775210697502643598e-09
7.732988471786939044e-09
7.699274107153541991e-09
7.652506184285812196e-09
7.629554765742341260e-09
7.603597751426605100e-09
7.569441073940197384e-09
7.547853009270966140e-09
7.518939248996048264e-09
7.500441157048953755e-09
7.473919261258288316e-09
7.448799799192329374e-09
7.424692416435618725e-09
7.392295220398636957e-09
7.366123266905333367e-09
7.338850416260811471e-09
7.307592309047095114e-09
7.282582981105178987e-09
7.258441847568519734e-09
7.226962583928298045e-09
7.208281083137535461e-09
7.180401606632358380e-09
7.164885573729407042e-09
7.144868252595415470e-09
7.130033452540374128e-09
7.107610056067414916e-09
7.083404085506117553e-09
7.068940544030510864e-09
7.054440143150486620e-09
7.045419803120012148e-09
7.031088600228940777e-09
7.015353631345533358e-09
6.997259660579402407e-09
6.990277690022139723e-09
6.999012924779890454e-09
6.999680390862295098e-09
6.965943377679195692e-09
6.921202277965221583e-09
6.889917969488124072e-09
6.850953138126669728e-09
6.827604259740382986e-09
6.802369334479863028e-09
6.795317641916653884e-09
6.776924799112293840e-09
6.763277937693601416e-09
6.738041236076242058e-09
6.708507971353583343e-09
6.683842368460091166e-09
6.660443752082301216e-09
6.637775218365504770e-09
6.615631598094751098e-09
6.595284762767050779e-09
6.579760292169112290e-09
6.560399334887279110e-09
6.548248165927361697e-09
6.528043883236023248e-09
6.513331207713690674e-09
6.487694381718256409e-09
6.459500490052505484e-09
6.430442844873596187e-09
6.410267872070107842e-09
6.394902829498505525e-09
6.370442839909173927e-09
6.360727944354493957e-09
6.348744641115899867e-09
6.334445412647937701e-09
6.325336698864703067e-09
6.311728029118057748e-09
6.321080103788290216e-09
6.343457314983425022e-09
6.309833544548837381e-09
6.257089069094945444e-09
6.211379410814288349e-09
6.178820122215711308e-09
6.149654119269598596e-09
6.129495133677664853e-09
6.101584570927798268e-09
6.074795333432803091e-09
6.050882905839216619e-09
6.028798349433373005e-09
6.009513775495634036e-09
6.001839025771005254e-09
6.018353815306909382e-09
6.015556497374063838e-09
5.983870288162052020e-09
5.959369886454624066e-09
5.949527093207507278e-09
5.929730928500021037e-09
5.907170308461218156e-09
5.873533215350335013e-09
5.843323602761074653e-09
5.815369519268642762e-09
5.798218349895023493e-09
5.782250234176444792e-09
5.761123578196247763e-09
5.740651065622159877e-09
5.719094087197618137e-09
5.693021609687320961e-09
5.665172331248413684e-09
5.644681611016721945e-09


==> figs/MRI/Spiral/Knee7/GradDenoiser_QNP20/lst_psnr.txt <==
1.827867244951491088e+01
1.906656519834706032e+01
3.007300497742510004e+01
3.340738080055796644e+01
3.438145321522743814e+01
3.514213020031699841e+01
3.580909671644455017e+01
3.640487444458018018e+01
3.694279126817922787e+01
3.743292111369773068e+01
3.788310068182693158e+01
3.829923868818472954e+01
3.868602154685345340e+01
3.904720111266954063e+01
3.938587473704139796e+01
3.970464444399395632e+01
4.000554568740402317e+01
4.029046089622387683e+01
4.056078033566027585e+01
4.081780749119731411e+01
4.106272149254764514e+01
4.129650252807890354e+01
4.152001253804619552e+01
4.173409260959459033e+01
4.193939619584553924e+01
4.213651219404180637e+01
4.232606932602871552e+01
4.250859051737521099e+01
4.268452077999357641e+01
4.285424309276340438e+01
4.301810981165050407e+01
4.317650941796048869e+01
4.332979609494501005e+01
4.347816159033476424e+01
4.362190936184550338e+01
4.376126144066810753e+01
4.389650446409108042e+01
4.402779926245537467e+01
4.415533619244040864e+01
4.427929373067422603e+01
4.439983311355749862e+01
4.451714292406741436e+01
4.463133395979448181e+01
4.474259341446204985e+01
4.485094836652771022e+01
4.495654324652291223e+01
4.505950821598440115e+01
4.515997016580569579e+01
4.525801419128999470e+01
4.535376198730362773e+01
4.544726546253488664e+01
4.553852688632613166e+01
4.562769744965845575e+01
4.571483295795430735e+01
4.580000921954544424e+01
4.588327444993819881e+01
4.596468021188197639e+01
4.604429691714311446e+01
4.612221378751617351e+01
4.619845870014014366e+01
4.627307168634922618e+01
4.634609202652239190e+01
4.641758435014431683e+01
4.648759555324310355e+01
4.655617838052434365e+01
4.662331594861348805e+01
4.668909895440555857e+01
4.675355004580207918e+01
4.681669727982753670e+01
4.687859781125155223e+01
4.693926141472537239e+01
4.699871637239992594e+01
4.705698100779669346e+01
4.711410360615732884e+01
4.717010723766968994e+01
4.722503886829500885e+01
4.727885981977935614e+01
4.733164469462892754e+01
4.738341900756018532e+01
4.743421416046083294e+01
4.748400827460248763e+01
4.753285786915164834e+01
4.758076186324025514e+01
4.762774812698140181e+01
4.767385086635756153e+01
4.771909517338101381e+01
4.776352983563502619e+01
4.780710652164049890e+01
4.784985977825149916e+01
4.789181364046641676e+01
4.793299353271494567e+01
4.797340816636428684e+01
4.801307787986782927e+01
4.805201830027813514e+01
4.809025986497714200e+01
4.812782944131366492e+01
4.816472537820339994e+01
4.820094437248301489e+01
4.823651191539311611e+01
4.827142123025665654e+01
4.830568446964016971e+01
4.833933019787384211e+01
4.837237573255106327e+01
4.840482983311972021e+01
4.843668975979576174e+01
4.846797176434763799e+01
4.849868992626088726e+01
4.852885465860040171e+01
4.855847701978510145e+01
4.858755968491614396e+01
4.861612977541126668e+01
4.864419652891277224e+01
4.867175735775446554e+01
4.869882401847357301e+01
4.872540582568744583e+01
4.875151648410052729e+01
4.877716403032042791e+01
4.880235178925109096e+01
4.882708382465401797e+01
4.885136887918133652e+01
4.887522039532755258e+01
4.889864726129271588e+01
4.892166763831583864e+01
4.894428947965059251e+01
4.896656661419449819e+01
4.898839950854046776e+01
4.900982899238778145e+01
4.903086961808033095e+01
4.905152861950493559e+01
4.907182766786121419e+01
4.909176632470602897e+01
4.911135059784932366e+01
4.913000761604654087e+01
4.914747022544636934e+01
4.916430982200233046e+01
4.918065661454484427e+01
4.919650775038661550e+01
4.921191507194251358e+01
4.922691309935983384e+01
4.924149000474172766e+01
4.925568354582942732e+01
4.926951018847827868e+01
4.928298717047689337e+01
4.929611789454960302e+01
4.930889608303515104e+01
4.932134878991068661e+01
4.933350410132234032e+01
4.934536991724321098e+01
4.935692563377646991e+01
4.936818735419217319e+01
4.937918434903619413e+01
4.938991594738464386e+01
4.940038054433075132e+01
4.941057291320368705e+01
4.942052317643835835e+01
4.943021383462151164e+01
4.943968732710999348e+01
4.944895494041539052e+01
4.945797638451959699e+01
4.946678844333988678e+01
4.947539097284067111e+01
4.948379545693428128e+01
4.949199683898790880e+01
4.949999615791890051e+01
4.950783786632474204e+01
4.951550585618129219e+01
4.952298359037706632e+01
4.953028974387905947e+01
4.953741644035160618e+01
4.954439545674670597e+01
4.955117509059293468e+01
4.955781407154694307e+01
4.956429899303890352e+01
4.957064462204514399e+01
4.957688364164909700e+01
4.958298777146438852e+01
4.958892087258429626e+01
4.959470550254341958e+01
4.960036636394026743e+01
4.960590415755787319e+01
4.961129578179316013e+01
4.961656379937200256e+01
4.962170145366001606e+01
4.962672667760492828e+01
4.963162886063854273e+01
4.963640813371105764e+01
4.964106342050526877e+01
4.964560204072523675e+01
4.965004428234917100e+01
4.965437803242564740e+01
4.965860902215002426e+01
4.966273753443289252e+01
4.966677657499535314e+01
4.967071825864031354e+01
4.967455824866383551e+01
4.967829899431134066e+01
4.968194019696242236e+01
4.968550042948138667e+01
4.968894691991256707e+01
4.969230484260400971e+01
4.969557176452088498e+01
4.969875202193144759e+01
4.970184158469963620e+01
4.970487479971375677e+01
4.970779328614352721e+01
4.971063407519510235e+01
4.971340880134788875e+01
4.971609825783807679e+01
4.971871959917508121e+01
4.972126342964742207e+01
4.972373242536150428e+01
4.972613887886964790e+01
4.972846896185576782e+01
4.973072472038978020e+01
4.973293368217490240e+01
4.973504361440825505e+01
4.973708304420046744e+01
4.973904219282651695e+01
4.974094769681001083e+01
4.974280066120121546e+01
4.974457742430661256e+01
4.974629107869547795e+01
4.974794308687681621e+01
4.974953647783561195e+01
4.975106672373146921e+01
4.975252654695562882e+01
4.975396098176762649e+01
4.975533310966336842e+01
4.975664937421264256e+01
4.975790882522162661e+01
4.975912575251808079e+01
4.976030041664900239e+01
4.976142081713855703e+01
4.976248749035068641e+01
4.976350915090718274e+01
4.976448320089380672e+01
4.976543043969932967e+01
4.976633087625181417e+01
4.976712035787311095e+01
4.976788117242281828e+01
4.976858624974030931e+01
4.976925690223698240e+01
4.976987144971172228e+01
4.977045642210300969e+01
4.977099175711376944e+01
4.977149471098860545e+01
4.977194403451396454e+01
4.977236157119083515e+01
4.977272476627546638e+01
4.977306632623830751e+01
4.977336116860607262e+01
4.977357523197895262e+01
4.977376978605663282e+01
4.977393044761356578e+01
4.977403564020235649e+01
4.977410605514435815e+01
4.977414420170001108e+01
4.977415272812926617e+01
4.977412749972139494e+01
4.977406486638220429e+01
4.977397059138574775e+01
4.977385024940819847e+01
4.977369025481834086e+01
4.977348519197246901e+01
4.977325251410330509e+01
4.977298576639746841e+01
4.977267818652163101e+01
4.977236321107645267e+01
4.977201481950557849e+01
4.977163155413126816e+01
4.977124021189351311e+01
4.977080156462969285e+01
4.977032096643630155e+01
4.976982276454046428e+01
4.976930372783598955e+01
4.976875741217297389e+01
4.976818659563786440e+01
4.976758387337022782e+01
4.976696396586764592e+01
4.976629839294772495e+01
4.976560669202564213e+01
4.976490041469670444e+01
4.976415300534303299e+01
4.976338838615546223e+01
4.976259132268445029e+01
4.976177176495257015e+01
4.976091850091563629e+01
4.976004214336045095e+01
4.975913156492207889e+01
4.975820468123296081e+01
4.975727389995035566e+01
4.975628951933872202e+01
4.975528934424650629e+01
4.975427909776734481e+01
4.975323985616736877e+01
4.975218537618279413e+01
4.975110250008148682e+01
4.974998159469440395e+01
4.974885743181620512e+01
4.974770746947371691e+01
4.974654140010945014e+01
4.974537630879359540e+01
4.974417824035874958e+01
4.974296795340451638e+01
4.974173564126396485e+01
4.974047974592201626e+01
4.973919897487498787e+01
4.973791687395495842e+01
4.973658267776863795e+01
4.973525997907063356e+01
4.973391666983566495e+01
4.973254402860540324e+01
4.973115951045816274e+01
4.972975696991240824e+01
4.972834729769331830e+01
4.972691146491733605e+01
4.972547543056609953e+01
4.972401129531264985e+01
4.972253933972279327e+01
4.972105025650843402e+01
4.971956562198076313e+01
4.971804852030310684e+01
4.971652680198112506e+01
4.971499502440543949e+01
4.971344998116311587e+01
4.971190164574908010e+01
4.971033296664909784e+01
4.970875893516468125e+01
4.970717227238328917e+01
4.970558423792229519e+01
4.970397669429367227e+01
4.970235313390817566e+01
4.970072854303084142e+01
4.969909201814810729e+01
4.969744702036149420e+01
4.969579279037515107e+01
4.969412034492725638e+01
4.969242456535540953e+01
4.969072827505372913e+01
4.968901722118445008e+01
4.968732115693951812e+01
4.968560955434100634e+01
4.968387791721679037e+01
4.968213363617309142e+01
4.968038072357916946e+01
4.967862963741648485e+01
4.967685951173669423e+01
4.967507979135669416e+01
4.967330158487244063e+01
4.967151274233245317e+01
4.966972683131157140e+01
4.966793380745875908e+01
4.966613185464898095e+01
4.966433049685227985e+01
4.966252283944150037e+01
4.966069018871537821e+01
4.965885786128814772e+01
4.965701955307365267e+01
4.965516449828043477e+01
4.965330901093891924e+01
4.965145058875798156e+01
4.964958192050686847e+01
4.964769154094810233e+01
4.964580376700902775e+01
4.964391132630432679e+01
4.964201846117691730e+01
4.964011232537964702e+01
4.963820314487855967e+01
4.963630215885348207e+01
4.963439255424923857e+01
4.963247955327845062e+01
4.963056088432593072e+01
4.962865636842029460e+01
4.962672703998375567e+01
4.962478339240046665e+01
4.962285591490869052e+01
4.962091202711694393e+01
4.961896919280842155e+01
4.961703099400430261e+01
4.961507395854455638e+01
4.961311310326677670e+01
4.961114326309431277e+01
4.960916765977786724e+01
4.960720143634198109e+01
4.960522271916655512e+01
4.960324275497242752e+01
4.960126862803215886e+01
4.959927207465398169e+01
4.959727359405198399e+01
4.959528159460123220e+01
4.959327169330806129e+01
4.959127612566416587e+01
4.958926221510846233e+01
4.958725608153307718e+01
4.958523065236483518e+01
4.958322152315950149e+01
4.958121082847397076e+01
4.957917706940620661e+01
4.957716453582663974e+01
4.957513810398264553e+01
4.957312160954256086e+01
4.957106095001919499e+01
4.956901681278463201e+01
4.956696374635616564e+01
4.956492166188447612e+01
4.956287543637998283e+01
4.956082435317050283e+01
4.955876758489271339e+01
4.955671186489206548e+01
4.955465749352708826e+01
4.955259800496384059e+01
4.955053110669071259e+01
4.954847105583525035e+01
4.954640311991074242e+01
4.954433225968732302e+01
4.954225689846924752e+01
4.954018112883837688e+01
4.953810275280456210e+01
4.953603412872486444e+01
4.953396161428038624e+01
4.953186656761116069e+01
4.952975215447003166e+01
4.952765033796627847e+01
4.952555761888624630e+01
4.952346173500697546e+01
4.952136563117036872e+01
4.951927426322561132e+01
4.951715664263929284e+01
4.951505942070564714e+01
4.951294433347767665e+01
4.951083868743242533e+01
4.950873382264170175e+01
4.950662049914859608e+01
4.950449805754082888e+01
4.950237288703942795e+01
4.950024905191157387e+01
4.949811771845152464e+01
4.949599273237688379e+01
4.949386590685303133e+01
4.949174631219108278e+01
4.948960244766939809e+01
4.948747064466616052e+01
4.948535789452613187e+01
4.948322662332582667e+01
4.948108451429268939e+01
4.947894839556052204e+01
4.947680659640261780e+01
4.947466984755990893e+01
4.947253883428336962e+01
4.947040726241464625e+01
4.946827644183183281e+01
4.946614863271961582e+01
4.946402422562780288e+01
4.946189712063098654e+01
4.945974732557401410e+01
4.945762361712890254e+01
4.945547194164529259e+01
4.945333071280050063e+01
4.945116375326720970e+01
4.944901353760869966e+01
4.944684386824321365e+01
4.944467675990836142e+01
4.944252348734086411e+01
4.944036431633925588e+01
4.943819936648989000e+01
4.943604191735829545e+01
4.943387445664133395e+01
4.943169964398896354e+01
4.942952997778129998e+01
4.942735817601808179e+01
4.942519699288758517e+01
4.942302293374935829e+01
4.942086234734599515e+01
4.941870731086113722e+01
4.941655919930173013e+01
4.941439968906801994e+01
4.941225423678326933e+01
4.941011330626571407e+01
4.940797211193765293e+01
4.940581040332141782e+01
4.940366153394644755e+01
4.940150147729553254e+01
4.939934823242622741e+01
4.939717843604215375e+01
4.939501126877922133e+01
4.939285377987266656e+01
4.939069529806234016e+01
4.938853814149104693e+01
4.938638745221794579e+01
4.938421933188099899e+01
4.938206083492366361e+01
4.937989406667341541e+01
4.937774808471515797e+01
4.937558621313942808e+01
4.937343242565513890e+01
4.937128139258567927e+01
4.936914065278566000e+01
4.936700801910667025e+01
4.936487020797434866e+01
4.936273450261608531e+01
4.936059967176858976e+01


==> figs/MRI/Spiral/Knee7/GradDenoiser_QNP20/lst_psnr_time.txt <==
0	18.2786724495149
0.465353020001203	19.0665651983471
1.06428902992047	30.0730049774251
1.64025049004704	33.407380800558
2.28281452995725	34.3814532152274
2.90942955506034	35.142130200317
3.51373211597092	35.8090967164446
4.12217406090349	36.4048744445802
4.70650716894306	36.9427912681792
5.28323076386005	37.4329211136977
5.8550081748981	37.8831006818269
6.42602580809034	38.2992386881847
6.98522526910529	38.6860215468535
7.5523910690099	39.0472011126695
8.14897887897678	39.3858747370414
8.75656379503198	39.704644443994
9.34534447896294	40.005545687404
9.95247333683074	40.2904608962239
10.5602333669085	40.5607803356603
11.1745730349794	40.8178074911973
11.764422127977	41.0627214925476
12.3622530431021	41.2965025280789
12.9743041249458	41.5200125380462
13.5648026277777	41.7340926095946
14.1456058886833	41.9393961958455
14.7331734295003	42.1365121940418
15.3524459465407	42.3260693260287
15.9724285525735	42.5085905173752
16.6116749343928	42.6845207799936
17.2211648814846	42.8542430927634
17.8280700184405	43.0181098116505
18.455170522444	43.1765094179605
19.0506287943572	43.329796094945
19.6396255644504	43.4781615903348
20.2475049225613	43.6219093618455
20.8442655666731	43.7612614406681
21.4176414557733	43.8965044640911
21.9596862366889	44.0277992624554
22.5357331396081	44.1553361924404
23.1185574284755	44.2792937306742
23.6937637964729	44.3998331135575
24.2625311994925	44.5171429240674
24.8412460614927	44.6313339597945
25.4757399833761	44.742593414462
26.1510715673212	44.8509483665277
26.7966739903204	44.9565432465229
27.4426462233532	45.0595082159844
28.0681719284039	45.1599701658057
28.6845149735454	45.25801419129
29.2956380755641	45.3537619873036
29.8736084806733	45.4472654625349
30.4477592248004	45.5385268863261
31.0294698898215	45.6276974496585
31.6525494628586	45.7148329579543
32.3034968159627	45.8000092195454
32.9335328941233	45.8832744499382
33.5914911041036	45.964680211882
34.2347061152104	46.0442969171431
34.857832062291	46.1222137875162
35.4307788193692	46.1984587001401
36.0315081162844	46.2730716863492
36.643752702279	46.3460920265224
37.2334720641375	46.4175843501443
37.8028826753143	46.4875955532431
38.3850397672504	46.5561783805243
38.9713485252578	46.6233159486135
39.561476451112	46.6890989544056
40.1710385561455	46.7535500458021
40.785020116251	46.8166972798275
41.4223601063713	46.8785978112516
42.0268654043321	46.9392614147254
42.607308131177	46.9987163723999
43.2272300601471	47.0569810077967
43.8610072392039	47.1141036061573
44.4769751462154	47.1701072376697
45.0576794471126	47.225038868295
45.6392552549951	47.2788598197794
46.239399550017	47.3316446946289
46.8630086679477	47.3834190075602
47.4754261488561	47.4342141604608
48.0753493478987	47.4840082746025
48.6831839447841	47.5328578691516
49.2770229966845	47.5807618632403
49.8555810987018	47.6277481269814
50.4534047897905	47.6738508663576
51.0404499766883	47.719095173381
51.6434546557721	47.763529835635
52.2417001717258	47.8071065216405
52.8189897078555	47.8498597782515
53.4038735616487	47.8918136404664
54.0174444194417	47.9329935327149
54.6076501414645	47.9734081663643
55.1809865825344	48.0130778798678
55.7673188345507	48.0520183002781
56.3804723024368	48.0902598649771
56.9875178304501	48.1278294413137
57.588153417455	48.1647253782034
58.1700468363706	48.200944372483
58.7445426622871	48.2365119153931
59.3403976163827	48.2714212302567
60.0074959674384	48.3056844696402
60.6383093732875	48.3393301978738
61.2739143804647	48.3723757325511
61.883111984469	48.4048298331197
62.4890786525793	48.4366897597958
63.1036521675996	48.4679717643476
63.6996396274772	48.4986899262609
64.3147857715376	48.5288546586004
64.9624392325059	48.5584770197851
65.568053907482	48.5875596849161
66.1543805024121	48.6161297754113
66.7948697835673	48.6441965289128
67.4114131846	48.6717573577545
68.0271523755509	48.6988240184736
68.6149096046574	48.7254058256874
69.1995418416336	48.7515164841005
69.7910747837741	48.7771640303204
70.3914464849513	48.8023517892511
70.9850158970803	48.827083824654
71.5517561470624	48.8513688791813
72.0951822511852	48.8752203953276
72.6415738821961	48.8986472612927
73.2006499711424	48.9216676383158
73.7537216122728	48.9442894796506
74.3136728513055	48.9665666141945
74.8732083663344	48.9883995085405
75.459637270309	49.0098289923878
76.0757529223338	49.0308696180803
76.681999114342	49.0515286195049
77.2702303244732	49.0718276678612
77.8415376336779	49.091766324706
78.4206986867357	49.1113505978493
79.0158020036761	49.1300076160465
79.6206535017118	49.1474702254464
80.240798704559	49.1643098220023
80.8384846716654	49.1806566145448
81.4224781016819	49.1965077503866
82.0281657218002	49.2119150719425
82.614827019861	49.2269130993598
83.1894011907279	49.2414900047417
83.7584309366066	49.2556835458294
84.3166983707342	49.2695101884783
84.9084473587573	49.2829871704769
85.4882824847009	49.2961178945496
86.0592566258274	49.3088960830352
86.6464840078261	49.3213487899107
87.2469901817385	49.3335041013223
87.842858919641	49.3453699172432
88.4164559596684	49.3569256337765
88.9812606845517	49.3681873541922
89.5817619555164	49.3791843490362
90.1584035286214	49.3899159473846
90.7102187057026	49.4003805443308
91.2581571417395	49.4105729132037
91.8089682105929	49.4205231764384
92.3613328754436	49.4302138346215
92.9091706145555	49.43968732711
93.4615640966222	49.4489549404154
94.0128832876217	49.4579763845196
94.5650991275907	49.4667884433399
95.1102695306763	49.4753909728407
95.6618773925584	49.4837954569343
96.2087889595423	49.4919968389879
96.7615476916544	49.4999961579189
97.3151679886505	49.5078378663247
97.8904328336939	49.5155058561813
98.48593496182	49.5229835903771
99.0568874729797	49.5302897438791
99.6273255029228	49.5374164403516
100.199458855903	49.5443954567467
100.803370014997	49.5511750905929
101.433795369929	49.5578140715469
102.034425082849	49.5642989930389
102.586311576888	49.5706446220451
103.17320852587	49.5768836416491
103.782080513891	49.5829877714644
104.388734233798	49.5889208725843
105.001378067769	49.5947055025434
105.619498319924	49.6003663639403
106.202261429979	49.6059041575579
106.772762726061	49.6112957817932
107.365695244167	49.616563799372
107.98842311115	49.62170145366
108.629696381278	49.6267266776049
109.2618405174	49.6316288606385
109.881161818514	49.6364081337111
110.507031061454	49.6410634205053
111.112134661525	49.6456020407252
111.714845909504	49.6500442823492
112.287657988491	49.6543780324256
112.889238800621	49.65860902215
113.510445137741	49.6627375344329
114.112820484675	49.6667765749954
114.699364995584	49.6707182586403
115.276199779706	49.6745582486638
115.888683364494	49.6782989943113
116.489721383434	49.6819401969624
117.07403679844	49.6855004294814
117.653722808463	49.6889469199126
118.217157409526	49.692304842604
118.791423909599	49.6955717645209
119.432523318566	49.6987520219314
120.058068444487	49.7018415846996
120.699966873508	49.7048747997138
121.353170858463	49.7077932861435
122.003927420359	49.7106340751951
122.61825981224	49.7134088013479
123.231312495191	49.7160982578381
123.844528225251	49.7187195991751
124.457637970336	49.7212634296474
125.064206268173	49.7237324253615
125.703179556178	49.7261388788696
126.336660715286	49.7284689618558
126.991369675146	49.7307247203898
127.597516881069	49.7329336821749
128.20001946995	49.7350436144083
128.8422092041	49.7370830442005
129.502706576139	49.7390421928265
130.139235398266	49.74094769681
130.753272354137	49.7428006612012
131.364331787219	49.7445774243066
131.980730537092	49.7462910786955
132.575918698218	49.7479430868768
133.164677184075	49.7495364778356
133.744070231216	49.7510667237315
134.335423002252	49.7525265469556
134.924374585273	49.7539609817676
135.520645431243	49.7553331096634
136.136072733207	49.7566493742126
136.741546523292	49.7579088252216
137.304539561272	49.7591257525181
137.848599675111	49.760300416649
138.42008537706	49.7614208171386
139.026256748941	49.7624874903507
139.619285605848	49.7635091509072
140.208072120789	49.7644832008938
140.822462168755	49.7654304396993
141.453315574676	49.7663308762518
142.113399152644	49.7671203578731
142.737776233582	49.7678811724228
143.303206142504	49.7685862497403
143.921566713369	49.769256902237
144.561300909379	49.7698714497117
145.158587360289	49.770456422103
145.749203399289	49.7709917571138
146.332235063193	49.7714947109886
146.930838774191	49.771944034514
147.513345702318	49.7723615711908
148.137155586388	49.7727247662755
148.771941575455	49.7730663262383
149.433757349616	49.7733611686061
150.096700197551	49.773575231979
150.701675706543	49.7737697860566
151.319875773508	49.7739304476136
151.960809080396	49.7740356402024
152.554249313427	49.7741060551444
153.116733868374	49.7741442017
153.672966020415	49.7741527281293
154.203978264472	49.7741274997214
154.734573391499	49.7740648663822
155.292049320415	49.7739705913857
155.90302644833	49.7738502494082
156.536940801423	49.7736902548183
157.096957515227	49.7734851919725
157.668886909029	49.7732525141033
158.239074202953	49.7729857663975
158.84019518015	49.7726781865216
159.419233461143	49.7723632110765
160.046543410048	49.7720148195056
160.657196209067	49.7716315541313
161.235995538067	49.7712402118935
161.815913920989	49.7708015646297
162.403499891981	49.7703209664363
162.972882612143	49.7698227645405
163.525633759098	49.769303727836
164.111241169041	49.768757412173
164.693925137166	49.7681865956379
165.294903096277	49.7675838733702
165.891570524313	49.7669639658676
166.499187260401	49.7662983929477
167.104167755228	49.7656066920256
167.691536293132	49.7649004146967
168.269318616018	49.764153005343
168.828164780047	49.7633883861555
169.398236387176	49.7625913226845
169.997917928267	49.7617717649526
170.593195495196	49.7609185009156
171.198926559184	49.7600421433605
171.801480848109	49.7591315649221
172.404887711164	49.758204681233
173.025950924261	49.7572738999504
173.618401162326	49.7562895193387
174.180798418354	49.7552893442465
174.75904967729	49.7542790977673
175.409213951323	49.7532398561674
176.052143681329	49.7521853761828
176.637028846191	49.7511025000815
177.209995714249	49.7499815946944
177.798450035276	49.7488574318162
178.381346344249	49.7477074694737
178.999913864303	49.7465414001095
179.619602631312	49.7453763087936
180.200582755264	49.7441782403587
180.80788908829	49.7429679534045
181.397822429193	49.741735641264
181.970871127211	49.740479745922
182.551025883062	49.739198974875
183.183064362267	49.737916873955
183.817946372321	49.7365826777686
184.467611124273	49.7352599790706
185.087056147167	49.7339166698357
185.668071460212	49.7325440286054
186.238479365362	49.7311595104582
186.822088309331	49.7297569699124
187.405199827394	49.7283472976933
187.951324855443	49.7269114649173
188.491179374512	49.7254754305661
189.033189767506	49.7240112953126
189.571746816626	49.7225393397228
190.11553141661	49.7210502565084
190.663357474608	49.7195656219808
191.212862140499	49.7180485203031
191.81308613345	49.7165268019811
192.452255535405	49.7149950244054
193.074309945339	49.7134499811631
193.664368464379	49.7119016457491
194.258916233433	49.7103329666491
194.874896663474	49.7087589351647
195.516803235514	49.7071722723833
196.115451688645	49.7055842379223
196.676983999554	49.7039766942937
197.249513893621	49.7023531339082
197.834761339473	49.7007285430308
198.397967679426	49.6990920181481
198.985863709357	49.6974470203615
199.591523582349	49.6957927903752
200.246135412483	49.6941203449273
200.87067376147	49.6924245653554
201.458164177369	49.6907282750537
202.046160648344	49.6890172211845
202.624154661316	49.6873211569395
203.20536969346	49.685609554341
203.846044343431	49.6838779172168
204.472864807351	49.6821336361731
205.064023638377	49.6803807235792
205.695188992191	49.6786296374165
206.311370200245	49.6768595117367
206.908587720245	49.6750797913567
207.502414748305	49.6733015848724
208.202150302241	49.6715127423325
208.836616981309	49.6697268313116
209.445797896245	49.6679338074588
210.027188107371	49.666131854649
210.591756986454	49.6643304968523
211.186816004571	49.6625228394415
211.784998308634	49.6606901887154
212.432957573561	49.6588578612881
213.063593199709	49.6570195530737
213.690447318833	49.6551644982804
214.310519499704	49.6533090109389
214.908648639685	49.651450588758
215.513042428531	49.6495819205069
216.103428509552	49.6476915409481
216.685904792743	49.645803767009
217.268587768776	49.6439113263043
217.855970879784	49.6420184611769
218.455147232627	49.6401123253796
219.058570428519	49.6382031448786
219.672850675648	49.6363021588535
220.288418876706	49.6343925542492
220.898795668734	49.6324795532785
221.521398227895	49.6305608843259
222.136726804776	49.6286563684203
222.728579977993	49.6267270399838
223.342792100972	49.6247833924005
223.965696257772	49.6228559149087
224.57385168178	49.6209120271169
225.157139178598	49.6189691928084
225.75625568768	49.6170309940043
226.344212017721	49.6150739585446
226.9416273518	49.6131131032668
227.519506398588	49.6111432630943
228.120803482598	49.6091676597779
228.722670168616	49.607201436342
229.354487126693	49.6052227191666
229.935823138803	49.6032427549724
230.506707559805	49.6012686280322
231.074199842988	49.599272074654
231.680216253037	49.597273594052
232.278076512972	49.5952815946012
232.862338657025	49.5932716933081
233.502740204101	49.5912761256642
234.112997471122	49.5892622151085
234.726975938305	49.5872560815331
235.367542015156	49.5852306523648
235.988766413182	49.5832215231595
236.607067903969	49.581210828474
237.231921809027	49.5791770694062
237.808852517977	49.5771645358266
238.397555229021	49.5751381039826
239.012351650978	49.5731216095426
239.625843943097	49.5710609500192
240.241927833995	49.5690168127846
240.900229661027	49.5669637463562
241.576622424182	49.5649216618845
242.142953414004	49.56287543638
242.711183474865	49.5608243531705
243.297370318789	49.5587675848927
243.871351138689	49.5567118648921
244.44505754672	49.5546574935271
245.072174456902	49.5525980049638
245.75710286689	49.5505311066907
246.379553463776	49.5484710558353
247.035862414632	49.5464031199107
247.655945987673	49.5443322596873
248.233305378584	49.5422568984692
248.892061546445	49.5401811288384
249.544303122442	49.5381027528046
250.146810032427	49.5360341287249
250.730564191472	49.5339616142804
251.308617228409	49.5318665676112
251.877205614466	49.52975215447
252.449273137376	49.5276503379663
253.071042874362	49.5255576188862
253.687442675233	49.523461735007
254.272511599353	49.5213656311704
254.853511866415	49.5192742632256
255.440834384412	49.5171566426393
256.044910203433	49.5150594207056
256.695874542464	49.5129443334777
257.317417532438	49.5108386874324
257.97735253931	49.5087338226417
258.672317380318	49.5066204991486
259.345470924163	49.5044980575408
259.964350893162	49.5023728870394
260.604953098111	49.5002490519116
261.207366387127	49.4981177184515
261.825167376082	49.4959927323769
262.488881162135	49.493865906853
263.150241283933	49.4917463121911
263.77448729286	49.4896024476694
264.444551336812	49.4874706446662
265.075084173819	49.4853578945261
265.710049091838	49.4832266233258
266.334725558758	49.4810845142927
266.921917420812	49.4789483955605
267.488704900956	49.4768065964026
268.073980194051	49.4746698475599
268.666569923051	49.4725388342834
269.306436392944	49.4704072624146
269.990003449842	49.4682764418318
270.667928065872	49.4661486327196
271.308794931043	49.4640242256278
271.926617244026	49.461897120631
272.545849808957	49.459747325574
273.156212027883	49.4576236171289
273.787573682843	49.4554719416453
274.408332070801	49.4533307128005
275.016498536803	49.4511637532672
275.660995085025	49.4490135376087
276.256524907891	49.4468438682432
276.845399120823	49.4446767599084
277.428076324752	49.4425234873409
278.032560247695	49.4403643163393
278.6400832457	49.4381993664899
279.247688958654	49.4360419173583
279.849772310583	49.4338744566413
280.447304686531	49.431699643989
281.053411313333	49.4295299777813
281.647459138418	49.4273581760181
282.251587884268	49.4251969928876
282.850274153287	49.4230229337494
283.454677018337	49.420862347346
284.072166892467	49.4187073108611
284.687033857452	49.4165591993017
285.321811065543	49.414399689068
285.932698264485	49.4122542367833
286.548797042575	49.4101133062657
287.169283901574	49.4079721119377
287.793441911694	49.4058104033214
288.39527860377	49.4036615339464
288.983874319587	49.4015014772955
289.559875078499	49.3993482324262
290.134449155536	49.3971784360422
290.720031199511	49.3950112687792
291.299970862456	49.3928537798727
291.886350408429	49.3906952980623
292.482186196372	49.388538141491
293.087153753499	49.3863874522179
293.672389677493	49.384219331881
294.248429206433	49.3820608349237
294.812727008248	49.3798940666734
295.411834101193	49.3777480847152
295.976891382365	49.3755862131394
296.550329050282	49.3734324256551
297.144919480197	49.3712813925857
297.764987022383	49.3691406527857
298.321033159504	49.3670080191067
298.941579551669	49.3648702079743
299.599658174673	49.3627345026161
300.15577230067	49.3605996717686


==> figs/MRI/Spiral/Knee7/GradDenoiser_QNP20/lst_ssim.txt <==
4.826146053797592539e-01
4.894194668681930982e-01
5.236269258381444081e-01
7.553864037046733593e-01
8.113698693709313625e-01
8.398438211431574762e-01
8.601549209979848509e-01
8.759769706674142009e-01
8.887871778138500822e-01
8.993867834651865234e-01
9.082864965645346400e-01
9.158342474892562368e-01
9.222858645678411182e-01
9.278456968272664751e-01
9.326709057763253874e-01
9.368818252801044411e-01
9.405754851720283805e-01
9.438311808184696172e-01
9.467153700589395759e-01
9.492828168110307718e-01
9.515783894527872766e-01
9.536394695683616529e-01
9.554961194451899731e-01
9.571739266953211978e-01
9.586953157954078986e-01
9.600791892392701588e-01
9.613417244585569232e-01
9.624961243441365610e-01
9.635541109597559606e-01
9.645260058186323482e-01
9.654207154250667999e-01
9.662457893386653396e-01
9.670079748247992768e-01
9.677130852788439208e-01
9.683664181718291131e-01
9.689724594529537383e-01
9.695353052167950958e-01
9.700584434692294256e-01
9.705451069845419942e-01
9.709982671942198884e-01
9.714206359898406307e-01
9.718145585927639996e-01
9.721821414909214143e-01
9.725253004654871303e-01
9.728459098692127105e-01
9.731456166314791378e-01
9.734258947248318750e-01
9.736881021221017729e-01
9.739333307597017875e-01
9.741626597943530141e-01
9.743770960664555059e-01
9.745775623554974176e-01
9.747650349267512615e-01
9.749402291327365910e-01
9.751038425570526247e-01
9.752565491698140798e-01
9.753989877721499502e-01
9.755317084944034045e-01
9.756552456212870261e-01
9.757700809913747442e-01
9.758767321364836267e-01
9.759756750899204469e-01
9.760672698120702595e-01
9.761518386877123810e-01
9.762297083900900452e-01
9.763012360260306943e-01
9.763666947403240037e-01
9.764263784059047380e-01
9.764804913136135855e-01
9.765292841111004041e-01
9.765730122221338849e-01
9.766119632476717438e-01
9.766463423842366431e-01
9.766763168091180392e-01
9.767020171711676690e-01
9.767236587580697682e-01
9.767414403452516769e-01
9.767555033244020857e-01
9.767659958228990247e-01
9.767731087447578675e-01
9.767770080987489001e-01
9.767777824637956519e-01
9.767756312035973387e-01
9.767706519705031676e-01
9.767629822349939150e-01
9.767526944225920493e-01
9.767398713489408024e-01
9.767246995715128666e-01
9.767072817500161985e-01
9.766876897641704192e-01
9.766659934366508367e-01
9.766422729498294153e-01
9.766165953288143964e-01
9.765890065702318434e-01
9.765595385779687332e-01
9.765281754545713788e-01
9.764949782101653986e-01
9.764600796120657122e-01
9.764235355865432675e-01
9.763854369197315641e-01
9.763458167993458447e-01
9.763046811132840563e-01
9.762620089280588109e-01
9.762178599204190954e-01
9.761723129832324819e-01
9.761253980347470716e-01
9.760771671703365460e-01
9.760276606368725183e-01
9.759769334696601906e-01
9.759250637709733223e-01
9.758720653591410610e-01
9.758179648528897410e-01
9.757628255210057944e-01
9.757067001796015937e-01
9.756496405991523790e-01
9.755916342838185651e-01
9.755327439783056942e-01
9.754730013837596969e-01
9.754124589245848354e-01
9.753511465645255951e-01
9.752891009542512535e-01
9.752263219541853490e-01
9.751628141661086158e-01
9.750985577971778007e-01
9.750333359290079827e-01
9.749677001658657582e-01
9.749015295298933959e-01
9.748348107212818636e-01
9.747675504511942313e-01
9.746997442263644063e-01
9.746313800010308892e-01
9.745624736969026314e-01
9.744953982351627353e-01
9.744320026590487238e-01
9.743693127658979991e-01
9.743066273963041368e-01
9.742439707949556160e-01
9.741811350829512328e-01
9.741179672999175088e-01
9.740545796587368743e-01
9.739908535279340196e-01
9.739267904003576781e-01
9.738623315094935284e-01
9.737975328716764745e-01
9.737324411737333651e-01
9.736670045712207955e-01
9.736011452019751600e-01
9.735348777664977193e-01
9.734682758320881701e-01
9.734013643717769337e-01
9.733340912236965181e-01
9.732664499432078786e-01
9.731985101420703721e-01
9.731303364039131099e-01
9.730619012824953673e-01
9.729932899344782005e-01
9.729244206779981141e-01
9.728552974951895083e-01
9.727860670474265392e-01
9.727166242941541752e-01
9.726469829644539544e-01
9.725771898792197057e-01
9.725073082738805441e-01
9.724373368450436317e-01
9.723671675594242059e-01
9.722968266194702558e-01
9.722264059786945856e-01
9.721558651892147074e-01
9.720852614792329094e-01
9.720145193716958065e-01
9.719437560775963103e-01
9.718728201895666663e-01
9.718017571941751642e-01
9.717305185879095974e-01
9.716589034603180242e-01
9.715870217486122229e-01
9.715152303712016879e-01
9.714433584021195944e-01
9.713714196831887415e-01
9.712993875940232336e-01
9.712272598837911053e-01
9.711550041617755813e-01
9.710826917140586989e-01
9.710102925534537244e-01
9.709377347195267127e-01
9.708651432482510168e-01
9.707926367065705664e-01
9.707201550233063303e-01
9.706476203909230049e-01
9.705750752940450754e-01
9.705025018938301384e-01
9.704299089741865725e-01
9.703572672323533821e-01
9.702844914074686411e-01
9.702114864519132409e-01
9.701386077506366501e-01
9.700658006940680034e-01
9.699929733244410102e-01
9.699201766362397503e-01
9.698473771952685896e-01
9.697745797189735173e-01
9.697017555620633944e-01
9.696289262403752218e-01
9.695560120932570358e-01
9.694831843671671834e-01
9.694103499975297300e-01
9.693374854574451360e-01
9.692646249419178961e-01
9.691917488168630967e-01
9.691189078504065524e-01
9.690460833753822278e-01
9.689732498690153406e-01
9.689004577438691257e-01
9.688276900462157171e-01
9.687548953435368704e-01
9.686821801466503068e-01
9.686095236837045652e-01
9.685369742375091739e-01
9.684644738993400948e-01
9.683920092565555526e-01
9.683196460796611449e-01
9.682473431812914644e-01
9.681750948026869308e-01
9.681028697306669484e-01
9.680306789658860156e-01
9.679586115818792358e-01
9.678865275333998763e-01
9.678145237266040368e-01
9.677425193752930976e-01
9.676705393314642967e-01
9.675985785505978320e-01
9.675266578508133763e-01
9.674547922450066340e-01
9.673829691266719877e-01
9.673112306836670893e-01
9.672395985902562110e-01
9.671680023320926578e-01
9.670964909535427756e-01
9.670252828116823185e-01
9.669541746348110367e-01
9.668832253366956841e-01
9.668123668914565538e-01
9.667416456033691707e-01
9.666709826359373148e-01
9.666004282478862786e-01
9.665299564754874506e-01
9.664596245786577500e-01
9.663893631418243313e-01
9.663192125442754410e-01
9.662490842531765711e-01
9.661788971728533237e-01
9.661086410322933249e-01
9.660385064681641376e-01
9.659685765550196646e-01
9.658988178905373312e-01
9.658291743346898439e-01
9.657596020426680861e-01
9.656901267891682128e-01
9.656207569546140235e-01
9.655514958107277446e-01
9.654823219065088447e-01
9.654132351977572357e-01
9.653442585471743165e-01
9.652753946888300574e-01
9.652066493491557875e-01
9.651380064363239697e-01
9.650694793162249985e-01
9.650009768105348718e-01
9.649325454837082150e-01
9.648641945378270135e-01
9.647958336355900721e-01
9.647275890362053685e-01
9.646595042858761015e-01
9.645915325912363114e-01
9.645236574447254574e-01
9.644558887861440777e-01
9.643882164071020391e-01
9.643206381779598768e-01
9.642531242184161355e-01
9.641857495389046795e-01
9.641184551984773865e-01
9.640512429721718179e-01
9.639841602152521283e-01
9.639171813139530975e-01
9.638503450955243634e-01
9.637835751456566014e-01
9.637169489604748840e-01
9.636504381237032124e-01
9.635841062550182246e-01
9.635179056271405695e-01
9.634517913522070431e-01
9.633858951919531677e-01
9.633201336100285506e-01
9.632544453547340346e-01
9.631888663895648017e-01
9.631233463679877982e-01
9.630579138752373147e-01
9.629926164072708517e-01
9.629273763201863234e-01
9.628623403945995030e-01
9.627974600077762179e-01
9.627326658741124366e-01
9.626680592608886089e-01
9.626036007104562531e-01
9.625392904740061040e-01
9.624751513985331242e-01
9.624111942788988738e-01
9.623473214280532373e-01
9.622836900411630978e-01
9.622201157655695392e-01
9.621566569996305995e-01
9.620933661820241234e-01
9.620302299680399960e-01
9.619672543042803170e-01
9.619044041160281777e-01
9.618417002635495372e-01
9.617790792935395627e-01
9.617165824590671042e-01
9.616542184524382586e-01
9.615920265667335931e-01
9.615299155924876828e-01
9.614680040412302287e-01
9.614062264746758846e-01
9.613445899458699095e-01
9.612830996485987045e-01
9.612217218757870274e-01
9.611605084893589668e-01
9.610993948357817729e-01
9.610384276212506904e-01
9.609775772495257051e-01
9.609169019967652714e-01
9.608564059737508822e-01
9.607960255317524734e-01
9.607358151391968137e-01
9.606757763169552211e-01
9.606158617638018704e-01
9.605561103552615609e-01
9.604965555938956845e-01
9.604371122452944887e-01
9.603778301827030628e-01
9.603185782096284040e-01
9.602594633129878376e-01
9.602004696163992659e-01
9.601415957924461786e-01
9.600828803283545376e-01
9.600242939964678257e-01
9.599659018504164143e-01
9.599076842106031293e-01
9.598495970535882993e-01
9.597916801095781603e-01
9.597338610458909791e-01
9.596761780551634757e-01
9.596186670011308539e-01
9.595612604413514823e-01
9.595039469191980475e-01
9.594468555936009890e-01
9.593898771902872324e-01
9.593330280546613631e-01
9.592763692144423704e-01
9.592197774400389454e-01
9.591632579410358517e-01
9.591067888125613949e-01
9.590504034481915907e-01
9.589940539043303458e-01
9.589378686892717774e-01
9.588818743223732621e-01
9.588260445355663020e-01
9.587703893435343128e-01
9.587149140670210290e-01
9.586596144206803727e-01
9.586044455378346374e-01
9.585494318981967465e-01
9.584944894425587725e-01
9.584397159467562544e-01
9.583851877597724389e-01
9.583306755570888402e-01
9.582763489535884860e-01
9.582221241093616948e-01
9.581679999810122084e-01
9.581140281675136761e-01
9.580601694324553108e-01
9.580064227905638052e-01
9.579528263127956578e-01
9.578992928549519004e-01
9.578459142602260279e-01
9.577926268632154239e-01
9.577394376024981337e-01
9.576864352728408081e-01
9.576336066084569776e-01
9.575808865542990711e-01
9.575283322073802061e-01
9.574758601789213897e-01
9.574235329781897175e-01
9.573712934498600502e-01
9.573192067931369786e-01
9.572670853338913766e-01
9.572150122507380177e-01
9.571631122042235651e-01
9.571112605698535170e-01
9.570595604302737369e-01
9.570079597555889439e-01
9.569566723687654708e-01
9.569055144124239964e-01
9.568544958045291926e-01
9.568035845652972382e-01
9.567527733470874152e-01
9.567021027145379275e-01
9.566515247558574631e-01
9.566010558163930977e-01
9.565506550249591733e-01
9.565003737311956744e-01
9.564502123961060587e-01
9.564001329594935541e-01
9.563501666197696816e-01
9.563003268604934881e-01
9.562506056001224275e-01
9.562009822433589212e-01
9.561514688761251213e-01
9.561020073239738792e-01
9.560526618448123015e-01
9.560034910667186692e-01
9.559545585284410230e-01
9.559056934988691134e-01
9.558568309194352963e-01
9.558080179195992399e-01
9.557592676298761747e-01
9.557105682476627617e-01
9.556620321842733690e-01
9.556135041236106797e-01
9.555651246902872042e-01
9.555167305910926556e-01
9.554684010171100583e-01
9.554201339218094668e-01
9.553719798874211744e-01
9.553238732873142736e-01
9.552757624250557411e-01
9.552276816139424476e-01
9.551797283298685270e-01
9.551319760610071929e-01
9.550843124828555242e-01
9.550368329687206614e-01
9.549894075674197902e-01
9.549419616422394341e-01
9.548945838470007663e-01
9.548473158347681178e-01
9.548000940147477467e-01
9.547530018475008928e-01
9.547060073741688857e-01
9.546590827465387674e-01
9.546122421631316746e-01
9.545654823924252241e-01
9.545187726039160436e-01
9.544721037314232159e-01
9.544254984446884915e-01
9.543790423321009131e-01
9.543325486937663804e-01
9.542861942786262652e-01
9.542398887412024688e-01
9.541938172856839762e-01
9.541477718557808130e-01
9.541019125278390467e-01
9.540561370096107829e-01
9.540103729844446878e-01
9.539647003667053315e-01
9.539190918515511042e-01
9.538734740391237032e-01
9.538279491691553647e-01
9.537825392542341740e-01
9.537371783902881539e-01
9.536917833993729943e-01
9.536463059511540719e-01
9.536010105529508785e-01
9.535558797898905370e-01
9.535108660491212751e-01
9.534659402974227094e-01
9.534211348938517183e-01
9.533763568223981855e-01
9.533316671919104257e-01
9.532870416744453346e-01
9.532425991295920831e-01
9.531981776394532480e-01
9.531539015335673826e-01
9.531096379513093186e-01
9.530653699206629303e-01
9.530211652823257218e-01
9.529770468485857515e-01
9.529330359281876772e-01
9.528891034758463219e-01
9.528451971751683569e-01
9.528014879284180116e-01
9.527579225949545094e-01
9.527145425651071253e-01
9.526711657919944010e-01
9.526279771946695174e-01
9.525848612504289603e-01
9.525418310337665506e-01
9.524989008747768438e-01
9.524560295298916124e-01
9.524132961613722692e-01
9.523706995320797564e-01
9.523282049063742649e-01


==> figs/MRI/Spiral/Knee7/GradDenoiser_QNP20/lst_time.txt <==
0.000000000000000000e+00
4.653530200012028217e-01
1.064289029920473695e+00
1.640250490047037601e+00
2.282814529957249761e+00
2.909429555060341954e+00
3.513732115970924497e+00
4.122174060903489590e+00
4.706507168943062425e+00
5.283230763860046864e+00
5.855008174898102880e+00
6.426025808090344071e+00
6.985225269105285406e+00
7.552391069009900093e+00
8.148978878976777196e+00
8.756563795031979680e+00
9.345344478962942958e+00
9.952473336830735207e+00
1.056023336690850556e+01
1.117457303497940302e+01
1.176442212797701359e+01
1.236225304310210049e+01
1.297430412494577467e+01
1.356480262777768075e+01
1.414560588868334889e+01
1.473317342950031161e+01
1.535244594654068351e+01
1.597242855257354677e+01
1.661167493439279497e+01
1.722116488148458302e+01
1.782807001844048500e+01
1.845517052244395018e+01
1.905062879435718060e+01
1.963962556445039809e+01
2.024750492256134748e+01
2.084426556667312980e+01
2.141764145577326417e+01
2.195968623668886721e+01
2.253573313960805535e+01
2.311855742847546935e+01
2.369376379647292197e+01
2.426253119949251413e+01
2.484124606149271131e+01
2.547573998337611556e+01
2.615107156732119620e+01
2.679667399032041430e+01
2.744264622335322201e+01
2.806817192840389907e+01
2.868451497354544699e+01
2.929563807556405663e+01
2.987360848067328334e+01
3.044775922480039299e+01
3.102946988982148468e+01
3.165254946285858750e+01
3.230349681596271694e+01
3.293353289412334561e+01
3.359149110410362482e+01
3.423470611521042883e+01
3.485783206229098141e+01
3.543077881936915219e+01
3.603150811628438532e+01
3.664375270227901638e+01
3.723347206413745880e+01
3.780288267531432211e+01
3.838503976725041866e+01
3.897134852525778115e+01
3.956147645111195743e+01
4.017103855614550412e+01
4.078502011625096202e+01
4.142236010637134314e+01
4.202686540433205664e+01
4.260730813117697835e+01
4.322723006014712155e+01
4.386100723920390010e+01
4.447697514621540904e+01
4.505767944711260498e+01
4.563925525499507785e+01
4.623939955001696944e+01
4.686300866794772446e+01
4.747542614885605872e+01
4.807534934789873660e+01
4.868318394478410482e+01
4.927702299668453634e+01
4.985558109870180488e+01
5.045340478979051113e+01
5.104044997668825090e+01
5.164345465577207506e+01
5.224170017172582448e+01
5.281898970785550773e+01
5.340387356164865196e+01
5.401744441944174469e+01
5.460765014146454632e+01
5.518098658253438771e+01
5.576731883455067873e+01
5.638047230243682861e+01
5.698751783045008779e+01
5.758815341745503247e+01
5.817004683637060225e+01
5.874454266228713095e+01
5.934039761638268828e+01
6.000749596743844450e+01
6.063830937328748405e+01
6.127391438046470284e+01
6.188311198446899652e+01
6.248907865257933736e+01
6.310365216759964824e+01
6.369963962747715414e+01
6.431478577153757215e+01
6.496243923250585794e+01
6.556805390748195350e+01
6.615438050241209567e+01
6.679486978356726468e+01
6.741141318459995091e+01
6.802715237555094063e+01
6.861490960465744138e+01
6.919954184163361788e+01
6.979107478377409279e+01
7.039144648495130241e+01
7.098501589708030224e+01
7.155175614706240594e+01
7.209518225118517876e+01
7.264157388219609857e+01
7.320064997114241123e+01
7.375372161227278411e+01
7.431367285130545497e+01
7.487320836633443832e+01
7.545963727030903101e+01
7.607575292233377695e+01
7.668199911434203386e+01
7.727023032447323203e+01
7.784153763367794454e+01
7.842069868673570454e+01
7.901580200367607176e+01
7.962065350171178579e+01
8.024079870455898345e+01
8.083848467166535556e+01
8.142247810168191791e+01
8.202816572180017829e+01
8.261482701986096799e+01
8.318940119072794914e+01
8.375843093660660088e+01
8.431669837073422968e+01
8.490844735875725746e+01
8.548828248470090330e+01
8.605925662582740188e+01
8.664648400782607496e+01
8.724699018173851073e+01
8.784285891964100301e+01
8.841645595966838300e+01
8.898126068455167115e+01
8.958176195551641285e+01
9.015840352862142026e+01
9.071021870570257306e+01
9.125815714173950255e+01
9.180896821059286594e+01
9.236133287544362247e+01
9.290917061455547810e+01
9.346156409662216902e+01
9.401288328762166202e+01
9.456509912759065628e+01
9.511026953067630529e+01
9.566187739255838096e+01
9.620878895954228938e+01
9.676154769165441394e+01
9.731516798865050077e+01
9.789043283369392157e+01
9.848593496182002127e+01
9.905688747297972441e+01
9.962732550292275846e+01
1.001994588559027761e+02
1.008033700149971992e+02
1.014337953699287027e+02
1.020344250828493387e+02
1.025863115768879652e+02
1.031732085258699954e+02
1.037820805138908327e+02
1.043887342337984592e+02
1.050013780677691102e+02
1.056194983199238777e+02
1.062022614299785346e+02
1.067727627260610461e+02
1.073656952441670001e+02
1.079884231111500412e+02
1.086296963812783360e+02
1.092618405173998326e+02
1.098811618185136467e+02
1.105070310614537448e+02
1.111121346615254879e+02
1.117148459095042199e+02
1.122876579884905368e+02
1.128892388006206602e+02
1.135104451377410442e+02
1.141128204846754670e+02
1.146993649955838919e+02
1.152761997797060758e+02
1.158886833644937724e+02
1.164897213834337890e+02
1.170740367984399199e+02
1.176537228084634990e+02
1.182171574095264077e+02
1.187914239095989615e+02
1.194325233185663819e+02
1.200580684444867074e+02
1.206999668735079467e+02
1.213531708584632725e+02
1.220039274203591049e+02
1.226182598122395575e+02
1.232313124951906502e+02
1.238445282252505422e+02
1.244576379703357816e+02
1.250642062681727111e+02
1.257031795561779290e+02
1.263366607152856886e+02
1.269913696751464158e+02
1.275975168810691684e+02
1.282000194699503481e+02
1.288422092041000724e+02
1.295027065761387348e+02
1.301392353982664645e+02
1.307532723541371524e+02
1.313643317872192711e+02
1.319807305370923132e+02
1.325759186982177198e+02
1.331646771840751171e+02
1.337440702312160283e+02
1.343354230022523552e+02
1.349243745852727443e+02
1.355206454312428832e+02
1.361360727332066745e+02
1.367415465232916176e+02
1.373045395612716675e+02
1.378485996751114726e+02
1.384200853770598769e+02
1.390262567489407957e+02
1.396192856058478355e+02
1.402080721207894385e+02
1.408224621687550098e+02
1.414533155746757984e+02
1.421133991526439786e+02
1.427377762335818261e+02
1.433032061425037682e+02
1.439215667133685201e+02
1.445613009093794972e+02
1.451585873602889478e+02
1.457492033992893994e+02
1.463322350631933659e+02
1.469308387741912156e+02
1.475133457023184747e+02
1.481371555863879621e+02
1.487719415754545480e+02
1.494337573496159166e+02
1.500967001975513995e+02
1.507016757065430284e+02
1.513198757735081017e+02
1.519608090803958476e+02
1.525542493134271353e+02
1.531167338683735579e+02
1.536729660204146057e+02
1.542039782644715160e+02
1.547345733914989978e+02
1.552920493204146624e+02
1.559030264483299106e+02
1.565369408014230430e+02
1.570969575152266771e+02
1.576688869090285152e+02
1.582390742029529065e+02
1.588401951801497489e+02
1.594192334611434489e+02
1.600465434100478888e+02
1.606571962090674788e+02
1.612359955380670726e+02
1.618159139209892601e+02
1.624034998919814825e+02
1.629728826121427119e+02
1.635256337590981275e+02
1.641112411690410227e+02
1.646939251371659338e+02
1.652949030962772667e+02
1.658915705243125558e+02
1.664991872604005039e+02
1.671041677552275360e+02
1.676915362931322306e+02
1.682693186160176992e+02
1.688281647800467908e+02
1.693982363871764392e+02
1.699979179282672703e+02
1.705931954951956868e+02
1.711989265591837466e+02
1.718014808481093496e+02
1.724048877111636102e+02
1.730259509242605418e+02
1.736184011623263359e+02
1.741807984183542430e+02
1.747590496772900224e+02
1.754092139513231814e+02
1.760521436813287437e+02
1.766370288461912423e+02
1.772099957142490894e+02
1.777984500352758914e+02
1.783813463442493230e+02
1.789999138643033803e+02
1.796196026313118637e+02
1.802005827552638948e+02
1.808078890882898122e+02
1.813978224291931838e+02
1.819708711272105575e+02
1.825510258830618113e+02
1.831830643622670323e+02
1.838179463723208755e+02
1.844676111242733896e+02
1.850870561471674591e+02
1.856680714602116495e+02
1.862384793653618544e+02
1.868220883093308657e+02
1.874051998273935169e+02
1.879513248554430902e+02
1.884911793745122850e+02
1.890331897675059736e+02
1.895717468166258186e+02
1.901155314166098833e+02
1.906633574746083468e+02
1.912128621404990554e+02
1.918130861334502697e+02
1.924522555354051292e+02
1.930743099453393370e+02
1.936643684643786401e+02
1.942589162334334105e+02
1.948748966634739190e+02
1.955168032355140895e+02
1.961154516886454076e+02
1.966769839995540679e+02
1.972495138936210424e+02
1.978347613394726068e+02
1.983979676794260740e+02
1.989858637093566358e+02
1.995915235823486000e+02
2.002461354124825448e+02
2.008706737614702433e+02
2.014581641773693264e+02
2.020461606483440846e+02
2.026241546613164246e+02
2.032053696934599429e+02
2.038460443434305489e+02
2.044728648073505610e+02
2.050640236383769661e+02
2.056951889921911061e+02
2.063113702002447098e+02
2.069085877202451229e+02
2.075024147483054549e+02
2.082021503022406250e+02
2.088366169813089073e+02
2.094457978962454945e+02
2.100271881073713303e+02
2.105917569864541292e+02
2.111868160045705736e+02
2.117849983086343855e+02
2.124329575735609978e+02
2.130635931997094303e+02
2.136904473188333213e+02
2.143105194997042418e+02
2.149086486396845430e+02
2.155130424285307527e+02
2.161034285095520318e+02
2.166859047927428037e+02
2.172685877687763423e+02
2.178559708797838539e+02
2.184551472326274961e+02
2.190585704285185784e+02
2.196728506756480783e+02
2.202884188767056912e+02
2.208987956687342376e+02
2.215213982278946787e+02
2.221367268047761172e+02
2.227285799779929221e+02
2.233427921009715647e+02
2.239656962577719241e+02
2.245738516817800701e+02
2.251571391785982996e+02
2.257562556876800954e+02
2.263442120177205652e+02
2.269416273517999798e+02
2.275195063985884190e+02
2.281208034825976938e+02
2.287226701686158776e+02
2.293544871266931295e+02
2.299358231388032436e+02
2.305067075598053634e+02
2.310741998429875821e+02
2.316802162530366331e+02
2.322780765129718930e+02
2.328623386570252478e+02
2.335027402041014284e+02
2.341129974711220711e+02
2.347269759383052588e+02
2.353675420151557773e+02
2.359887664131820202e+02
2.366070679039694369e+02
2.372319218090269715e+02
2.378088525179773569e+02
2.383975552290212363e+02
2.390123516509775072e+02
2.396258439430966973e+02
2.402419278339948505e+02
2.409002296610269696e+02
2.415766224241815507e+02
2.421429534140042961e+02
2.427111834748648107e+02
2.432973703187890351e+02
2.438713511386886239e+02
2.444450575467199087e+02
2.450721744569018483e+02
2.457571028668899089e+02
2.463795534637756646e+02
2.470358624146319926e+02
2.476559459876734763e+02
2.482333053785841912e+02
2.488920615464448929e+02
2.495443031224422157e+02
2.501468100324273109e+02
2.507305641914717853e+02
2.513086172284092754e+02
2.518772056144662201e+02
2.524492731373757124e+02
2.530710428743623197e+02
2.536874426752328873e+02
2.542725115993525833e+02
2.548535118664149195e+02
2.554408343844115734e+02
2.560449102034326643e+02
2.566958745424635708e+02
2.573174175324384123e+02
2.579773525393102318e+02
2.586723173803184181e+02
2.593454709241632372e+02
2.599643508931621909e+02
2.606049530981108546e+02
2.612073663871269673e+02
2.618251673760823905e+02
2.624888811621349305e+02
2.631502412839327008e+02
2.637744872928597033e+02
2.644445513368118554e+02
2.650750841738190502e+02
2.657100490918383002e+02
2.663347255587577820e+02
2.669219174208119512e+02
2.674887049009557813e+02
2.680739801940508187e+02
2.686665699230507016e+02
2.693064363929443061e+02
2.699900034498423338e+02
2.706679280658718199e+02
2.713087949310429394e+02
2.719266172440256923e+02
2.725458498089574277e+02
2.731562120278831571e+02
2.737875736828427762e+02
2.744083320708014071e+02
2.750164985368028283e+02
2.756609950850252062e+02
2.762565249078907073e+02
2.768453991208225489e+02
2.774280763247516006e+02
2.780325602476950735e+02
2.786400832457002252e+02
2.792476889586541802e+02
2.798497723105829209e+02
2.804473046865314245e+02
2.810534113133326173e+02
2.816474591384176165e+02
2.822515878842677921e+02
2.828502741532865912e+02
2.834546770183369517e+02
2.840721668924670666e+02
2.846870338574517518e+02
2.853218110655434430e+02
2.859326982644852251e+02
2.865487970425747335e+02
2.871692839015740901e+02
2.877934419116936624e+02
2.883952786037698388e+02
2.889838743195869029e+02
2.895598750784993172e+02
2.901344491555355489e+02
2.907200311995111406e+02
2.912999708624556661e+02
2.918863504084292799e+02
2.924821861963719130e+02
2.930871537534985691e+02
2.936723896774929017e+02
2.942484292064327747e+02
2.948127270082477480e+02
2.954118341011926532e+02
2.959768913823645562e+02
2.965503290502820164e+02
2.971449194801971316e+02
2.977649870223831385e+02
2.983210331595037133e+02
2.989415795516688377e+02
2.995996581746730953e+02
3.001557723006699234e+02


==> figs/MRI/Spiral/Knee7/GradDenoiser_QNP20/lst_timecost.txt <==
0.000000000000000000e+00 6.159400177001953125e+01
4.653530200012028217e-01 3.813908767700195312e+01
1.064289029920473695e+00 1.146309494972229004e+00
1.640250490047037601e+00 6.677213311195373535e-02
2.282814529957249761e+00 3.555549681186676025e-02
2.909429555060341954e+00 2.812196128070354462e-02
3.513732115970924497e+00 2.365179173648357391e-02
4.122174060903489590e+00 2.058744058012962341e-02
4.706507168943062425e+00 1.838423684239387512e-02
5.283230763860046864e+00 1.674677431583404541e-02
5.855008174898102880e+00 1.549696270376443863e-02
6.426025808090344071e+00 1.452165469527244568e-02
6.985225269105285406e+00 1.374602504074573517e-02
7.552391069009900093e+00 1.311925239861011505e-02
8.148978878976777196e+00 1.260565035045146942e-02
8.756563795031979680e+00 1.217950042337179184e-02
9.345344478962942958e+00 1.182223763316869736e-02
9.952473336830735207e+00 1.151964813470840454e-02
1.056023336690850556e+01 1.126131881028413773e-02
1.117457303497940302e+01 1.103910151869058609e-02
1.176442212797701359e+01 1.084655988961458206e-02
1.236225304310210049e+01 1.067871134728193283e-02
1.297430412494577467e+01 1.053154841065406799e-02
1.356480262777768075e+01 1.040182821452617645e-02
1.414560588868334889e+01 1.028693001717329025e-02
1.473317342950031161e+01 1.018475834280252457e-02
1.535244594654068351e+01 1.009343098849058151e-02
1.597242855257354677e+01 1.001158729195594788e-02
1.661167493439279497e+01 9.937843307852745056e-03
1.722116488148458302e+01 9.871272370219230652e-03
1.782807001844048500e+01 9.810973890125751495e-03
1.845517052244395018e+01 9.756156243383884430e-03
1.905062879435718060e+01 9.706168435513973236e-03
1.963962556445039809e+01 9.660497307777404785e-03
2.024750492256134748e+01 9.618666023015975952e-03
2.084426556667312980e+01 9.580236859619617462e-03
2.141764145577326417e+01 9.544831700623035431e-03
2.195968623668886721e+01 9.512179531157016754e-03
2.253573313960805535e+01 9.481981396675109863e-03
2.311855742847546935e+01 9.454031474888324738e-03
2.369376379647292197e+01 9.428063407540321350e-03
2.426253119949251413e+01 9.403928183019161224e-03
2.484124606149271131e+01 9.381419979035854340e-03
2.547573998337611556e+01 9.360439144074916840e-03
2.615107156732119620e+01 9.340822696685791016e-03
2.679667399032041430e+01 9.322477504611015320e-03
2.744264622335322201e+01 9.305261075496673584e-03
2.806817192840389907e+01 9.289091452956199646e-03
2.868451497354544699e+01 9.273919276893138885e-03
2.929563807556405663e+01 9.259644895792007446e-03
2.987360848067328334e+01 9.246149100363254547e-03
3.044775922480039299e+01 9.233471006155014038e-03
3.102946988982148468e+01 9.221475571393966675e-03
3.165254946285858750e+01 9.210130199790000916e-03
3.230349681596271694e+01 9.199391119182109833e-03
3.293353289412334561e+01 9.189224801957607269e-03
3.359149110410362482e+01 9.179581888020038605e-03
3.423470611521042883e+01 9.170435369014739990e-03
3.485783206229098141e+01 9.161731228232383728e-03
3.543077881936915219e+01 9.153475984930992126e-03
3.603150811628438532e+01 9.145623072981834412e-03
3.664375270227901638e+01 9.138140827417373657e-03
3.723347206413745880e+01 9.131019003689289093e-03
3.780288267531432211e+01 9.124205447733402252e-03
3.838503976725041866e+01 9.117712266743183136e-03
3.897134852525778115e+01 9.111519902944564819e-03
3.956147645111195743e+01 9.105571545660495758e-03
4.017103855614550412e+01 9.099887683987617493e-03
4.078502011625096202e+01 9.094478562474250793e-03
4.142236010637134314e+01 9.089265950024127960e-03
4.202686540433205664e+01 9.084285236895084381e-03
4.260730813117697835e+01 9.079493582248687744e-03
4.322723006014712155e+01 9.074941277503967285e-03
4.386100723920390010e+01 9.070558473467826843e-03
4.447697514621540904e+01 9.066337719559669495e-03
4.505767944711260498e+01 9.062276221811771393e-03
4.563925525499507785e+01 9.058396331965923309e-03
4.623939955001696944e+01 9.054670110344886780e-03
4.686300866794772446e+01 9.051064960658550262e-03
4.747542614885605872e+01 9.047582745552062988e-03
4.807534934789873660e+01 9.044263511896133423e-03
4.868318394478410482e+01 9.041052311658859253e-03
4.927702299668453634e+01 9.037938900291919708e-03
4.985558109870180488e+01 9.034988470375537872e-03
5.045340478979051113e+01 9.032098576426506042e-03
5.104044997668825090e+01 9.029331617057323456e-03
5.164345465577207506e+01 9.026642888784408569e-03
5.224170017172582448e+01 9.024071507155895233e-03
5.281898970785550773e+01 9.021556004881858826e-03
5.340387356164865196e+01 9.019151329994201660e-03
5.401744441944174469e+01 9.016824886202812195e-03
5.460765014146454632e+01 9.014578536152839661e-03
5.518098658253438771e+01 9.012386202812194824e-03
5.576731883455067873e+01 9.010292589664459229e-03
5.638047230243682861e+01 9.008245542645454407e-03
5.698751783045008779e+01 9.006270207464694977e-03
5.758815341745503247e+01 9.004332125186920166e-03
5.817004683637060225e+01 9.002492763102054596e-03
5.874454266228713095e+01 9.000702761113643646e-03
5.934039761638268828e+01 8.998941630125045776e-03
6.000749596743844450e+01 8.997264318168163300e-03
6.063830937328748405e+01 8.995614014565944672e-03
6.127391438046470284e+01 8.994031697511672974e-03
6.188311198446899652e+01 8.992461487650871277e-03
6.248907865257933736e+01 8.990971371531486511e-03
6.310365216759964824e+01 8.989521302282810211e-03
6.369963962747715414e+01 8.988083340227603912e-03
6.431478577153757215e+01 8.986710570752620697e-03
6.496243923250585794e+01 8.985379710793495178e-03
6.556805390748195350e+01 8.984074927866458893e-03
6.615438050241209567e+01 8.982801809906959534e-03
6.679486978356726468e+01 8.981578983366489410e-03
6.741141318459995091e+01 8.980365470051765442e-03
6.802715237555094063e+01 8.979206904768943787e-03
6.861490960465744138e+01 8.978077210485935211e-03
6.919954184163361788e+01 8.976954966783523560e-03
6.979107478377409279e+01 8.975880220532417297e-03
7.039144648495130241e+01 8.974827826023101807e-03
7.098501589708030224e+01 8.973807096481323242e-03
7.155175614706240594e+01 8.972829207777976990e-03
7.209518225118517876e+01 8.971851319074630737e-03
7.264157388219609857e+01 8.970898576080799103e-03
7.320064997114241123e+01 8.969980292022228241e-03
7.375372161227278411e+01 8.969068527221679688e-03
7.431367285130545497e+01 8.968193084001541138e-03
7.487320836633443832e+01 8.967347443103790283e-03
7.545963727030903101e+01 8.966498076915740967e-03
7.607575292233377695e+01 8.965691551566123962e-03
7.668199911434203386e+01 8.964873850345611572e-03
7.727023032447323203e+01 8.964072912931442261e-03
7.784153763367794454e+01 8.963319472968578339e-03
7.842069868673570454e+01 8.962571620941162109e-03
7.901580200367607176e+01 8.961865678429603577e-03
7.962065350171178579e+01 8.961298502981662750e-03
8.024079870455898345e+01 8.960771374404430389e-03
8.083848467166535556e+01 8.960244245827198029e-03
8.142247810168191791e+01 8.959772996604442596e-03
8.202816572180017829e+01 8.959337137639522552e-03
8.261482701986096799e+01 8.958905003964900970e-03
8.318940119072794914e+01 8.958509191870689392e-03
8.375843093660660088e+01 8.958104997873306274e-03
8.431669837073422968e+01 8.957755751907825470e-03
8.490844735875725746e+01 8.957389742136001587e-03
8.548828248470090330e+01 8.957059122622013092e-03
8.605925662582740188e+01 8.956719189882278442e-03
8.664648400782607496e+01 8.956419304013252258e-03
8.724699018173851073e+01 8.956134319305419922e-03
8.784285891964100301e+01 8.955840021371841431e-03
8.841645595966838300e+01 8.955543860793113708e-03
8.898126068455167115e+01 8.955288678407669067e-03
8.958176195551641285e+01 8.955020457506179810e-03
9.015840352862142026e+01 8.954767137765884399e-03
9.071021870570257306e+01 8.954513818025588989e-03
9.125815714173950255e+01 8.954286575317382812e-03
9.180896821059286594e+01 8.954076096415519714e-03
9.236133287544362247e+01 8.953852578997612000e-03
9.290917061455547810e+01 8.953633718192577362e-03
9.346156409662216902e+01 8.953413926064968109e-03
9.401288328762166202e+01 8.953221142292022705e-03
9.456509912759065628e+01 8.953035809099674225e-03
9.511026953067630529e+01 8.952842094004154205e-03
9.566187739255838096e+01 8.952640928328037262e-03
9.620878895954228938e+01 8.952458389103412628e-03
9.676154769165441394e+01 8.952284231781959534e-03
9.731516798865050077e+01 8.952113799750804901e-03
9.789043283369392157e+01 8.951930329203605652e-03
9.848593496182002127e+01 8.951761759817600250e-03
9.905688747297972441e+01 8.951608091592788696e-03
9.962732550292275846e+01 8.951439522206783295e-03
1.001994588559027761e+02 8.951265364885330200e-03
1.008033700149971992e+02 8.951094932854175568e-03
1.014337953699287027e+02 8.950951509177684784e-03
1.020344250828493387e+02 8.950797840952873230e-03
1.025863115768879652e+02 8.950660005211830139e-03
1.031732085258699954e+02 8.950497955083847046e-03
1.037820805138908327e+02 8.950339630246162415e-03
1.043887342337984592e+02 8.950191549956798553e-03
1.050013780677691102e+02 8.950052782893180847e-03
1.056194983199238777e+02 8.949895389378070831e-03
1.062022614299785346e+02 8.949745446443557739e-03
1.067727627260610461e+02 8.949611335992813110e-03
1.073656952441670001e+02 8.949482813477516174e-03
1.079884231111500412e+02 8.949331939220428467e-03
1.086296963812783360e+02 8.949198760092258453e-03
1.092618405173998326e+02 8.949061855673789978e-03
1.098811618185136467e+02 8.948929607868194580e-03
1.105070310614537448e+02 8.948796428740024567e-03
1.111121346615254879e+02 8.948677219450473785e-03
1.117148459095042199e+02 8.948544971644878387e-03
1.122876579884905368e+02 8.948412723839282990e-03
1.128892388006206602e+02 8.948276750743389130e-03
1.135104451377410442e+02 8.948157541453838348e-03
1.141128204846754670e+02 8.948027156293392181e-03
1.146993649955838919e+02 8.947884663939476013e-03
1.152761997797060758e+02 8.947765454649925232e-03
1.158886833644937724e+02 8.947636000812053680e-03
1.164897213834337890e+02 8.947525173425674438e-03
1.170740367984399199e+02 8.947376161813735962e-03
1.176537228084634990e+02 8.947267197072505951e-03
1.182171574095264077e+02 8.947147987782955170e-03
1.187914239095989615e+02 8.947020396590232849e-03
1.194325233185663819e+02 8.946896530687808990e-03
1.200580684444867074e+02 8.946771733462810516e-03
1.206999668735079467e+02 8.946641348302364349e-03
1.213531708584632725e+02 8.946524932980537415e-03
1.220039274203591049e+02 8.946398273110389709e-03
1.226182598122395575e+02 8.946273475885391235e-03
1.232313124951906502e+02 8.946150541305541992e-03
1.238445282252505422e+02 8.946019224822521210e-03
1.244576379703357816e+02 8.945902809500694275e-03
1.250642062681727111e+02 8.945787325501441956e-03
1.257031795561779290e+02 8.945669047534465790e-03
1.263366607152856886e+02 8.945536799728870392e-03
1.269913696751464158e+02 8.945409208536148071e-03
1.275975168810691684e+02 8.945296518504619598e-03
1.282000194699503481e+02 8.945197798311710358e-03
1.288422092041000724e+02 8.945081382989883423e-03
1.295027065761387348e+02 8.944981731474399567e-03
1.301392353982664645e+02 8.944859728217124939e-03
1.307532723541371524e+02 8.944758214056491852e-03
1.313643317872192711e+02 8.944648317992687225e-03
1.319807305370923132e+02 8.944537490606307983e-03
1.325759186982177198e+02 8.944435976445674896e-03
1.331646771840751171e+02 8.944328874349594116e-03
1.337440702312160283e+02 8.944218978285789490e-03
1.343354230022523552e+02 8.944122120738029480e-03
1.349243745852727443e+02 8.944003842771053314e-03
1.355206454312428832e+02 8.943899534642696381e-03
1.361360727332066745e+02 8.943795226514339447e-03
1.367415465232916176e+02 8.943689055740833282e-03
1.373045395612716675e+02 8.943571709096431732e-03
1.378485996751114726e+02 8.943458087742328644e-03
1.384200853770598769e+02 8.943343535065650940e-03
1.390262567489407957e+02 8.943251334130764008e-03
1.396192856058478355e+02 8.943144232034683228e-03
1.402080721207894385e+02 8.943038992583751678e-03
1.408224621687550098e+02 8.942922577261924744e-03
1.414533155746757984e+02 8.942812681198120117e-03
1.421133991526439786e+02 8.942728862166404724e-03
1.427377762335818261e+02 8.942641317844390869e-03
1.433032061425037682e+02 8.942531421780586243e-03
1.439215667133685201e+02 8.942430838942527771e-03
1.445613009093794972e+02 8.942333981394767761e-03
1.451585873602889478e+02 8.942231535911560059e-03
1.457492033992893994e+02 8.942137472331523895e-03
1.463322350631933659e+02 8.942016400396823883e-03
1.469308387741912156e+02 8.941953070461750031e-03
1.475133457023184747e+02 8.941841311752796173e-03
1.481371555863879621e+02 8.941737934947013855e-03
1.487719415754545480e+02 8.941637352108955383e-03
1.494337573496159166e+02 8.941555395722389221e-03
1.500967001975513995e+02 8.941492997109889984e-03
1.507016757065430284e+02 8.941393345594406128e-03
1.513198757735081017e+02 8.941290900111198425e-03
1.519608090803958476e+02 8.941208943724632263e-03
1.525542493134271353e+02 8.941129781305789948e-03
1.531167338683735579e+02 8.941031992435455322e-03
1.536729660204146057e+02 8.940943516790866852e-03
1.542039782644715160e+02 8.940853178501129150e-03
1.547345733914989978e+02 8.940771222114562988e-03
1.552920493204146624e+02 8.940687403082847595e-03
1.559030264483299106e+02 8.940583094954490662e-03
1.565369408014230430e+02 8.940500207245349884e-03
1.570969575152266771e+02 8.940394967794418335e-03
1.576688869090285152e+02 8.940301835536956787e-03
1.582390742029529065e+02 8.940204046666622162e-03
1.588401951801497489e+02 8.940119296312332153e-03
1.594192334611434489e+02 8.940028958022594452e-03
1.600465434100478888e+02 8.939938619732856750e-03
1.606571962090674788e+02 8.939841762185096741e-03
1.612359955380670726e+02 8.939735591411590576e-03
1.618159139209892601e+02 8.939659222960472107e-03
1.624034998919814825e+02 8.939580991864204407e-03
1.629728826121427119e+02 8.939496241509914398e-03
1.635256337590981275e+02 8.939390070736408234e-03
1.641112411690410227e+02 8.939301595091819763e-03
1.646939251371659338e+02 8.939205668866634369e-03
1.652949030962772667e+02 8.939112536609172821e-03
1.658915705243125558e+02 8.939020335674285889e-03
1.664991872604005039e+02 8.938957005739212036e-03
1.671041677552275360e+02 8.938870392739772797e-03
1.676915362931322306e+02 8.938792161643505096e-03
1.682693186160176992e+02 8.938712999224662781e-03
1.688281647800467908e+02 8.938635699450969696e-03
1.693982363871764392e+02 8.938555605709552765e-03
1.699979179282672703e+02 8.938483893871307373e-03
1.705931954951956868e+02 8.938405662775039673e-03
1.711989265591837466e+02 8.938336744904518127e-03
1.718014808481093496e+02 8.938258513808250427e-03
1.724048877111636102e+02 8.938184939324855804e-03
1.730259509242605418e+02 8.938099257647991180e-03
1.736184011623263359e+02 8.938037790358066559e-03
1.741807984183542430e+02 8.937958627939224243e-03
1.747590496772900224e+02 8.937865495681762695e-03
1.754092139513231814e+02 8.937790058553218842e-03
1.760521436813287437e+02 8.937718346714973450e-03
1.766370288461912423e+02 8.937653154134750366e-03
1.772099957142490894e+02 8.937598206102848053e-03
1.777984500352758914e+02 8.937530219554901123e-03
1.783813463442493230e+02 8.937459439039230347e-03
1.789999138643033803e+02 8.937375620007514954e-03
1.796196026313118637e+02 8.937305770814418793e-03
1.802005827552638948e+02 8.937223814427852631e-03
1.808078890882898122e+02 8.937153965234756470e-03
1.813978224291931838e+02 8.937085978686809540e-03
1.819708711272105575e+02 8.937017992138862610e-03
1.825510258830618113e+02 8.936959318816661835e-03
1.831830643622670323e+02 8.936879225075244904e-03
1.838179463723208755e+02 8.936839178204536438e-03
1.844676111242733896e+02 8.936757221817970276e-03
1.850870561471674591e+02 8.936681784689426422e-03
1.856680714602116495e+02 8.936619386076927185e-03
1.862384793653618544e+02 8.936556987464427948e-03
1.868220883093308657e+02 8.936500176787376404e-03
1.874051998273935169e+02 8.936442434787750244e-03
1.879513248554430902e+02 8.936374448239803314e-03
1.884911793745122850e+02 8.936308324337005615e-03
1.890331897675059736e+02 8.936249651014804840e-03
1.895717468166258186e+02 8.936188183724880219e-03
1.901155314166098833e+02 8.936135098338127136e-03
1.906633574746083468e+02 8.936074562370777130e-03
1.912128621404990554e+02 8.936009369790554047e-03
1.918130861334502697e+02 8.935956284403800964e-03
1.924522555354051292e+02 8.935906924307346344e-03
1.930743099453393370e+02 8.935836143791675568e-03
1.936643684643786401e+02 8.935766294598579407e-03
1.942589162334334105e+02 8.935706689953804016e-03
1.948748966634739190e+02 8.935638703405857086e-03
1.955168032355140895e+02 8.935586549341678619e-03
1.961154516886454076e+02 8.935501798987388611e-03
1.966769839995540679e+02 8.935436606407165527e-03
1.972495138936210424e+02 8.935383521020412445e-03
1.978347613394726068e+02 8.935326710343360901e-03
1.983979676794260740e+02 8.935269899666309357e-03
1.989858637093566358e+02 8.935211226344108582e-03
1.995915235823486000e+02 8.935150690376758575e-03
2.002461354124825448e+02 8.935093879699707031e-03
2.008706737614702433e+02 8.935037069022655487e-03
2.014581641773693264e+02 8.934983983635902405e-03
2.020461606483440846e+02 8.934931829571723938e-03
2.026241546613164246e+02 8.934860117733478546e-03
2.032053696934599429e+02 8.934791199862957001e-03
2.038460443434305489e+02 8.934727869927883148e-03
2.044728648073505610e+02 8.934679441154003143e-03
2.050640236383769661e+02 8.934625424444675446e-03
2.056951889921911061e+02 8.934568613767623901e-03
2.063113702002447098e+02 8.934503421187400818e-03
2.069085877202451229e+02 8.934448473155498505e-03
2.075024147483054549e+02 8.934407494962215424e-03
2.082021503022406250e+02 8.934353478252887726e-03
2.088366169813089073e+02 8.934294804930686951e-03
2.094457978962454945e+02 8.934239856898784637e-03
2.100271881073713303e+02 8.934180252254009247e-03
2.105917569864541292e+02 8.934126235544681549e-03
2.111868160045705736e+02 8.934051729738712311e-03
2.117849983086343855e+02 8.934004232287406921e-03
2.124329575735609978e+02 8.933947421610355377e-03
2.130635931997094303e+02 8.933890610933303833e-03
2.136904473188333213e+02 8.933843113481998444e-03
2.143105194997042418e+02 8.933797478675842285e-03
2.149086486396845430e+02 8.933742530643939972e-03
2.155130424285307527e+02 8.933686651289463043e-03
2.161034285095520318e+02 8.933635428547859192e-03
2.166859047927428037e+02 8.933575823903083801e-03
2.172685877687763423e+02 8.933530189096927643e-03
2.178559708797838539e+02 8.933485485613346100e-03
2.184551472326274961e+02 8.933441713452339172e-03
2.190585704285185784e+02 8.933385834097862244e-03
2.196728506756480783e+02 8.933348581194877625e-03
2.202884188767056912e+02 8.933281525969505310e-03
2.208987956687342376e+02 8.933223783969879150e-03
2.215213982278946787e+02 8.933192119002342224e-03
2.221367268047761172e+02 8.933116681873798370e-03
2.227285799779929221e+02 8.933068253099918365e-03
2.233427921009715647e+02 8.933033794164657593e-03
2.239656962577719241e+02 8.932956494390964508e-03
2.245738516817800701e+02 8.932908065617084503e-03
2.251571391785982996e+02 8.932870812714099884e-03
2.257562556876800954e+02 8.932827040553092957e-03
2.263442120177205652e+02 8.932777680456638336e-03
2.269416273517999798e+02 8.932738564908504486e-03
2.275195063985884190e+02 8.932692930102348328e-03
2.281208034825976938e+02 8.932637050747871399e-03
2.287226701686158776e+02 8.932589553296566010e-03
2.293544871266931295e+02 8.932559750974178314e-03
2.299358231388032436e+02 8.932517841458320618e-03
2.305067075598053634e+02 8.932468481361865997e-03
2.310741998429875821e+02 8.932423777878284454e-03
2.316802162530366331e+02 8.932373486459255219e-03
2.322780765129718930e+02 8.932325989007949829e-03
2.328623386570252478e+02 8.932294324040412903e-03
2.335027402041014284e+02 8.932234719395637512e-03
2.341129974711220711e+02 8.932185359299182892e-03
2.347269759383052588e+02 8.932140655815601349e-03
2.353675420151557773e+02 8.932108059525489807e-03
2.359887664131820202e+02 8.932065218687057495e-03
2.366070679039694369e+02 8.932007476687431335e-03
2.372319218090269715e+02 8.931962773203849792e-03
2.378088525179773569e+02 8.931912481784820557e-03
2.383975552290212363e+02 8.931868709623813629e-03
2.390123516509775072e+02 8.931829594075679779e-03
2.396258439430966973e+02 8.931802585721015930e-03
2.402419278339948505e+02 8.931762538850307465e-03
2.409002296610269696e+02 8.931722491979598999e-03
2.415766224241815507e+02 8.931689895689487457e-03
2.421429534140042961e+02 8.931641466915607452e-03
2.427111834748648107e+02 8.931608870625495911e-03
2.432973703187890351e+02 8.931552059948444366e-03
2.438713511386886239e+02 8.931512013077735901e-03
2.444450575467199087e+02 8.931479416787624359e-03
2.450721744569018483e+02 8.931430056691169739e-03
2.457571028668899089e+02 8.931393735110759735e-03
2.463795534637756646e+02 8.931355550885200500e-03
2.470358624146319926e+02 8.931316435337066650e-03
2.476559459876734763e+02 8.931268006563186646e-03
2.482333053785841912e+02 8.931248448789119720e-03
2.488920615464448929e+02 8.931214921176433563e-03
2.495443031224422157e+02 8.931165561079978943e-03
2.501468100324273109e+02 8.931120857596397400e-03
2.507305641914717853e+02 8.931089192628860474e-03
2.513086172284092754e+02 8.931070566177368164e-03
2.518772056144662201e+02 8.931035175919532776e-03
2.524492731373757124e+02 8.931005373597145081e-03
2.530710428743623197e+02 8.930976502597332001e-03
2.536874426752328873e+02 8.930938318371772766e-03
2.542725115993525833e+02 8.930894546210765839e-03
2.548535118664149195e+02 8.930852636694908142e-03
2.554408343844115734e+02 8.930830284953117371e-03
2.560449102034326643e+02 8.930786512792110443e-03
2.566958745424635708e+02 8.930756710469722748e-03
2.573174175324384123e+02 8.930712938308715820e-03
2.579773525393102318e+02 8.930668234825134277e-03
2.586723173803184181e+02 8.930650539696216583e-03
2.593454709241632372e+02 8.930607698857784271e-03
2.599643508931621909e+02 8.930567651987075806e-03
2.606049530981108546e+02 8.930529467761516571e-03
2.612073663871269673e+02 8.930484764277935028e-03
2.618251673760823905e+02 8.930464275181293488e-03
2.624888811621349305e+02 8.930427953600883484e-03
2.631502412839327008e+02 8.930404670536518097e-03
2.637744872928597033e+02 8.930367417633533478e-03
2.644445513368118554e+02 8.930335752665996552e-03
2.650750841738190502e+02 8.930280804634094238e-03
2.657100490918383002e+02 8.930240757763385773e-03
2.663347255587577820e+02 8.930223993957042694e-03
2.669219174208119512e+02 8.930193260312080383e-03
2.674887049009557813e+02 8.930156938731670380e-03
2.680739801940508187e+02 8.930122479796409607e-03
2.686665699230507016e+02 8.930085226893424988e-03
2.693064363929443061e+02 8.930045180022716522e-03
2.699900034498423338e+02 8.930004201829433441e-03
2.706679280658718199e+02 8.929965086281299591e-03
2.713087949310429394e+02 8.929921314120292664e-03
2.719266172440256923e+02 8.929873816668987274e-03
2.725458498089574277e+02 8.929845876991748810e-03
2.731562120278831571e+02 8.929801173508167267e-03
2.737875736828427762e+02 8.929783478379249573e-03
2.744083320708014071e+02 8.929751813411712646e-03
2.750164985368028283e+02 8.929726667702198029e-03
2.756609950850252062e+02 8.929700590670108795e-03
2.762565249078907073e+02 8.929687552154064178e-03
2.768453991208225489e+02 8.929664269089698792e-03
2.774280763247516006e+02 8.929629810154438019e-03
2.780325602476950735e+02 8.929593488574028015e-03
2.786400832457002252e+02 8.929569274187088013e-03
2.792476889586541802e+02 8.929519914090633392e-03
2.798497723105829209e+02 8.929505944252014160e-03
2.804473046865314245e+02 8.929480798542499542e-03
2.810534113133326173e+02 8.929450064897537231e-03
2.816474591384176165e+02 8.929420262575149536e-03
2.822515878842677921e+02 8.929381147027015686e-03
2.828502741532865912e+02 8.929348550736904144e-03
2.834546770183369517e+02 8.929329924285411835e-03
2.840721668924670666e+02 8.929288946092128754e-03
2.846870338574517518e+02 8.929250761866569519e-03
2.853218110655434430e+02 8.929225616157054901e-03
2.859326982644852251e+02 8.929176256060600281e-03
2.865487970425747335e+02 8.929144591093063354e-03
2.871692839015740901e+02 8.929113857448101044e-03
2.877934419116936624e+02 8.929088711738586426e-03
2.883952786037698388e+02 8.929048664867877960e-03
2.889838743195869029e+02 8.929025381803512573e-03
2.895598750784993172e+02 8.928989991545677185e-03
2.901344491555355489e+02 8.928974159061908722e-03
2.907200311995111406e+02 8.928958326578140259e-03
2.912999708624556661e+02 8.928938768804073334e-03
2.918863504084292799e+02 8.928898721933364868e-03
2.924821861963719130e+02 8.928874507546424866e-03
2.930871537534985691e+02 8.928833529353141785e-03
2.936723896774929017e+02 8.928831666707992554e-03
2.942484292064327747e+02 8.928807452321052551e-03
2.948127270082477480e+02 8.928792551159858704e-03
2.954118341011926532e+02 8.928760886192321777e-03
2.959768913823645562e+02 8.928742259740829468e-03
2.965503290502820164e+02 8.928713388741016388e-03
2.971449194801971316e+02 8.928695693612098694e-03
2.977649870223831385e+02 8.928677998483181000e-03
2.983210331595037133e+02 8.928639814257621765e-03
2.989415795516688377e+02 8.928610011935234070e-03
2.995996581746730953e+02 8.928577415645122528e-03
3.001557723006699234e+02 8.928563445806503296e-03


==> figs/MRI/Spiral/Knee7/GradDenoiser_QNP20/lst_timepsnr.txt <==
0.000000000000000000e+00 1.827867244951491088e+01
4.653530200012028217e-01 1.906656519834706032e+01
1.064289029920473695e+00 3.007300497742510004e+01
1.640250490047037601e+00 3.340738080055796644e+01
2.282814529957249761e+00 3.438145321522743814e+01
2.909429555060341954e+00 3.514213020031699841e+01
3.513732115970924497e+00 3.580909671644455017e+01
4.122174060903489590e+00 3.640487444458018018e+01
4.706507168943062425e+00 3.694279126817922787e+01
5.283230763860046864e+00 3.743292111369773068e+01
5.855008174898102880e+00 3.788310068182693158e+01
6.426025808090344071e+00 3.829923868818472954e+01
6.985225269105285406e+00 3.868602154685345340e+01
7.552391069009900093e+00 3.904720111266954063e+01
8.148978878976777196e+00 3.938587473704139796e+01
8.756563795031979680e+00 3.970464444399395632e+01
9.345344478962942958e+00 4.000554568740402317e+01
9.952473336830735207e+00 4.029046089622387683e+01
1.056023336690850556e+01 4.056078033566027585e+01
1.117457303497940302e+01 4.081780749119731411e+01
1.176442212797701359e+01 4.106272149254764514e+01
1.236225304310210049e+01 4.129650252807890354e+01
1.297430412494577467e+01 4.152001253804619552e+01
1.356480262777768075e+01 4.173409260959459033e+01
1.414560588868334889e+01 4.193939619584553924e+01
1.473317342950031161e+01 4.213651219404180637e+01
1.535244594654068351e+01 4.232606932602871552e+01
1.597242855257354677e+01 4.250859051737521099e+01
1.661167493439279497e+01 4.268452077999357641e+01
1.722116488148458302e+01 4.285424309276340438e+01
1.782807001844048500e+01 4.301810981165050407e+01
1.845517052244395018e+01 4.317650941796048869e+01
1.905062879435718060e+01 4.332979609494501005e+01
1.963962556445039809e+01 4.347816159033476424e+01
2.024750492256134748e+01 4.362190936184550338e+01
2.084426556667312980e+01 4.376126144066810753e+01
2.141764145577326417e+01 4.389650446409108042e+01
2.195968623668886721e+01 4.402779926245537467e+01
2.253573313960805535e+01 4.415533619244040864e+01
2.311855742847546935e+01 4.427929373067422603e+01
2.369376379647292197e+01 4.439983311355749862e+01
2.426253119949251413e+01 4.451714292406741436e+01
2.484124606149271131e+01 4.463133395979448181e+01
2.547573998337611556e+01 4.474259341446204985e+01
2.615107156732119620e+01 4.485094836652771022e+01
2.679667399032041430e+01 4.495654324652291223e+01
2.744264622335322201e+01 4.505950821598440115e+01
2.806817192840389907e+01 4.515997016580569579e+01
2.868451497354544699e+01 4.525801419128999470e+01
2.929563807556405663e+01 4.535376198730362773e+01
2.987360848067328334e+01 4.544726546253488664e+01
3.044775922480039299e+01 4.553852688632613166e+01
3.102946988982148468e+01 4.562769744965845575e+01
3.165254946285858750e+01 4.571483295795430735e+01
3.230349681596271694e+01 4.580000921954544424e+01
3.293353289412334561e+01 4.588327444993819881e+01
3.359149110410362482e+01 4.596468021188197639e+01
3.423470611521042883e+01 4.604429691714311446e+01
3.485783206229098141e+01 4.612221378751617351e+01
3.543077881936915219e+01 4.619845870014014366e+01
3.603150811628438532e+01 4.627307168634922618e+01
3.664375270227901638e+01 4.634609202652239190e+01
3.723347206413745880e+01 4.641758435014431683e+01
3.780288267531432211e+01 4.648759555324310355e+01
3.838503976725041866e+01 4.655617838052434365e+01
3.897134852525778115e+01 4.662331594861348805e+01
3.956147645111195743e+01 4.668909895440555857e+01
4.017103855614550412e+01 4.675355004580207918e+01
4.078502011625096202e+01 4.681669727982753670e+01
4.142236010637134314e+01 4.687859781125155223e+01
4.202686540433205664e+01 4.693926141472537239e+01
4.260730813117697835e+01 4.699871637239992594e+01
4.322723006014712155e+01 4.705698100779669346e+01
4.386100723920390010e+01 4.711410360615732884e+01
4.447697514621540904e+01 4.717010723766968994e+01
4.505767944711260498e+01 4.722503886829500885e+01
4.563925525499507785e+01 4.727885981977935614e+01
4.623939955001696944e+01 4.733164469462892754e+01
4.686300866794772446e+01 4.738341900756018532e+01
4.747542614885605872e+01 4.743421416046083294e+01
4.807534934789873660e+01 4.748400827460248763e+01
4.868318394478410482e+01 4.753285786915164834e+01
4.927702299668453634e+01 4.758076186324025514e+01
4.985558109870180488e+01 4.762774812698140181e+01
5.045340478979051113e+01 4.767385086635756153e+01
5.104044997668825090e+01 4.771909517338101381e+01
5.164345465577207506e+01 4.776352983563502619e+01
5.224170017172582448e+01 4.780710652164049890e+01
5.281898970785550773e+01 4.784985977825149916e+01
5.340387356164865196e+01 4.789181364046641676e+01
5.401744441944174469e+01 4.793299353271494567e+01
5.460765014146454632e+01 4.797340816636428684e+01
5.518098658253438771e+01 4.801307787986782927e+01
5.576731883455067873e+01 4.805201830027813514e+01
5.638047230243682861e+01 4.809025986497714200e+01
5.698751783045008779e+01 4.812782944131366492e+01
5.758815341745503247e+01 4.816472537820339994e+01
5.817004683637060225e+01 4.820094437248301489e+01
5.874454266228713095e+01 4.823651191539311611e+01
5.934039761638268828e+01 4.827142123025665654e+01
6.000749596743844450e+01 4.830568446964016971e+01
6.063830937328748405e+01 4.833933019787384211e+01
6.127391438046470284e+01 4.837237573255106327e+01
6.188311198446899652e+01 4.840482983311972021e+01
6.248907865257933736e+01 4.843668975979576174e+01
6.310365216759964824e+01 4.846797176434763799e+01
6.369963962747715414e+01 4.849868992626088726e+01
6.431478577153757215e+01 4.852885465860040171e+01
6.496243923250585794e+01 4.855847701978510145e+01
6.556805390748195350e+01 4.858755968491614396e+01
6.615438050241209567e+01 4.861612977541126668e+01
6.679486978356726468e+01 4.864419652891277224e+01
6.741141318459995091e+01 4.867175735775446554e+01
6.802715237555094063e+01 4.869882401847357301e+01
6.861490960465744138e+01 4.872540582568744583e+01
6.919954184163361788e+01 4.875151648410052729e+01
6.979107478377409279e+01 4.877716403032042791e+01
7.039144648495130241e+01 4.880235178925109096e+01
7.098501589708030224e+01 4.882708382465401797e+01
7.155175614706240594e+01 4.885136887918133652e+01
7.209518225118517876e+01 4.887522039532755258e+01
7.264157388219609857e+01 4.889864726129271588e+01
7.320064997114241123e+01 4.892166763831583864e+01
7.375372161227278411e+01 4.894428947965059251e+01
7.431367285130545497e+01 4.896656661419449819e+01
7.487320836633443832e+01 4.898839950854046776e+01
7.545963727030903101e+01 4.900982899238778145e+01
7.607575292233377695e+01 4.903086961808033095e+01
7.668199911434203386e+01 4.905152861950493559e+01
7.727023032447323203e+01 4.907182766786121419e+01
7.784153763367794454e+01 4.909176632470602897e+01
7.842069868673570454e+01 4.911135059784932366e+01
7.901580200367607176e+01 4.913000761604654087e+01
7.962065350171178579e+01 4.914747022544636934e+01
8.024079870455898345e+01 4.916430982200233046e+01
8.083848467166535556e+01 4.918065661454484427e+01
8.142247810168191791e+01 4.919650775038661550e+01
8.202816572180017829e+01 4.921191507194251358e+01
8.261482701986096799e+01 4.922691309935983384e+01
8.318940119072794914e+01 4.924149000474172766e+01
8.375843093660660088e+01 4.925568354582942732e+01
8.431669837073422968e+01 4.926951018847827868e+01
8.490844735875725746e+01 4.928298717047689337e+01
8.548828248470090330e+01 4.929611789454960302e+01
8.605925662582740188e+01 4.930889608303515104e+01
8.664648400782607496e+01 4.932134878991068661e+01
8.724699018173851073e+01 4.933350410132234032e+01
8.784285891964100301e+01 4.934536991724321098e+01
8.841645595966838300e+01 4.935692563377646991e+01
8.898126068455167115e+01 4.936818735419217319e+01
8.958176195551641285e+01 4.937918434903619413e+01
9.015840352862142026e+01 4.938991594738464386e+01
9.071021870570257306e+01 4.940038054433075132e+01
9.125815714173950255e+01 4.941057291320368705e+01
9.180896821059286594e+01 4.942052317643835835e+01
9.236133287544362247e+01 4.943021383462151164e+01
9.290917061455547810e+01 4.943968732710999348e+01
9.346156409662216902e+01 4.944895494041539052e+01
9.401288328762166202e+01 4.945797638451959699e+01
9.456509912759065628e+01 4.946678844333988678e+01
9.511026953067630529e+01 4.947539097284067111e+01
9.566187739255838096e+01 4.948379545693428128e+01
9.620878895954228938e+01 4.949199683898790880e+01
9.676154769165441394e+01 4.949999615791890051e+01
9.731516798865050077e+01 4.950783786632474204e+01
9.789043283369392157e+01 4.951550585618129219e+01
9.848593496182002127e+01 4.952298359037706632e+01
9.905688747297972441e+01 4.953028974387905947e+01
9.962732550292275846e+01 4.953741644035160618e+01
1.001994588559027761e+02 4.954439545674670597e+01
1.008033700149971992e+02 4.955117509059293468e+01
1.014337953699287027e+02 4.955781407154694307e+01
1.020344250828493387e+02 4.956429899303890352e+01
1.025863115768879652e+02 4.957064462204514399e+01
1.031732085258699954e+02 4.957688364164909700e+01
1.037820805138908327e+02 4.958298777146438852e+01
1.043887342337984592e+02 4.958892087258429626e+01
1.050013780677691102e+02 4.959470550254341958e+01
1.056194983199238777e+02 4.960036636394026743e+01
1.062022614299785346e+02 4.960590415755787319e+01
1.067727627260610461e+02 4.961129578179316013e+01
1.073656952441670001e+02 4.961656379937200256e+01
1.079884231111500412e+02 4.962170145366001606e+01
1.086296963812783360e+02 4.962672667760492828e+01
1.092618405173998326e+02 4.963162886063854273e+01
1.098811618185136467e+02 4.963640813371105764e+01
1.105070310614537448e+02 4.964106342050526877e+01
1.111121346615254879e+02 4.964560204072523675e+01
1.117148459095042199e+02 4.965004428234917100e+01
1.122876579884905368e+02 4.965437803242564740e+01
1.128892388006206602e+02 4.965860902215002426e+01
1.135104451377410442e+02 4.966273753443289252e+01
1.141128204846754670e+02 4.966677657499535314e+01
1.146993649955838919e+02 4.967071825864031354e+01
1.152761997797060758e+02 4.967455824866383551e+01
1.158886833644937724e+02 4.967829899431134066e+01
1.164897213834337890e+02 4.968194019696242236e+01
1.170740367984399199e+02 4.968550042948138667e+01
1.176537228084634990e+02 4.968894691991256707e+01
1.182171574095264077e+02 4.969230484260400971e+01
1.187914239095989615e+02 4.969557176452088498e+01
1.194325233185663819e+02 4.969875202193144759e+01
1.200580684444867074e+02 4.970184158469963620e+01
1.206999668735079467e+02 4.970487479971375677e+01
1.213531708584632725e+02 4.970779328614352721e+01
1.220039274203591049e+02 4.971063407519510235e+01
1.226182598122395575e+02 4.971340880134788875e+01
1.232313124951906502e+02 4.971609825783807679e+01
1.238445282252505422e+02 4.971871959917508121e+01
1.244576379703357816e+02 4.972126342964742207e+01
1.250642062681727111e+02 4.972373242536150428e+01
1.257031795561779290e+02 4.972613887886964790e+01
1.263366607152856886e+02 4.972846896185576782e+01
1.269913696751464158e+02 4.973072472038978020e+01
1.275975168810691684e+02 4.973293368217490240e+01
1.282000194699503481e+02 4.973504361440825505e+01
1.288422092041000724e+02 4.973708304420046744e+01
1.295027065761387348e+02 4.973904219282651695e+01
1.301392353982664645e+02 4.974094769681001083e+01
1.307532723541371524e+02 4.974280066120121546e+01
1.313643317872192711e+02 4.974457742430661256e+01
1.319807305370923132e+02 4.974629107869547795e+01
1.325759186982177198e+02 4.974794308687681621e+01
1.331646771840751171e+02 4.974953647783561195e+01
1.337440702312160283e+02 4.975106672373146921e+01
1.343354230022523552e+02 4.975252654695562882e+01
1.349243745852727443e+02 4.975396098176762649e+01
1.355206454312428832e+02 4.975533310966336842e+01
1.361360727332066745e+02 4.975664937421264256e+01
1.367415465232916176e+02 4.975790882522162661e+01
1.373045395612716675e+02 4.975912575251808079e+01
1.378485996751114726e+02 4.976030041664900239e+01
1.384200853770598769e+02 4.976142081713855703e+01
1.390262567489407957e+02 4.976248749035068641e+01
1.396192856058478355e+02 4.976350915090718274e+01
1.402080721207894385e+02 4.976448320089380672e+01
1.408224621687550098e+02 4.976543043969932967e+01
1.414533155746757984e+02 4.976633087625181417e+01
1.421133991526439786e+02 4.976712035787311095e+01
1.427377762335818261e+02 4.976788117242281828e+01
1.433032061425037682e+02 4.976858624974030931e+01
1.439215667133685201e+02 4.976925690223698240e+01
1.445613009093794972e+02 4.976987144971172228e+01
1.451585873602889478e+02 4.977045642210300969e+01
1.457492033992893994e+02 4.977099175711376944e+01
1.463322350631933659e+02 4.977149471098860545e+01
1.469308387741912156e+02 4.977194403451396454e+01
1.475133457023184747e+02 4.977236157119083515e+01
1.481371555863879621e+02 4.977272476627546638e+01
1.487719415754545480e+02 4.977306632623830751e+01
1.494337573496159166e+02 4.977336116860607262e+01
1.500967001975513995e+02 4.977357523197895262e+01
1.507016757065430284e+02 4.977376978605663282e+01
1.513198757735081017e+02 4.977393044761356578e+01
1.519608090803958476e+02 4.977403564020235649e+01
1.525542493134271353e+02 4.977410605514435815e+01
1.531167338683735579e+02 4.977414420170001108e+01
1.536729660204146057e+02 4.977415272812926617e+01
1.542039782644715160e+02 4.977412749972139494e+01
1.547345733914989978e+02 4.977406486638220429e+01
1.552920493204146624e+02 4.977397059138574775e+01
1.559030264483299106e+02 4.977385024940819847e+01
1.565369408014230430e+02 4.977369025481834086e+01
1.570969575152266771e+02 4.977348519197246901e+01
1.576688869090285152e+02 4.977325251410330509e+01
1.582390742029529065e+02 4.977298576639746841e+01
1.588401951801497489e+02 4.977267818652163101e+01
1.594192334611434489e+02 4.977236321107645267e+01
1.600465434100478888e+02 4.977201481950557849e+01
1.606571962090674788e+02 4.977163155413126816e+01
1.612359955380670726e+02 4.977124021189351311e+01
1.618159139209892601e+02 4.977080156462969285e+01
1.624034998919814825e+02 4.977032096643630155e+01
1.629728826121427119e+02 4.976982276454046428e+01
1.635256337590981275e+02 4.976930372783598955e+01
1.641112411690410227e+02 4.976875741217297389e+01
1.646939251371659338e+02 4.976818659563786440e+01
1.652949030962772667e+02 4.976758387337022782e+01
1.658915705243125558e+02 4.976696396586764592e+01
1.664991872604005039e+02 4.976629839294772495e+01
1.671041677552275360e+02 4.976560669202564213e+01
1.676915362931322306e+02 4.976490041469670444e+01
1.682693186160176992e+02 4.976415300534303299e+01
1.688281647800467908e+02 4.976338838615546223e+01
1.693982363871764392e+02 4.976259132268445029e+01
1.699979179282672703e+02 4.976177176495257015e+01
1.705931954951956868e+02 4.976091850091563629e+01
1.711989265591837466e+02 4.976004214336045095e+01
1.718014808481093496e+02 4.975913156492207889e+01
1.724048877111636102e+02 4.975820468123296081e+01
1.730259509242605418e+02 4.975727389995035566e+01
1.736184011623263359e+02 4.975628951933872202e+01
1.741807984183542430e+02 4.975528934424650629e+01
1.747590496772900224e+02 4.975427909776734481e+01
1.754092139513231814e+02 4.975323985616736877e+01
1.760521436813287437e+02 4.975218537618279413e+01
1.766370288461912423e+02 4.975110250008148682e+01
1.772099957142490894e+02 4.974998159469440395e+01
1.777984500352758914e+02 4.974885743181620512e+01
1.783813463442493230e+02 4.974770746947371691e+01
1.789999138643033803e+02 4.974654140010945014e+01
1.796196026313118637e+02 4.974537630879359540e+01
1.802005827552638948e+02 4.974417824035874958e+01
1.808078890882898122e+02 4.974296795340451638e+01
1.813978224291931838e+02 4.974173564126396485e+01
1.819708711272105575e+02 4.974047974592201626e+01
1.825510258830618113e+02 4.973919897487498787e+01
1.831830643622670323e+02 4.973791687395495842e+01
1.838179463723208755e+02 4.973658267776863795e+01
1.844676111242733896e+02 4.973525997907063356e+01
1.850870561471674591e+02 4.973391666983566495e+01
1.856680714602116495e+02 4.973254402860540324e+01
1.862384793653618544e+02 4.973115951045816274e+01
1.868220883093308657e+02 4.972975696991240824e+01
1.874051998273935169e+02 4.972834729769331830e+01
1.879513248554430902e+02 4.972691146491733605e+01
1.884911793745122850e+02 4.972547543056609953e+01
1.890331897675059736e+02 4.972401129531264985e+01
1.895717468166258186e+02 4.972253933972279327e+01
1.901155314166098833e+02 4.972105025650843402e+01
1.906633574746083468e+02 4.971956562198076313e+01
1.912128621404990554e+02 4.971804852030310684e+01
1.918130861334502697e+02 4.971652680198112506e+01
1.924522555354051292e+02 4.971499502440543949e+01
1.930743099453393370e+02 4.971344998116311587e+01
1.936643684643786401e+02 4.971190164574908010e+01
1.942589162334334105e+02 4.971033296664909784e+01
1.948748966634739190e+02 4.970875893516468125e+01
1.955168032355140895e+02 4.970717227238328917e+01
1.961154516886454076e+02 4.970558423792229519e+01
1.966769839995540679e+02 4.970397669429367227e+01
1.972495138936210424e+02 4.970235313390817566e+01
1.978347613394726068e+02 4.970072854303084142e+01
1.983979676794260740e+02 4.969909201814810729e+01
1.989858637093566358e+02 4.969744702036149420e+01
1.995915235823486000e+02 4.969579279037515107e+01
2.002461354124825448e+02 4.969412034492725638e+01
2.008706737614702433e+02 4.969242456535540953e+01
2.014581641773693264e+02 4.969072827505372913e+01
2.020461606483440846e+02 4.968901722118445008e+01
2.026241546613164246e+02 4.968732115693951812e+01
2.032053696934599429e+02 4.968560955434100634e+01
2.038460443434305489e+02 4.968387791721679037e+01
2.044728648073505610e+02 4.968213363617309142e+01
2.050640236383769661e+02 4.968038072357916946e+01
2.056951889921911061e+02 4.967862963741648485e+01
2.063113702002447098e+02 4.967685951173669423e+01
2.069085877202451229e+02 4.967507979135669416e+01
2.075024147483054549e+02 4.967330158487244063e+01
2.082021503022406250e+02 4.967151274233245317e+01
2.088366169813089073e+02 4.966972683131157140e+01
2.094457978962454945e+02 4.966793380745875908e+01
2.100271881073713303e+02 4.966613185464898095e+01
2.105917569864541292e+02 4.966433049685227985e+01
2.111868160045705736e+02 4.966252283944150037e+01
2.117849983086343855e+02 4.966069018871537821e+01
2.124329575735609978e+02 4.965885786128814772e+01
2.130635931997094303e+02 4.965701955307365267e+01
2.136904473188333213e+02 4.965516449828043477e+01
2.143105194997042418e+02 4.965330901093891924e+01
2.149086486396845430e+02 4.965145058875798156e+01
2.155130424285307527e+02 4.964958192050686847e+01
2.161034285095520318e+02 4.964769154094810233e+01
2.166859047927428037e+02 4.964580376700902775e+01
2.172685877687763423e+02 4.964391132630432679e+01
2.178559708797838539e+02 4.964201846117691730e+01
2.184551472326274961e+02 4.964011232537964702e+01
2.190585704285185784e+02 4.963820314487855967e+01
2.196728506756480783e+02 4.963630215885348207e+01
2.202884188767056912e+02 4.963439255424923857e+01
2.208987956687342376e+02 4.963247955327845062e+01
2.215213982278946787e+02 4.963056088432593072e+01
2.221367268047761172e+02 4.962865636842029460e+01
2.227285799779929221e+02 4.962672703998375567e+01
2.233427921009715647e+02 4.962478339240046665e+01
2.239656962577719241e+02 4.962285591490869052e+01
2.245738516817800701e+02 4.962091202711694393e+01
2.251571391785982996e+02 4.961896919280842155e+01
2.257562556876800954e+02 4.961703099400430261e+01
2.263442120177205652e+02 4.961507395854455638e+01
2.269416273517999798e+02 4.961311310326677670e+01
2.275195063985884190e+02 4.961114326309431277e+01
2.281208034825976938e+02 4.960916765977786724e+01
2.287226701686158776e+02 4.960720143634198109e+01
2.293544871266931295e+02 4.960522271916655512e+01
2.299358231388032436e+02 4.960324275497242752e+01
2.305067075598053634e+02 4.960126862803215886e+01
2.310741998429875821e+02 4.959927207465398169e+01
2.316802162530366331e+02 4.959727359405198399e+01
2.322780765129718930e+02 4.959528159460123220e+01
2.328623386570252478e+02 4.959327169330806129e+01
2.335027402041014284e+02 4.959127612566416587e+01
2.341129974711220711e+02 4.958926221510846233e+01
2.347269759383052588e+02 4.958725608153307718e+01
2.353675420151557773e+02 4.958523065236483518e+01
2.359887664131820202e+02 4.958322152315950149e+01
2.366070679039694369e+02 4.958121082847397076e+01
2.372319218090269715e+02 4.957917706940620661e+01
2.378088525179773569e+02 4.957716453582663974e+01
2.383975552290212363e+02 4.957513810398264553e+01
2.390123516509775072e+02 4.957312160954256086e+01
2.396258439430966973e+02 4.957106095001919499e+01
2.402419278339948505e+02 4.956901681278463201e+01
2.409002296610269696e+02 4.956696374635616564e+01
2.415766224241815507e+02 4.956492166188447612e+01
2.421429534140042961e+02 4.956287543637998283e+01
2.427111834748648107e+02 4.956082435317050283e+01
2.432973703187890351e+02 4.955876758489271339e+01
2.438713511386886239e+02 4.955671186489206548e+01
2.444450575467199087e+02 4.955465749352708826e+01
2.450721744569018483e+02 4.955259800496384059e+01
2.457571028668899089e+02 4.955053110669071259e+01
2.463795534637756646e+02 4.954847105583525035e+01
2.470358624146319926e+02 4.954640311991074242e+01
2.476559459876734763e+02 4.954433225968732302e+01
2.482333053785841912e+02 4.954225689846924752e+01
2.488920615464448929e+02 4.954018112883837688e+01
2.495443031224422157e+02 4.953810275280456210e+01
2.501468100324273109e+02 4.953603412872486444e+01
2.507305641914717853e+02 4.953396161428038624e+01
2.513086172284092754e+02 4.953186656761116069e+01
2.518772056144662201e+02 4.952975215447003166e+01
2.524492731373757124e+02 4.952765033796627847e+01
2.530710428743623197e+02 4.952555761888624630e+01
2.536874426752328873e+02 4.952346173500697546e+01
2.542725115993525833e+02 4.952136563117036872e+01
2.548535118664149195e+02 4.951927426322561132e+01
2.554408343844115734e+02 4.951715664263929284e+01
2.560449102034326643e+02 4.951505942070564714e+01
2.566958745424635708e+02 4.951294433347767665e+01
2.573174175324384123e+02 4.951083868743242533e+01
2.579773525393102318e+02 4.950873382264170175e+01
2.586723173803184181e+02 4.950662049914859608e+01
2.593454709241632372e+02 4.950449805754082888e+01
2.599643508931621909e+02 4.950237288703942795e+01
2.606049530981108546e+02 4.950024905191157387e+01
2.612073663871269673e+02 4.949811771845152464e+01
2.618251673760823905e+02 4.949599273237688379e+01
2.624888811621349305e+02 4.949386590685303133e+01
2.631502412839327008e+02 4.949174631219108278e+01
2.637744872928597033e+02 4.948960244766939809e+01
2.644445513368118554e+02 4.948747064466616052e+01
2.650750841738190502e+02 4.948535789452613187e+01
2.657100490918383002e+02 4.948322662332582667e+01
2.663347255587577820e+02 4.948108451429268939e+01
2.669219174208119512e+02 4.947894839556052204e+01
2.674887049009557813e+02 4.947680659640261780e+01
2.680739801940508187e+02 4.947466984755990893e+01
2.686665699230507016e+02 4.947253883428336962e+01
2.693064363929443061e+02 4.947040726241464625e+01
2.699900034498423338e+02 4.946827644183183281e+01
2.706679280658718199e+02 4.946614863271961582e+01
2.713087949310429394e+02 4.946402422562780288e+01
2.719266172440256923e+02 4.946189712063098654e+01
2.725458498089574277e+02 4.945974732557401410e+01
2.731562120278831571e+02 4.945762361712890254e+01
2.737875736828427762e+02 4.945547194164529259e+01
2.744083320708014071e+02 4.945333071280050063e+01
2.750164985368028283e+02 4.945116375326720970e+01
2.756609950850252062e+02 4.944901353760869966e+01
2.762565249078907073e+02 4.944684386824321365e+01
2.768453991208225489e+02 4.944467675990836142e+01
2.774280763247516006e+02 4.944252348734086411e+01
2.780325602476950735e+02 4.944036431633925588e+01
2.786400832457002252e+02 4.943819936648989000e+01
2.792476889586541802e+02 4.943604191735829545e+01
2.798497723105829209e+02 4.943387445664133395e+01
2.804473046865314245e+02 4.943169964398896354e+01
2.810534113133326173e+02 4.942952997778129998e+01
2.816474591384176165e+02 4.942735817601808179e+01
2.822515878842677921e+02 4.942519699288758517e+01
2.828502741532865912e+02 4.942302293374935829e+01
2.834546770183369517e+02 4.942086234734599515e+01
2.840721668924670666e+02 4.941870731086113722e+01
2.846870338574517518e+02 4.941655919930173013e+01
2.853218110655434430e+02 4.941439968906801994e+01
2.859326982644852251e+02 4.941225423678326933e+01
2.865487970425747335e+02 4.941011330626571407e+01
2.871692839015740901e+02 4.940797211193765293e+01
2.877934419116936624e+02 4.940581040332141782e+01
2.883952786037698388e+02 4.940366153394644755e+01
2.889838743195869029e+02 4.940150147729553254e+01
2.895598750784993172e+02 4.939934823242622741e+01
2.901344491555355489e+02 4.939717843604215375e+01
2.907200311995111406e+02 4.939501126877922133e+01
2.912999708624556661e+02 4.939285377987266656e+01
2.918863504084292799e+02 4.939069529806234016e+01
2.924821861963719130e+02 4.938853814149104693e+01
2.930871537534985691e+02 4.938638745221794579e+01
2.936723896774929017e+02 4.938421933188099899e+01
2.942484292064327747e+02 4.938206083492366361e+01
2.948127270082477480e+02 4.937989406667341541e+01
2.954118341011926532e+02 4.937774808471515797e+01
2.959768913823645562e+02 4.937558621313942808e+01
2.965503290502820164e+02 4.937343242565513890e+01
2.971449194801971316e+02 4.937128139258567927e+01
2.977649870223831385e+02 4.936914065278566000e+01
2.983210331595037133e+02 4.936700801910667025e+01
2.989415795516688377e+02 4.936487020797434866e+01
2.995996581746730953e+02 4.936273450261608531e+01
3.001557723006699234e+02 4.936059967176858976e+01


==> figs/Tables/RadialKneeCompTable.txt <==
Var1	Var2_1	Var2_2	Var2_3	Var2_4	Var2_5
FISTA_time	60.9630522270309	61.2841005589871	60.7287021090742	63.610291303019	64.6569714370271
FISTA_PSNR	42.6279257004006	41.3862022768875	44.6320884043744	42.1345504343146	44.1761990594129
FISTA_iter	100	100	100	100	100
QNP_time	15.7864443049766	19.0685122460709	16.3862429719738	17.0025099999621	16.3185880529927
QNP_PSNR	42.7047238220974	41.4050636020186	44.6933397056385	42.1795910627755	44.192569871261
QNP_iter	26	30	25	28	25
NKSM_time	2.04783035896253	1.60070091695525	1.84596814896213	1.84050924300391	1.89539956997032
NKSM_PSNR	42.7127439090034	41.4229612887074	44.6623379595943	42.2553968373636	44.2359096008804
NKSM_iter	41	33	38	36	39


==> figs/Tables/RadialKneeEndTable.txt <==
Var1	Var2_1	Var2_2	Var2_3	Var2_4	Var2_5
FISTA_time	61	61.3	60.7	63.6	64.7
FISTA_PSNR	42.63	41.39	44.63	42.13	44.18
FISTA_iter	100	100	100	100	100
QNP_time	59.9	64.3	65.4	61.9	66.3
QNP_PSNR	44.13	41.94	45.45	44.07	44.9
QNP_iter	100	100	100	100	100
NKSM_time	5.6	5.5	5.5	5.7	5.5
NKSM_PSNR	44.1	42.85	45.65	44.16	45.07
NKSM_iter	100	100	100	100	100


==> figs/Tables/SpiralBrainCompTable.txt <==
Var1	Var2_1	Var2_2	Var2_3	Var2_4	Var2_5
FISTA_time	86.2897896588547	86.3672154830128	87.147365153869	86.4441074740753	88.6885850190447
FISTA_PSNR	42.1273525399667	42.8290868584022	43.2677296526132	42.0184133940325	40.4742886909215
FISTA_iter	150	150	150	150	150
QNP_time	16.9307216049929	19.6657492150116	19.1532010260271	17.6228329430305	17.6469402400253
QNP_PSNR	42.1474980430757	42.8310946870398	43.3337061852026	42.0507594008138	40.4988059778708
QNP_iter	29	30	31	30	29
NKSM_time	2.38261856301688	2.39276869299647	2.38604219203989	2.46024423802737	2.34819749309099
NKSM_PSNR	42.2137756496842	42.9354341946209	43.3089804984463	42.1102270333308	40.5136728521909
NKSM_iter	49	50	50	51	49


==> figs/Tables/SpiralBrainEndTable.txt <==
Var1	Var2_1	Var2_2	Var2_3	Var2_4	Var2_5
FISTA_time	86.3	86.4	87.1	86.4	88.7
FISTA_PSNR	42.13	42.83	43.27	42.02	40.47
FISTA_iter	150	150	150	150	150
QNP_time	82	70.1	65.5	68.9	77
QNP_PSNR	44.16	44.66	45.01	44.04	42.66
QNP_iter	150	150	150	150	150
NKSM_time	8.4	8.2	8.2	8.3	8.2
NKSM_PSNR	44.18	44.67	45.08	43.91	42.49
NKSM_iter	150	150	150	150	150


==> figs/ablation/Conv/K200SpiralBrain_cost_max.txt <==
1
-0.0662621334195137
-0.186162397265434
-0.213847026228905
-0.224460914731026
-0.230842068791389
-0.233780384063721
-0.235902965068817
-0.237168535590172
-0.237895786762238
-0.238411635160446
-0.238787949085236
-0.238998532295227
-0.239210993051529
-0.23936265707016
-0.239470839500427
-0.239559918642044
-0.239624515175819
-0.239668637514114
-0.239705681800842
-0.239738136529922
-0.239761337637901
-0.239780947566032
-0.239797979593277
-0.239811018109322
-0.239821419119835
-0.239831015467644
-0.239839792251587
-0.239846140146255
-0.239850983023643
-0.239855200052261
-0.239859104156494
-0.239862203598022
-0.239864826202393
-0.239866822957993
-0.239868670701981
-0.239870369434357
-0.239871546626091
-0.239872634410858
-0.239873811602592
-0.239874362945557
-0.239875540137291
-0.239876449108124
-0.239877209067345
-0.239877745509148
-0.239878252148628
-0.239878788590431
-0.239879041910172
-0.23987939953804
-0.239879667758942
-0.239880129694939
-0.239880487322807
-0.23988039791584
-0.239880561828613
-0.239880621433258
-0.239880785346031
-0.239880964159966
-0.239881038665771
-0.239881381392479
-0.239881381392479
-0.239881470799446
-0.239881590008736
-0.239881455898285
-0.23988151550293
-0.239881619811058
-0.239881634712219
-0.23988164961338
-0.23988164961338
-0.23988176882267
-0.23988164961338
-0.239881679415703
-0.239881694316864
-0.239881724119186
-0.239881679415703
-0.23988176882267
-0.239881858229637
-0.239881873130798
-0.239881798624992
-0.239881783723831
-0.239881932735443
-0.239881962537766
-0.239882215857506
-0.239882186055183
-0.239882186055183
-0.239882171154022
-0.239882186055183
-0.2398821413517
-0.239882171154022
-0.2398821413517
-0.239882126450539
-0.239882215857506
-0.239882156252861
-0.239882096648216
-0.239882037043571
-0.239882007241249
-0.2398821413517
-0.239882081747055
-0.239882066845894
-0.239882066845894
-0.239882126450539
-0.239882156252861
-0.239882081747055
-0.239882051944733
-0.239882171154022
-0.239882230758667
-0.239882200956345
-0.239882275462151
-0.239882215857506
-0.239882290363312
-0.239882275462151
-0.239882230758667
-0.239882171154022
-0.239882156252861
-0.239882215857506
-0.239882096648216
-0.239882186055183
-0.239882171154022
-0.239882171154022
-0.239882171154022
-0.239882171154022
-0.239882171154022
-0.239882215857506
-0.239882171154022
-0.239882320165634
-0.239882275462151
-0.239882275462151
-0.239882305264473
-0.239882320165634
-0.239882290363312
-0.239882320165634
-0.239882290363312
-0.239882305264473
-0.239882156252861
-0.239882126450539
-0.2398821413517
-0.239882186055183
-0.239882171154022
-0.239882305264473
-0.239882290363312
-0.239882305264473
-0.239882305264473
-0.239882290363312
-0.239882320165634
-0.239882275462151
-0.239882305264473
-0.239882320165634
-0.239882305264473
-0.239882260560989
-0.239882215857506
-0.239882260560989
-0.239882230758667
-0.239882215857506
-0.239882260560989
-0.239882290363312
-0.239882275462151
-0.239882260560989
-0.239882290363312
-0.239882230758667
-0.239882335066795
-0.239882305264473
-0.239882275462151
-0.239882260560989
-0.239882200956345
-0.239882230758667
-0.239882290363312
-0.239882230758667
-0.239882156252861
-0.239882186055183
-0.239882275462151
-0.239882230758667
-0.239882275462151
-0.239882230758667
-0.239882200956345
-0.239882260560989
-0.239882409572601
-0.239882305264473
-0.239882260560989
-0.239882200956345
-0.239882290363312
-0.239882200956345
-0.239882200956345
-0.239882186055183
-0.239882200956345
-0.239882186055183
-0.2398821413517
-0.239882126450539
-0.239882126450539
-0.239882215857506
-0.239882126450539
-0.239882081747055
-0.239882200956345
-0.239882186055183
-0.239882275462151
-0.239882260560989
-0.239882215857506
-0.239882349967957
-0.239882200956345
-0.239882260560989
-0.239882320165634
-0.239882379770279


==> figs/ablation/Conv/K200SpiralBrain_cost_mean.txt <==
1
-0.250976759940386
-0.383402846753597
-0.417841839293639
-0.433890012403329
-0.443037487566471
-0.447391872604688
-0.450387378533681
-0.452119159201781
-0.453219706813494
-0.453943307201068
-0.454444244503975
-0.454801698525747
-0.455065766970317
-0.455271308620771
-0.455422391494115
-0.455533713102341
-0.455617420375347
-0.455679511030515
-0.455727765957514
-0.455767581860224
-0.455800694723924
-0.45582756648461
-0.455849652489026
-0.455867690344652
-0.455882228910923
-0.455893941223621
-0.455903634428978
-0.455911199251811
-0.455917986730735
-0.455923646688461
-0.455927987893422
-0.455932199954987
-0.455935498078664
-0.455938478310903
-0.455940956870715
-0.455942928791046
-0.455944610138734
-0.455945953726768
-0.455947212874889
-0.455948417385419
-0.455949234465758
-0.455949967106183
-0.455950590471427
-0.455951370298862
-0.455951911707719
-0.455952244500319
-0.455952664216359
-0.455952992041906
-0.455953141053518
-0.455953535934289
-0.45595367004474
-0.455953799188137
-0.455954020222028
-0.455954144398371
-0.455954514443874
-0.455954569081465
-0.455954576532046
-0.4559547478954
-0.455954752862453
-0.455954812467098
-0.455954916775227
-0.455954919258753
-0.455954949061076
-0.455955070753892
-0.455955152710279
-0.455955170094967
-0.455955224732558
-0.455955358843009
-0.455955204864343
-0.455955184996128
-0.455955222249031
-0.455955386161804
-0.455955234666665
-0.455955309172471
-0.455955348908901
-0.45595528682073
-0.455955314139525
-0.455955326557159
-0.455955406030019
-0.455955321590106
-0.455955468118191
-0.455955512821674
-0.455955597261588
-0.455955614646276
-0.455955736339092
-0.455955659349759
-0.45595575372378
-0.455955694119136
-0.455955686668555
-0.455955795943737
-0.455955805877845
-0.455955736339092
-0.455955781042576
-0.455955890317758
-0.455955773591995
-0.455955818295479
-0.455955761174361
-0.455955870449543
-0.455955835680167
-0.455955944955349
-0.455955902735392
-0.455955957372983
-0.455955992142359
-0.455956007043521
-0.455956002076467
-0.455955954889456
-0.455956034362316
-0.455956036845843
-0.455956014494101
-0.455955997109413
-0.455955997109413
-0.455956088999907
-0.455956054230531
-0.455956054230531
-0.455956069131692
-0.455956091483434
-0.45595604677995
-0.455956021944682
-0.455956071615219
-0.45595608651638
-0.455956178406874
-0.455956091483434
-0.455956141153971
-0.455956153571606
-0.455956168472767
-0.455956163505713
-0.45595612625281
-0.455956146121025
-0.455956131219864
-0.455956161022186
-0.455956168472767
-0.455956153571606
-0.455956098934015
-0.455956036845843
-0.455956143637498
-0.455956076582273
-0.455956163505713
-0.455956180890401
-0.455956272780895
-0.455956233044465
-0.455956200758616
-0.455956170956294
-0.455956168472767
-0.455956178406874
-0.455956210692724
-0.455956148604552
-0.455956136186918
-0.455956138670444
-0.455956175923347
-0.455956220626831
-0.455956138670444
-0.455956116318703
-0.455956210692724
-0.455956228077412
-0.455956146121025
-0.455956170956294
-0.455956161022186
-0.455956218143304
-0.455956218143304
-0.455956223110358
-0.45595620572567
-0.455956235527992
-0.455956200758616
-0.455956315000852
-0.455956270297368
-0.45595621317625
-0.455956208209197
-0.455956178406874
-0.455956220626831
-0.455956218143304
-0.455956235527992
-0.4559562454621
-0.455956265330315
-0.455956319967906
-0.455956302583218
-0.455956200758616
-0.45595616598924
-0.455956161022186
-0.455956175923347
-0.455956156055133
-0.455956138670444
-0.455956161022186
-0.455956103901068
-0.455956161022186
-0.455956128736337
-0.455956093966961
-0.455956054230531
-0.455956123769283
-0.455956031878789
-0.455956116318703
-0.455956034362316
-0.455956238011519
-0.45595628519853
-0.455956342319647
-0.455956305066745
-0.455956319967906
-0.455956384539604
-0.455956300099691
-0.455956344803174


==> figs/ablation/Conv/K200SpiralBrain_cost_min.txt <==
1
-0.380917876958847
-0.536677062511444
-0.575492739677429
-0.593923032283783
-0.602990925312042
-0.608130693435669
-0.611747980117798
-0.613469183444977
-0.614480376243591
-0.615234673023224
-0.615799903869629
-0.61618584394455
-0.616451442241669
-0.616658091545105
-0.616787731647491
-0.616889536380768
-0.616974413394928
-0.617038190364838
-0.617080807685852
-0.617124617099762
-0.617156684398651
-0.617180943489075
-0.617203891277313
-0.617225587368011
-0.617242038249969
-0.617253541946411
-0.617264211177826
-0.617272675037384
-0.617279589176178
-0.617285847663879
-0.617290675640106
-0.617294907569885
-0.617298424243927
-0.617302536964417
-0.617304503917694
-0.61730694770813
-0.617308497428894
-0.617309808731079
-0.617310643196106
-0.617312669754028
-0.617312788963318
-0.617313265800476
-0.617313623428345
-0.617315113544464
-0.617315173149109
-0.617315292358398
-0.617315948009491
-0.61731630563736
-0.61731630563736
-0.617316663265228
-0.617316782474518
-0.617317080497742
-0.61731743812561
-0.617317080497742
-0.617317795753479
-0.617317855358124
-0.617317616939545
-0.617317616939545
-0.617317616939545
-0.617317914962769
-0.617317378520966
-0.6173175573349
-0.617317616939545
-0.617317199707031
-0.617317318916321
-0.61731743812561
-0.617317795753479
-0.617318332195282
-0.617317795753479
-0.617317795753479
-0.617317855358124
-0.617317974567413
-0.617317914962769
-0.617318332195282
-0.617318212985992
-0.617318093776703
-0.617317795753479
-0.617317914962769
-0.617317974567413
-0.617317795753479
-0.617318093776703
-0.617318212985992
-0.617318511009216
-0.617318570613861
-0.617318153381348
-0.617317914962769
-0.617318212985992
-0.617317914962769
-0.617317795753479
-0.617318272590637
-0.617318391799927
-0.617318391799927
-0.617318153381348
-0.617318630218506
-0.617318391799927
-0.617318212985992
-0.617318272590637
-0.617318570613861
-0.617318511009216
-0.617318630218506
-0.617318272590637
-0.617318689823151
-0.617318749427795
-0.617318749427795
-0.617318689823151
-0.61731880903244
-0.61731880903244
-0.617318868637085
-0.617318868637085
-0.617318689823151
-0.617318987846375
-0.617319166660309
-0.617318987846375
-0.617319166660309
-0.617319166660309
-0.617318987846375
-0.617319166660309
-0.617318987846375
-0.617318987846375
-0.617319285869598
-0.617319285869598
-0.617319047451019
-0.617319166660309
-0.617319166660309
-0.617319285869598
-0.617319047451019
-0.617319166660309
-0.617318987846375
-0.61731892824173
-0.617318987846375
-0.617318987846375
-0.617318987846375
-0.617318689823151
-0.617318630218506
-0.61731892824173
-0.61731880903244
-0.617318987846375
-0.617318987846375
-0.617319166660309
-0.617319047451019
-0.617319285869598
-0.617319226264954
-0.617319107055664
-0.61731892824173
-0.617319166660309
-0.617318868637085
-0.617319047451019
-0.617318987846375
-0.61731892824173
-0.617319107055664
-0.617319107055664
-0.617319047451019
-0.617319107055664
-0.61731892824173
-0.617318749427795
-0.617318570613861
-0.617318630218506
-0.61731892824173
-0.617318868637085
-0.61731892824173
-0.617318987846375
-0.617318987846375
-0.617318987846375
-0.617318987846375
-0.617318987846375
-0.617318689823151
-0.617318689823151
-0.617318570613861
-0.617318689823151
-0.617318630218506
-0.617318868637085
-0.617318689823151
-0.61731880903244
-0.617318987846375
-0.617318689823151
-0.617318570613861
-0.617318511009216
-0.617318570613861
-0.617318570613861
-0.617318749427795
-0.61731880903244
-0.61731880903244
-0.617318511009216
-0.617318689823151
-0.617318391799927
-0.617318630218506
-0.617318749427795
-0.617318868637085
-0.617318689823151
-0.617318749427795
-0.617318630218506
-0.617319047451019
-0.617318868637085
-0.617319166660309
-0.617318987846375
-0.617319047451019
-0.617319226264954
-0.617319107055664
-0.617319226264954


==> figs/ablation/Conv/K200SpiralBrain_iter_norm_max.txt <==
1
1
1
0.996815979480743
0.702883124351501
0.540764927864075
0.290941029787064
0.224260166287422
0.140715807676315
0.140715807676315
0.0813052803277969
0.059642817825079
0.0478314347565174
0.0437824763357639
0.0340670794248581
0.0286199171096087
0.023222804069519
0.0174178425222635
0.0144058465957642
0.0108640426769853
0.00924909673631191
0.0083814924582839
0.00690818578004837
0.00584034249186516
0.00476628495380282
0.00414442550390959
0.00371611886657774
0.00321549456566572
0.00253428076393902
0.00236857798881829
0.0018331817118451
0.00159462448209524
0.00135862047318369
0.00128003070130944
0.00111353222746402
0.001026492100209
0.000863718625623733
0.00071608618600294
0.000602094864007086
0.000598350481595844
0.000574820907786489
0.000528211006894708
0.000473604450235143
0.000473604450235143
0.000408025021897629
0.000357740180334076
0.000341007224051282
0.000304201908875257
0.000268887932179496
0.000245762726990506
0.000210995392990299
0.000200279027922079
0.000176676185219549
0.000164737124578096
0.000137778304633684
0.000118405041575897
0.000106376581243239
9.82648343779147e-05
8.77688071341254e-05
8.32259611343034e-05
7.91142083471641e-05
7.62371128075756e-05
6.35922624496743e-05
5.10492754983716e-05
4.84314696223009e-05
4.04102902393788e-05
4.04102902393788e-05
3.76197094738018e-05
3.76197094738018e-05
3.55014053639024e-05
2.87706170638558e-05
2.56574967352208e-05
2.56574967352208e-05
2.27830878429813e-05
2.06565964617766e-05
1.93990708794445e-05
1.70124330907129e-05
1.70124330907129e-05
1.43656825457583e-05
1.43656825457583e-05
1.34309993882198e-05
1.24568141472992e-05
1.18169818961178e-05
1.01507785075228e-05
1.00341621873667e-05
1.00341621873667e-05
9.26693155633984e-06
8.43874386191601e-06
7.10852646079729e-06
6.66414052830078e-06
6.13094789514435e-06
5.78533536099712e-06
5.4409551921708e-06
4.50986999567249e-06
4.18921126765781e-06
3.81917197955772e-06
3.81917197955772e-06
3.81917197955772e-06
2.57764008892991e-06
2.46695890382398e-06
2.22761696022644e-06
2.22761696022644e-06
2.19815910895704e-06
2.19815910895704e-06
2.07365110327373e-06
2.07365110327373e-06
1.50317987390736e-06
1.50317987390736e-06
1.14206170565012e-06
1.14206170565012e-06
1.03957108876784e-06
1.03957108876784e-06
7.44239400773949e-07
7.44239400773949e-07
7.44239400773949e-07
7.44239400773949e-07
5.76242371153057e-07
5.76242371153057e-07
2.89055236635249e-07
2.89055236635249e-07
2.29257935302485e-07
2.29257935302485e-07
1.54510047423173e-07
1.54510047423173e-07
1.4073212639687e-07
1.4073212639687e-07
1.16060469679269e-07
1.16060469679269e-07
7.68205694612334e-08
7.68205694612334e-08
7.68205694612334e-08
7.68205694612334e-08
7.21165349659714e-08
7.21165349659714e-08
7.21165349659714e-08
7.21165349659714e-08
5.57347696883426e-08
5.57347696883426e-08
5.16708702491542e-08
5.16708702491542e-08
3.92440355767576e-08
3.92440355767576e-08
3.67585144545046e-08
3.67585144545046e-08
3.67585144545046e-08
3.67585144545046e-08
3.67585144545046e-08
3.67585144545046e-08
3.67585144545046e-08
2.82194339007447e-08
2.82194339007447e-08
2.82194339007447e-08
2.82194339007447e-08
2.82194339007447e-08
2.82194339007447e-08
2.82194339007447e-08
2.82194339007447e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
1.6736825259045e-08
7.85900589050925e-09
7.85900589050925e-09
7.85900589050925e-09
7.85900589050925e-09
7.85900589050925e-09
7.85900589050925e-09
7.85900589050925e-09
7.85900589050925e-09
7.85900589050925e-09
7.85900589050925e-09
7.85900589050925e-09
7.85900589050925e-09
7.85900589050925e-09
7.85900589050925e-09
7.85900589050925e-09


==> figs/ablation/Conv/K200SpiralBrain_iter_norm_mean.txt <==
1
1
1
0.825887163480123
0.463729977607727
0.38084880510966
0.217701415220896
0.184117868542671
0.121240392327309
0.0876772521684567
0.0643273356060187
0.0500764561196168
0.0367818241938949
0.0309024496624867
0.0278376201167703
0.0232949547159175
0.0182207045145333
0.0141417772198717
0.0104631528568765
0.00816533163500329
0.00705481747475763
0.00611552774595718
0.00532263071121027
0.00460637892441203
0.00393921664605538
0.00328879655959705
0.00288160300503174
0.0025575347050714
0.00202053540851921
0.00184674153570086
0.00165016351578136
0.00139513501198962
0.00124503751673425
0.00110165967877644
0.000989040854619816
0.00086845721428593
0.000760378539174174
0.000610877885871256
0.000558897692826577
0.000507210308569483
0.000481751849292777
0.000447044721416508
0.000409025204135105
0.000388570173527114
0.000334160887481024
0.00031464037601836
0.000277808105844694
0.000244148759520613
0.000223801648341275
0.000201922579435632
0.000180902677432944
0.000160804188150602
0.000150794906706627
0.000133536146070886
0.000117070563040519
0.000103533116392403
9.20105000356368e-05
8.39044878375717e-05
7.68090285419021e-05
7.07180988683831e-05
6.30710292170988e-05
5.76406279530299e-05
5.15415255601207e-05
4.29933970735874e-05
4.08862924814457e-05
3.54931659482342e-05
3.40821467640732e-05
3.22386980163477e-05
2.9286117448161e-05
2.67364139290294e-05
2.39238515860052e-05
2.25682955109126e-05
2.13807340211739e-05
1.92827552988698e-05
1.77306695453202e-05
1.57441283287577e-05
1.5020974236298e-05
1.41788282235211e-05
1.23616005112126e-05
1.22819178614009e-05
1.17101264246836e-05
1.09824107615471e-05
9.96823185535808e-06
8.53305793195129e-06
7.96146377979312e-06
7.63548746363085e-06
6.92631184998997e-06
6.40468723152784e-06
5.78284819615267e-06
5.50606894951973e-06
4.97606788485427e-06
4.44960145766042e-06
4.22827054080699e-06
3.76552532088681e-06
3.45900294481301e-06
3.02157881530244e-06
2.77567505690968e-06
2.77567505690968e-06
1.63888977529799e-06
1.62044291111367e-06
1.30422489519333e-06
1.30422489519333e-06
1.2132063034187e-06
1.20757956286373e-06
1.08014649905878e-06
1.07778774349754e-06
7.84212621359378e-07
7.84212621359378e-07
6.35430372616005e-07
5.8965838907928e-07
5.001852111756e-07
4.78809864053649e-07
3.67086769870184e-07
3.49377910898359e-07
3.35307497323356e-07
3.16614663375958e-07
2.35237755200994e-07
2.35237755200994e-07
1.81110802799367e-07
1.81110802799367e-07
1.3024524096276e-07
1.3024524096276e-07
9.86196990737653e-08
9.86196990737653e-08
9.2211436116448e-08
9.2211436116448e-08
7.73596410634051e-08
7.54876505008421e-08
6.45841519523553e-08
6.45841519523553e-08
5.97721457514429e-08
5.97721457514429e-08
3.71840679173433e-08
3.71840679173433e-08
3.71571977075824e-08
3.71571977075824e-08
3.010577115381e-08
3.010577115381e-08
2.62522178255213e-08
2.62522178255213e-08
1.75855539944851e-08
1.75855539944851e-08
1.54384375098774e-08
1.54384375098774e-08
1.54384375098774e-08
1.54384375098774e-08
1.54384375098774e-08
1.54384375098774e-08
1.54384375098774e-08
1.18298390527904e-08
1.18298390527904e-08
1.18298390527904e-08
1.18298390527904e-08
1.18298390527904e-08
1.18298390527904e-08
1.18298390527904e-08
1.18298390527904e-08
9.66268829764398e-09
9.66268829764398e-09
9.66268829764398e-09
9.66268829764398e-09
9.66268829764398e-09
9.66268829764398e-09
9.66268829764398e-09
9.66268829764398e-09
7.60053806928932e-09
7.60053806928932e-09
7.60053806928932e-09
7.60053806928932e-09
7.60053806928932e-09
6.13517198155833e-09
6.13517198155833e-09
6.13517198155833e-09
6.13517198155833e-09
6.13517198155833e-09
6.13517198155833e-09
6.13517198155833e-09
6.13517198155833e-09
6.13517198155833e-09
6.13517198155833e-09
6.13517198155833e-09
6.13517198155833e-09
6.13517198155833e-09
6.13517198155833e-09
6.13517198155833e-09
3.74127201441254e-09
3.74127201441254e-09
3.74127201441254e-09
3.73696405301753e-09
3.73696405301753e-09
3.50814199912008e-09
3.50814199912008e-09
3.50814199912008e-09
3.50814199912008e-09
3.50814199912008e-09
3.50814199912008e-09
3.50814199912008e-09
3.50814199912008e-09
3.50814199912008e-09
3.50814199912008e-09


==> figs/ablation/Conv/K200SpiralBrain_iter_norm_min.txt <==
1
1
1
0.695890307426453
0.306951940059662
0.300611406564713
0.142891317605972
0.142891317605972
0.0985843762755394
0.0566684231162071
0.0470673106610775
0.0328892655670643
0.0276429671794176
0.0250389110296965
0.0227756816893816
0.014802766032517
0.0127740241587162
0.00901378411799669
0.00661780592054129
0.00536289066076279
0.00536289066076279
0.00395288225263357
0.00359714101068676
0.00359714101068676
0.00269924337044358
0.00266232527792454
0.00200777524150908
0.00184136081952602
0.00159697828348726
0.00159697828348726
0.00132292835041881
0.00104144576471299
0.00104144576471299
0.00091048632748425
0.000853079662192613
0.000757953326683491
0.000579364248551428
0.000549122341908514
0.00048260999028571
0.0004244965093676
0.000418145267758518
0.000384505692636594
0.000346346205333248
0.000324678752804175
0.00027255219174549
0.00026557725504972
0.000218780449358746
0.000199436530238017
0.000190145598025993
0.000161729796673171
0.000146854799822904
0.000129687658045441
0.000120272838103119
0.000111077381006908
9.47868393268436e-05
7.83470022724941e-05
6.36487166048028e-05
6.36487166048028e-05
5.94591765548103e-05
5.64515139558353e-05
4.63791875517927e-05
4.0767845348455e-05
3.85120692953933e-05
2.93694974971004e-05
2.93694974971004e-05
2.93694974971004e-05
2.91871547233313e-05
2.71644748863764e-05
2.52847821684554e-05
2.27830878429813e-05
2.04864863917464e-05
2.04864863917464e-05
1.72723939613206e-05
1.6086454706965e-05
1.4381148503162e-05
1.33631911012344e-05
1.32930736072012e-05
1.0729026143963e-05
1.0013487553806e-05
1.0013487553806e-05
9.6643243523431e-06
8.34204547572881e-06
7.79017227614531e-06
7.5347470556153e-06
5.46767751075095e-06
5.46767751075095e-06
4.58468048236682e-06
4.55352619610494e-06
4.19170737586683e-06
4.19170737586683e-06
3.29507611240842e-06
3.29507611240842e-06
3.01403019875579e-06
3.01403019875579e-06
2.9500395157811e-06
2.14755255001364e-06
2.07156540454889e-06
2.07156540454889e-06
8.94220931968448e-07
8.94220931968448e-07
7.73379383645079e-07
7.73379383645079e-07
7.73379383645079e-07
7.73379383645079e-07
7.59394310989592e-07
7.45241777622141e-07
4.52703829978418e-07
4.52703829978418e-07
3.24728517853146e-07
3.24728517853146e-07
2.11953292250655e-07
2.11953292250655e-07
2.10178725978949e-07
1.79123716748109e-07
1.79123716748109e-07
6.69667130637208e-08
6.69667130637208e-08
6.69667130637208e-08
6.69667130637208e-08
6.69667130637208e-08
4.66498555340422e-08
4.66498555340422e-08
4.66498555340422e-08
4.66498555340422e-08
4.66498555340422e-08
4.66498555340422e-08
4.66498555340422e-08
4.66498555340422e-08
4.66498555340422e-08
4.66498555340422e-08
3.39628662970881e-08
3.39628662970881e-08
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82822790240067e-09
1.82750514721164e-09
1.82750514721164e-09
1.82750514721164e-09
1.82750514721164e-09
1.82750514721164e-09
1.82750514721164e-09
1.82750514721164e-09
1.82750514721164e-09
1.82750514721164e-09
1.82750514721164e-09


==> figs/ablation/Conv/K600SpiralBrain_cost_max.txt <==
1
2.00969648361206
-0.0662620812654495
-0.186162292957306
-0.213847011327744
-0.224460899829865
-0.230842098593712
-0.233780458569527
-0.235902905464172
-0.237168535590172
-0.237895727157593
-0.238411590456963
-0.238787934184074
-0.23899844288826
-0.239211037755013
-0.239362612366676
-0.239470839500427
-0.239559948444366
-0.239624574780464
-0.239668622612953
-0.239705696702003
-0.239738076925278
-0.239761352539062
-0.239780962467194
-0.239797934889793
-0.239811062812805
-0.239821493625641
-0.239831030368805
-0.239839762449265
-0.239846110343933
-0.239851027727127
-0.239855289459229
-0.239859104156494
-0.239862203598022
-0.239864826202393
-0.239866897463799
-0.239868611097336
-0.239870429039001
-0.239871546626091
-0.239872574806213
-0.239873737096786
-0.239874362945557
-0.239875599741936
-0.239876449108124
-0.239877179265022
-0.239877685904503
-0.239878252148628
-0.23987865447998
-0.239879101514816
-0.239879444241524
-0.239879667758942
-0.239880114793777
-0.239880427718163
-0.239880472421646
-0.239880621433258
-0.239880681037903
-0.239880785346031
-0.239880934357643
-0.239881038665771
-0.239881336688995
-0.239881411194801
-0.239881485700607
-0.239881545305252
-0.239881381392479
-0.239881530404091
-0.239881604909897
-0.239881545305252
-0.239881664514542
-0.23988164961338
-0.239881753921509
-0.239881619811058
-0.239881590008736
-0.239881694316864
-0.239881679415703
-0.239881694316864
-0.239881739020348
-0.239881873130798
-0.239881798624992
-0.239881798624992
-0.239881798624992
-0.23988188803196
-0.239881962537766
-0.239882171154022
-0.239882215857506
-0.239882215857506
-0.239882186055183
-0.239882290363312
-0.239882215857506
-0.239882081747055
-0.239882186055183
-0.239882200956345
-0.239882171154022
-0.239882186055183
-0.239882096648216
-0.239882096648216
-0.239882007241249
-0.239882156252861
-0.239882126450539
-0.23988202214241
-0.239881992340088
-0.2398821413517
-0.239882275462151
-0.239882126450539
-0.239882096648216
-0.239882215857506
-0.239882305264473
-0.239882200956345
-0.239882260560989
-0.239882260560989
-0.239882290363312
-0.239882290363312
-0.239882200956345
-0.239882126450539
-0.239882081747055
-0.239882200956345
-0.239882096648216
-0.239882171154022
-0.239882215857506
-0.239882215857506
-0.2398821413517
-0.239882186055183
-0.239882171154022
-0.239882215857506
-0.239882186055183
-0.239882275462151
-0.239882379770279
-0.239882275462151
-0.239882275462151
-0.239882275462151
-0.239882230758667
-0.239882275462151
-0.239882215857506
-0.239882215857506
-0.239882305264473
-0.239882215857506
-0.239882186055183
-0.239882066845894
-0.239882215857506
-0.239882215857506
-0.239882305264473
-0.239882379770279
-0.239882275462151
-0.239882305264473
-0.239882305264473
-0.239882260560989
-0.239882290363312
-0.239882186055183
-0.239882230758667
-0.239882260560989
-0.239882275462151
-0.239882320165634
-0.239882260560989
-0.239882200956345
-0.239882215857506
-0.239882186055183
-0.239882171154022
-0.239882200956345
-0.239882215857506
-0.239882171154022
-0.239882230758667
-0.239882215857506
-0.2398821413517
-0.239882200956345
-0.239882200956345
-0.239882186055183
-0.239882171154022
-0.239882200956345
-0.239882320165634
-0.239882305264473
-0.239882320165634
-0.239882364869118
-0.239882349967957
-0.239882364869118
-0.239882335066795
-0.239882290363312
-0.239882320165634
-0.239882320165634
-0.239882260560989
-0.239882275462151
-0.239882230758667
-0.239882156252861
-0.239882200956345
-0.239882290363312
-0.239882335066795
-0.239882305264473
-0.239882305264473
-0.239882260560989
-0.239882335066795
-0.2398821413517
-0.239882037043571
-0.239882081747055
-0.23988202214241
-0.239882156252861
-0.239882230758667
-0.239882305264473
-0.239882305264473
-0.239882230758667
-0.239882320165634
-0.239882424473763
-0.239882409572601
-0.239882305264473
-0.239882424473763
-0.239882260560989
-0.239882305264473
-0.239882320165634
-0.239882260560989
-0.239882230758667
-0.239882335066795
-0.239882230758667
-0.2398821413517
-0.239882230758667
-0.239882320165634
-0.239882335066795
-0.239882290363312
-0.239882215857506
-0.239882260560989
-0.239882260560989
-0.2398821413517
-0.239882305264473
-0.239882260560989
-0.239882200956345
-0.239882290363312
-0.239882349967957
-0.239882260560989
-0.239882290363312
-0.239882305264473
-0.239882215857506
-0.239882260560989
-0.239882349967957
-0.239882320165634
-0.239882320165634
-0.239882230758667
-0.239882305264473
-0.239882305264473
-0.239882305264473
-0.239882335066795
-0.239882305264473
-0.239882305264473
-0.239882275462151
-0.239882290363312
-0.239882305264473
-0.239882215857506
-0.239881932735443
-0.239881575107574
-0.239881128072739
-0.239881172776222
-0.239880993962288
-0.239881038665771
-0.239880934357643
-0.239880949258804
-0.239880964159966
-0.239880949258804
-0.239880979061127
-0.239880979061127
-0.239881083369255
-0.239880979061127
-0.23988088965416
-0.23988151550293
-0.239881724119186
-0.239881962537766
-0.2398821413517
-0.239882335066795
-0.239882409572601
-0.239882498979568
-0.239882498979568
-0.239882543683052
-0.239882409572601
-0.239882275462151
-0.239882305264473
-0.239882260560989
-0.239882409572601
-0.239882290363312
-0.239882290363312
-0.239882409572601
-0.239882409572601
-0.239882349967957
-0.239882409572601
-0.239882454276085
-0.239882409572601
-0.239882484078407
-0.239882469177246
-0.239882379770279
-0.239882439374924
-0.239882484078407
-0.239882543683052
-0.239882409572601
-0.239882469177246
-0.239882498979568
-0.239882469177246
-0.239882424473763
-0.239882424473763
-0.239882454276085
-0.239882469177246
-0.239882424473763
-0.239882454276085
-0.239882424473763
-0.239882454276085
-0.239882424473763
-0.239882454276085
-0.239882424473763
-0.239882424473763
-0.239882424473763
-0.239882424473763
-0.239882424473763
-0.239882364869118
-0.239882409572601
-0.239882320165634
-0.239882096648216
-0.239881858229637
-0.239881947636604
-0.239881873130798
-0.239881828427315
-0.239881798624992
-0.239881783723831
-0.239881739020348
-0.239881679415703
-0.239881873130798
-0.239881619811058
-0.23988176882267
-0.239881813526154
-0.239881798624992
-0.23988202214241
-0.239882081747055
-0.239882096648216
-0.239882335066795
-0.239882186055183
-0.239882424473763
-0.239882260560989
-0.239882349967957
-0.239882335066795
-0.239882349967957
-0.239882424473763
-0.239882439374924
-0.239882439374924
-0.239882454276085
-0.239882439374924
-0.239882424473763
-0.239882230758667
-0.239882007241249
-0.239881902933121
-0.239881902933121
-0.239882275462151
-0.239882335066795
-0.239882439374924
-0.23988251388073
-0.239882498979568
-0.23988251388073
-0.239882543683052
-0.239882543683052
-0.239882543683052
-0.239882498979568
-0.239882543683052
-0.239882424473763
-0.239882230758667
-0.239881739020348
-0.239881590008736
-0.239881306886673
-0.239881232380867
-0.239881098270416
-0.239881187677383
-0.239881083369255
-0.2398811429739
-0.239880949258804
-0.239880949258804
-0.239880919456482
-0.239880859851837
-0.239880964159966
-0.239880904555321
-0.23988088965416
-0.23988088965416
-0.239880919456482
-0.239880904555321
-0.239881038665771
-0.23988088965416
-0.23988088965416
-0.239880815148354
-0.239880785346031
-0.239880785346031
-0.239880725741386
-0.23988077044487
-0.239880815148354
-0.239880934357643
-0.239880815148354
-0.239880815148354
-0.23988088965416
-0.239875718951225
-0.239857211709023
-0.239842906594276
-0.239834681153297
-0.239831894636154
-0.239831477403641
-0.239831686019897
-0.239831760525703
-0.239831894636154
-0.239831805229187
-0.239831760525703
-0.239831656217575
-0.239831477403641
-0.239831387996674
-0.239831298589706
-0.239830955862999
-0.239831000566483
-0.23983097076416
-0.239831104874611
-0.239831060171127
-0.239830926060677
-0.239830642938614
-0.239830613136292
-0.23983009159565
-0.239830553531647
-0.239830568432808
-0.239830419421196
-0.239830642938614
-0.239830568432808
-0.239830404520035
-0.239830389618874
-0.2398302257061
-0.239830404520035
-0.239830404520035
-0.239830330014229
-0.239830434322357
-0.239830568432808
-0.239830553531647
-0.239830583333969
-0.239830538630486
-0.239830300211906
-0.239830523729324
-0.239830642938614
-0.239830657839775
-0.239830583333969
-0.239830523729324
-0.239830657839775
-0.239830687642097
-0.239830583333969
-0.239830568432808
-0.23983059823513
-0.239830687642097
-0.239830568432808
-0.239830926060677
-0.239830836653709
-0.239830926060677
-0.239830866456032
-0.239830955862999
-0.239830806851387
-0.239830806851387
-0.239830806851387
-0.239830732345581
-0.239830777049065
-0.239830777049065
-0.239843443036079
-0.239866375923157
-0.239878728985786
-0.239881753921509
-0.239882051944733
-0.239882379770279
-0.239882424473763
-0.239882379770279
-0.239882335066795
-0.239882424473763
-0.239882588386536
-0.239882335066795
-0.239882543683052
-0.239882573485374
-0.239882349967957
-0.239882424473763
-0.239882305264473
-0.239881992340088
-0.239882260560989
-0.239882305264473
-0.239881947636604
-0.239882200956345
-0.239882200956345
-0.23988188803196
-0.239882081747055
-0.239882051944733
-0.239882081747055
-0.239882126450539
-0.23988202214241
-0.2398821413517
-0.239881932735443
-0.239882037043571
-0.239872932434082
-0.239852279424667
-0.239839345216751
-0.239833354949951
-0.239831253886223
-0.239831030368805
-0.239829480648041
-0.239762127399445
-0.239831164479256
-0.239831238985062
-0.239830866456032
-0.23983097076416
-0.239830747246742
-0.239830583333969
-0.239830374717712
-0.239830851554871
-0.239831537008286
-0.239830836653709
-0.239830940961838
-0.239831075072289
-0.23983097076416
-0.239830821752548
-0.239831104874611
-0.239831075072289
-0.239830806851387
-0.239830821752548
-0.239830866456032
-0.239830806851387
-0.239830866456032
-0.239830777049065
-0.239830732345581
-0.239830821752548
-0.239830866456032
-0.239830911159515
-0.239830940961838
-0.239830955862999
-0.239830955862999
-0.239830911159515
-0.23983097076416
-0.239831134676933
-0.239831119775772
-0.239831075072289
-0.239831134676933
-0.239831030368805
-0.239831075072289
-0.23983108997345
-0.239830955862999
-0.239830672740936
-0.239831134676933
-0.239831075072289
-0.239831164479256
-0.239831000566483
-0.239830419421196
-0.239831209182739
-0.239831104874611
-0.239831104874611
-0.239825561642647
-0.239831194281578
-0.239831104874611
-0.239831209182739
-0.239831000566483
-0.239830523729324
-0.239830583333969
-0.2398312240839
-0.239831328392029
-0.239831387996674
-0.239831253886223
-0.23983108997345
-0.239831209182739
-0.2398312240839
-0.239831149578094
-0.239831209182739
-0.239831253886223
-0.239831283688545
-0.239831268787384
-0.23983108997345
-0.239831268787384
-0.239831164479256
-0.239831283688545
-0.239831298589706
-0.239831000566483
-0.239831209182739
-0.239830985665321
-0.239831149578094
-0.239831149578094
-0.2398312240839
-0.239831268787384
-0.239831164479256
-0.239831298589706
-0.239831298589706
-0.239831164479256
-0.239831000566483
-0.2398312240839
-0.239831268787384
-0.239831253886223
-0.239831238985062
-0.239831268787384
-0.239831328392029
-0.239831417798996
-0.239831298589706
-0.239831358194351
-0.239831358194351
-0.239831402897835
-0.239830955862999
-0.239831551909447
-0.239831298589706
-0.239831432700157
-0.23983146250248
-0.239823579788208
-0.239831492304802
-0.239831402897835
-0.239831432700157
-0.239831477403641
-0.239831417798996
-0.239831373095512
-0.239831477403641
-0.239831328392029
-0.239829316735268
-0.239831537008286
-0.239831432700157


==> figs/ablation/Conv/K600SpiralBrain_cost_mean.txt <==
1
1.84806493918101
-0.247279400626818
-0.3814624051253
-0.415742725133896
-0.432154263059298
-0.441302391390006
-0.445693207283815
-0.448683386047681
-0.450380387405554
-0.45147247115771
-0.452171223858992
-0.452693281074365
-0.453051765759786
-0.453319407999516
-0.453524428109328
-0.453674112757047
-0.453783611456553
-0.453867025673389
-0.453928925096989
-0.453976911803087
-0.454015925526619
-0.454048196474711
-0.454074735442797
-0.454096741974354
-0.454114521543185
-0.454128742218018
-0.454140489300092
-0.454150294264158
-0.454157918691635
-0.454164495070775
-0.454169819752375
-0.454174305001895
-0.454178313414256
-0.454181546966235
-0.454184589286645
-0.454187050461769
-0.454188719391823
-0.454190619289875
-0.454191913207372
-0.454192936420441
-0.454194217920303
-0.45419504493475
-0.45419583717982
-0.454196455578009
-0.454197046657403
-0.454197578132153
-0.454198037584623
-0.454198385278384
-0.454198755323887
-0.454198951522509
-0.454199249545733
-0.454199386139711
-0.454199651877085
-0.454199731349945
-0.454199890295664
-0.454200230538845
-0.454200354715188
-0.454200411836306
-0.454200575749079
-0.454200548430284
-0.454200605551402
-0.454200635353724
-0.454200712343057
-0.454200717310111
-0.454200774431229
-0.454200863838196
-0.454200948278109
-0.454201000432173
-0.454201176762581
-0.454200930893421
-0.45420099546512
-0.454201032718023
-0.45420112957557
-0.454201112190882
-0.454201084872087
-0.454201176762581
-0.454201005399227
-0.454201124608517
-0.454201159377893
-0.45420120904843
-0.454201196630796
-0.454201226433118
-0.454201293488344
-0.45420128852129
-0.454201397796472
-0.454201524456342
-0.454201512038708
-0.454201430082321
-0.454201467335224
-0.454201499621073
-0.454201489686966
-0.454201512038708
-0.454201482236385
-0.4542015021046
-0.454201487203439
-0.454201566676299
-0.454201571643353
-0.454201579093933
-0.454201569159826
-0.45420162876447
-0.454201641182105
-0.454201705753803
-0.454201720654964
-0.454201770325502
-0.454201770325502
-0.454201757907867
-0.454201757907867
-0.454201723138491
-0.454201772809029
-0.45420182744662
-0.454201872150103
-0.454201869666576
-0.454201877117157
-0.454201847314835
-0.454201859732469
-0.454201911886533
-0.454201909403006
-0.454201800127824
-0.454201762874921
-0.454201824963093
-0.454201896985372
-0.454201844831308
-0.454201869666576
-0.454201894501845
-0.454201926787694
-0.45420191437006
-0.454201859732469
-0.454201934238275
-0.454201951622963
-0.454201949139436
-0.454201919337114
-0.454201864699523
-0.45420191437006
-0.454201919337114
-0.454201978941758
-0.454201904435952
-0.454201978941758
-0.45420191437006
-0.454201949139436
-0.454201862215996
-0.454201929271221
-0.454201929271221
-0.454201934238275
-0.454201892018318
-0.454201996326447
-0.454201934238275
-0.454201896985372
-0.454201976458232
-0.454201869666576
-0.454201896985372
-0.454201956590017
-0.454201892018318
-0.454201939205329
-0.454201934238275
-0.454201857248942
-0.454201882084211
-0.454201939205329
-0.454201916853587
-0.454201892018318
-0.45420191437006
-0.454201877117157
-0.454201896985372
-0.454201872150103
-0.454201909403006
-0.454201916853587
-0.454201986392339
-0.454202016194661
-0.45420199384292
-0.454202026128769
-0.454201978941758
-0.454201986392339
-0.454202013711135
-0.45420203357935
-0.454201936721802
-0.454201986392339
-0.45420204102993
-0.454201946655909
-0.454201973974705
-0.454201911886533
-0.454201929271221
-0.454201911886533
-0.45420196155707
-0.454202003777027
-0.454201969007651
-0.454201944172382
-0.45420196155707
-0.454201988875866
-0.454201901952426
-0.454201899468899
-0.454201817512512
-0.454201792677244
-0.454201819996039
-0.454201896985372
-0.454201978941758
-0.454202053447564
-0.454202045996984
-0.454201946655909
-0.45420199384292
-0.454201936721802
-0.45420191437006
-0.454201899468899
-0.454201921820641
-0.454201944172382
-0.454201872150103
-0.454201872150103
-0.454201901952426
-0.454201904435952
-0.454201956590017
-0.454201837380727
-0.454201872150103
-0.454201956590017
-0.454201998809973
-0.454201951622963
-0.454201973974705
-0.454202011227608
-0.45420204102993
-0.454202011227608
-0.45420203357935
-0.454202036062876
-0.454202021161715
-0.454201981425285
-0.454201991359393
-0.454201966524124
-0.454202006260554
-0.454202028612296
-0.454201944172382
-0.454202006260554
-0.454202006260554
-0.454202031095823
-0.454202090700467
-0.45420204102993
-0.454201969007651
-0.454202018678188
-0.454202038546403
-0.454201978941758
-0.454202068348726
-0.454202083249887
-0.454202048480511
-0.454202026128769
-0.454202003777027
-0.4542018348972
-0.454201738039653
-0.454201176762581
-0.454200863838196
-0.454200637837251
-0.454200652738412
-0.454200600584348
-0.45420054346323
-0.454200555880864
-0.454200449089209
-0.45420045653979
-0.454200436671575
-0.454200396935145
-0.454200359682242
-0.454200322429339
-0.454200342297554
-0.454200918475787
-0.45420153439045
-0.454201797644297
-0.454201926787694
-0.454202053447564
-0.454202130436897
-0.454202229777972
-0.454202165206273
-0.454202267030875
-0.45420219997565
-0.454202222327391
-0.454202232261499
-0.454202234745026
-0.454202249646187
-0.454202284415563
-0.454202204942703
-0.454202269514402
-0.454202269514402
-0.454202299316724
-0.454202264547348
-0.454202291866144
-0.454202269514402
-0.454202301800251
-0.454202284415563
-0.454202279448509
-0.454202274481456
-0.454202257096767
-0.454202262063821
-0.454202234745026
-0.454202229777972
-0.454202314217885
-0.454202274481456
-0.454202232261499
-0.454202222327391
-0.454202267030875
-0.454202190041542
-0.454202212393284
-0.454202242195606
-0.454202182590961
-0.454202252129714
-0.454202192525069
-0.454202197492123
-0.4542021676898
-0.45420220742623
-0.454202197492123
-0.454202217360338
-0.4542021676898
-0.454202197492123
-0.454202165206273
-0.454202145338058
-0.45420212795337
-0.454201824963093
-0.454201725622018
-0.454201683402061
-0.454201646149158
-0.454201586544514
-0.454201539357503
-0.454201477269332
-0.45420146236817
-0.45420153439045
-0.454201417664687
-0.4542015021046
-0.454201464851697
-0.454201472302278
-0.454201772809029
-0.454201882084211
-0.454202068348726
-0.454202187558015
-0.4542021676898
-0.454202202459176
-0.454202195008596
-0.454202348987261
-0.454202311734358
-0.454202368855476
-0.454202401141326
-0.454202418526014
-0.454202378789584
-0.4542025004824
-0.454202418526014
-0.454202520350615
-0.454202378789584
-0.454201998809973
-0.454201872150103
-0.454201728105545
-0.454202311734358
-0.454202455778917
-0.454202408591906
-0.454202411075433
-0.454202502965927
-0.454202490548293
-0.454202570021152
-0.454202555119991
-0.454202545185884
-0.454202507932981
-0.454202510416508
-0.454202535251776
-0.454202309250832
-0.454201750457287
-0.454201348125935
-0.454201132059097
-0.45420099546512
-0.454200878739357
-0.454200928409894
-0.454200861354669
-0.454200791815917
-0.454200660188993
-0.454200685024261
-0.454200645287832
-0.454200560847918
-0.454200608034929
-0.454200637837251
-0.454200660188993
-0.454200620452563
-0.454200610518456
-0.454200632870197
-0.454200645287832
-0.454200655221939
-0.454200595617294
-0.454200737178326
-0.45420062293609
-0.454200478891532
-0.454200617969036
-0.454200615485509
-0.454200603067875
-0.454200603067875
-0.454200573265553
-0.454200652738412
-0.454200645287832
-0.454193490246932
-0.45417628933986
-0.45415082325538
-0.454139632483323
-0.454134394725164
-0.45413335164388
-0.454133053620656
-0.454132961730162
-0.454133028785388
-0.454132969180743
-0.454132847487926
-0.454132775465647
-0.454132586717606
-0.454132477442424
-0.454132298628489
-0.45413214713335
-0.454132005572319
-0.454131861527761
-0.454131759703159
-0.454131816824277
-0.454131769637267
-0.454131638010343
-0.454131722450256
-0.454131526251634
-0.454131459196409
-0.45413126796484
-0.454131436844667
-0.454131528735161
-0.454131526251634
-0.454131419459979
-0.454131322602431
-0.45413143436114
-0.454131409525871
-0.454131528735161
-0.45413156102101
-0.454131444295247
-0.454131456712882
-0.454131513834
-0.454131568471591
-0.454131362338861
-0.454131451745828
-0.454131523768107
-0.454131488998731
-0.454131551086903
-0.454131479064624
-0.45413143436114
-0.454131536185741
-0.454131501416365
-0.454131379723549
-0.454131431877613
-0.454131501416365
-0.454131575922171
-0.454131421943506
-0.454131575922171
-0.454131630559762
-0.454130955040455
-0.454131690164407
-0.454131675263246
-0.454131570955118
-0.454131590823332
-0.454131754736106
-0.454131791989009
-0.454131759703159
-0.454131625592709
-0.453937369088332
-0.454027915994326
-0.454173353811105
-0.454185843467712
-0.454191699624062
-0.45418327053388
-0.448525242507458
-0.454202050964038
-0.454202674329281
-0.454202376306057
-0.454202572504679
-0.454202604790529
-0.454202709098657
-0.45420257995526
-0.454201693336169
-0.454202684263388
-0.454202803472678
-0.454200382033984
-0.45420196155707
-0.454201939205329
-0.454202093183994
-0.454202398657799
-0.454202378789584
-0.4542021676898
-0.45420216023922
-0.454202363888423
-0.454202344020208
-0.454202137887478
-0.454202319184939
-0.454202244679133
-0.454202070832253
-0.454202267030875
-0.454192047317823
-0.454160297910372
-0.454142918189367
-0.454135621587435
-0.454132792850335
-0.454131985704104
-0.454131752252579
-0.4541122118632
-0.454129102329413
-0.454131826758385
-0.454131844143073
-0.454131677746773
-0.454130244751771
-0.454131613175074
-0.454131886363029
-0.454131886363029
-0.454131906231244
-0.454108116527398
-0.454130490620931
-0.454131739834944
-0.454128126303355
-0.454130942622821
-0.454131928582986
-0.454131983220577
-0.454131868978341
-0.454131777087847
-0.454131883879503
-0.454132087528706
-0.454131118953228
-0.454131412009398
-0.45412977039814
-0.454131677746773
-0.454131849110126
-0.454131975769997
-0.454131990671158
-0.454130254685879
-0.454131839176019
-0.454132065176964
-0.454125309983889
-0.454131466646989
-0.454131697614988
-0.454107073446115
-0.45412848641475
-0.454131732384364
-0.454131829241912
-0.454131667812665
-0.454131412009398
-0.454131712516149
-0.454129837453365
-0.454131501416365
-0.454131173590819
-0.454132184386253
-0.454131779571374
-0.454132045308749
-0.454131282866001
-0.454131878912449
-0.454131223261356
-0.454132057726383
-0.454132008055846
-0.454131896297137
-0.454131936033567
-0.454132080078125
-0.454132070144018
-0.454132062693437
-0.454131419459979
-0.454131926099459
-0.454131943484147
-0.454132209221522
-0.454132050275803
-0.454132047792276
-0.454131821791331
-0.454132040341695
-0.454131938517094
-0.454132022957007
-0.454131926099459
-0.45413106183211
-0.454120988647143
-0.454131705065568
-0.454131993154685
-0.454131826758385
-0.454131642977397
-0.454132045308749
-0.454132082561652
-0.454131782054901
-0.454132025440534
-0.454132176935673
-0.45413110156854
-0.454132097462813
-0.454132194320361
-0.454132129748662
-0.454131794472535
-0.454132035374641
-0.454132092495759
-0.454131851593653
-0.454132102429867
-0.454132263859113
-0.454132373134295
-0.45413235326608
-0.454132184386253
-0.454128041863441
-0.454132283727328
-0.454127381245295
-0.454132241507371
-0.454132191836834
-0.454132320980231
-0.454132094979286
-0.454132410387198
-0.454132350782553
-0.454131126403809
-0.454132435222467
-0.454132385551929
-0.454132311046124
-0.45413247247537
-0.454132397969564
-0.454132365683715
-0.454132422804832
-0.454131210843722
-0.454132107396921
-0.454132467508316
-0.454132350782553


==> figs/ablation/Conv/K600SpiralBrain_cost_min.txt <==
1
1.63233077526093
-0.380655646324158
-0.536826252937317
-0.575553715229034
-0.594027459621429
-0.603115856647491
-0.608255207538605
-0.611861050128937
-0.613582909107208
-0.614587962627411
-0.615340173244476
-0.615905940532684
-0.616292715072632
-0.616558134555817
-0.616765439510345
-0.616895079612732
-0.616995930671692
-0.617080450057983
-0.617143988609314
-0.617186725139618
-0.617230594158173
-0.617262661457062
-0.617287039756775
-0.617310345172882
-0.617331743240356
-0.617347717285156
-0.617359459400177
-0.617370069026947
-0.617378294467926
-0.617386102676392
-0.61739182472229
-0.617396831512451
-0.617400825023651
-0.617404460906982
-0.617408275604248
-0.617411136627197
-0.617412686347961
-0.617414474487305
-0.617415904998779
-0.617416381835938
-0.617418527603149
-0.617418646812439
-0.617419242858887
-0.6174196600914
-0.617420613765717
-0.617420971393585
-0.617421686649323
-0.617421805858612
-0.617422521114349
-0.617422461509705
-0.617422699928284
-0.617422938346863
-0.617423415184021
-0.617423534393311
-0.617423057556152
-0.617423474788666
-0.617423892021179
-0.61742377281189
-0.617424011230469
-0.617423951625824
-0.617423832416534
-0.6174236536026
-0.617423892021179
-0.617423474788666
-0.617423355579376
-0.617423117160797
-0.617423236370087
-0.61742377281189
-0.617424130439758
-0.617423713207245
-0.617423713207245
-0.617423593997955
-0.617423832416534
-0.617424249649048
-0.617424130439758
-0.617424309253693
-0.617424130439758
-0.617424130439758
-0.617424249649048
-0.617424309253693
-0.617424070835114
-0.617424130439758
-0.617424309253693
-0.617424428462982
-0.617424547672272
-0.617424249649048
-0.617424249649048
-0.617424011230469
-0.617423892021179
-0.617424011230469
-0.617424011230469
-0.617424309253693
-0.617424309253693
-0.617424011230469
-0.617424309253693
-0.617424309253693
-0.617424368858337
-0.617424428462982
-0.617424130439758
-0.617424428462982
-0.617424309253693
-0.617424488067627
-0.617424547672272
-0.617424547672272
-0.617424726486206
-0.617424964904785
-0.617424845695496
-0.617424666881561
-0.617424726486206
-0.61742490530014
-0.617425084114075
-0.61742502450943
-0.617425203323364
-0.617425203323364
-0.617425203323364
-0.617425322532654
-0.617425203323364
-0.617425084114075
-0.617425143718719
-0.617425203323364
-0.617425382137299
-0.617425382137299
-0.617425382137299
-0.61742502450943
-0.61742490530014
-0.617425084114075
-0.61742490530014
-0.617425084114075
-0.617425084114075
-0.617425322532654
-0.617425143718719
-0.617424786090851
-0.617424666881561
-0.61742490530014
-0.617425084114075
-0.61742490530014
-0.61742502450943
-0.617424964904785
-0.617425084114075
-0.617424607276917
-0.617424964904785
-0.617425084114075
-0.617425084114075
-0.617425203323364
-0.617425084114075
-0.617424786090851
-0.61742490530014
-0.61742490530014
-0.617424726486206
-0.617424726486206
-0.617425084114075
-0.617424964904785
-0.617425084114075
-0.617425084114075
-0.61742490530014
-0.617424964904785
-0.617424964904785
-0.61742490530014
-0.61742490530014
-0.61742502450943
-0.61742502450943
-0.617425203323364
-0.617425084114075
-0.61742502450943
-0.617425143718719
-0.61742490530014
-0.617425084114075
-0.617425262928009
-0.61742502450943
-0.61742490530014
-0.617425084114075
-0.617424964904785
-0.617425084114075
-0.61742490530014
-0.617424845695496
-0.617425143718719
-0.617425203323364
-0.617425084114075
-0.617425084114075
-0.617425084114075
-0.617424964904785
-0.61742502450943
-0.61742490530014
-0.617424964904785
-0.61742502450943
-0.617424964904785
-0.61742490530014
-0.61742490530014
-0.617424666881561
-0.617424547672272
-0.617424607276917
-0.617424666881561
-0.617424488067627
-0.617424726486206
-0.617424964904785
-0.617424964904785
-0.61742490530014
-0.61742490530014
-0.61742490530014
-0.61742490530014
-0.617424726486206
-0.61742490530014
-0.61742502450943
-0.617424786090851
-0.617424786090851
-0.617424845695496
-0.617424845695496
-0.617425084114075
-0.617424666881561
-0.617424726486206
-0.617424964904785
-0.617424964904785
-0.61742490530014
-0.61742490530014
-0.61742490530014
-0.617424964904785
-0.617424845695496
-0.61742490530014
-0.61742490530014
-0.61742490530014
-0.61742490530014
-0.617424786090851
-0.617424666881561
-0.61742490530014
-0.61742490530014
-0.61742490530014
-0.61742490530014
-0.61742490530014
-0.61742490530014
-0.61742502450943
-0.61742490530014
-0.617424786090851
-0.61742490530014
-0.61742490530014
-0.61742490530014
-0.61742502450943
-0.617425084114075
-0.61742502450943
-0.61742490530014
-0.61742490530014
-0.617424607276917
-0.617424666881561
-0.617424190044403
-0.617423951625824
-0.617423593997955
-0.617423951625824
-0.617423892021179
-0.61742377281189
-0.617424428462982
-0.617424368858337
-0.617424368858337
-0.617424130439758
-0.617423951625824
-0.617423892021179
-0.617423832416534
-0.617424130439758
-0.617424428462982
-0.61742490530014
-0.61742490530014
-0.617424964904785
-0.617424964904785
-0.617425084114075
-0.617425084114075
-0.61742490530014
-0.617424845695496
-0.61742490530014
-0.617425084114075
-0.61742502450943
-0.61742502450943
-0.617424845695496
-0.617425143718719
-0.617425084114075
-0.61742502450943
-0.61742502450943
-0.617425143718719
-0.617425143718719
-0.617425084114075
-0.617425143718719
-0.61742490530014
-0.617425084114075
-0.617425084114075
-0.617425084114075
-0.61742502450943
-0.617425084114075
-0.61742502450943
-0.617425143718719
-0.617425143718719
-0.61742502450943
-0.61742502450943
-0.61742502450943
-0.61742502450943
-0.617425084114075
-0.617425084114075
-0.61742502450943
-0.61742502450943
-0.617425143718719
-0.617425143718719
-0.617425084114075
-0.617425143718719
-0.617425143718719
-0.617425084114075
-0.617425143718719
-0.61742502450943
-0.617425084114075
-0.617425203323364
-0.617425143718719
-0.617425084114075
-0.617424607276917
-0.617424368858337
-0.617424309253693
-0.617424190044403
-0.617424309253693
-0.617424309253693
-0.617424249649048
-0.617424249649048
-0.617424428462982
-0.617424249649048
-0.617424547672272
-0.617424488067627
-0.617424309253693
-0.617424845695496
-0.617424964904785
-0.617425084114075
-0.61742490530014
-0.617425084114075
-0.617425084114075
-0.617424964904785
-0.617425084114075
-0.61742490530014
-0.617424845695496
-0.617424964904785
-0.617425084114075
-0.61742490530014
-0.617425203323364
-0.617425084114075
-0.61742502450943
-0.61742490530014
-0.617424786090851
-0.617424428462982
-0.617424488067627
-0.617424666881561
-0.617424964904785
-0.61742490530014
-0.61742490530014
-0.617425143718719
-0.617425322532654
-0.617425382137299
-0.617425262928009
-0.617425203323364
-0.617425084114075
-0.617425143718719
-0.617425084114075
-0.617425203323364
-0.617424666881561
-0.617424488067627
-0.617424368858337
-0.617424309253693
-0.617424130439758
-0.617424309253693
-0.617424190044403
-0.617423951625824
-0.617423892021179
-0.617423832416534
-0.617423713207245
-0.617423892021179
-0.617423832416534
-0.617423892021179
-0.617423892021179
-0.617423713207245
-0.617423593997955
-0.6174236536026
-0.617423593997955
-0.6174236536026
-0.617423534393311
-0.617423713207245
-0.61742377281189
-0.617423415184021
-0.617423593997955
-0.6174236536026
-0.617423713207245
-0.617423534393311
-0.617423474788666
-0.617423593997955
-0.617423593997955
-0.61741578578949
-0.617401778697968
-0.617383599281311
-0.617375552654266
-0.617372214794159
-0.617370843887329
-0.617370188236237
-0.617370009422302
-0.617370188236237
-0.617370069026947
-0.617369592189789
-0.617369771003723
-0.617369472980499
-0.61736935377121
-0.617369174957275
-0.617368817329407
-0.617368698120117
-0.617368638515472
-0.617368996143341
-0.617369174957275
-0.61736923456192
-0.617369055747986
-0.617369115352631
-0.617369115352631
-0.617368221282959
-0.617368400096893
-0.617368817329407
-0.617368698120117
-0.617369055747986
-0.617368698120117
-0.617368698120117
-0.617368817329407
-0.617368578910828
-0.617368698120117
-0.617368817329407
-0.617368757724762
-0.617368757724762
-0.617368638515472
-0.617368578910828
-0.617368519306183
-0.617368459701538
-0.617368698120117
-0.617368578910828
-0.617368519306183
-0.617368400096893
-0.617368519306183
-0.617368638515472
-0.617368400096893
-0.617368519306183
-0.617368161678314
-0.617368578910828
-0.617368698120117
-0.617368459701538
-0.617368578910828
-0.617368817329407
-0.617368578910828
-0.617368936538696
-0.617368996143341
-0.617368698120117
-0.617368817329407
-0.617368817329407
-0.617368757724762
-0.617368698120117
-0.617368400096893
-0.617386639118195
-0.617404103279114
-0.617418348789215
-0.617423713207245
-0.617425262928009
-0.617425441741943
-0.617425799369812
-0.617425799369812
-0.617425501346588
-0.617425560951233
-0.617425680160522
-0.61742490530014
-0.617425680160522
-0.617425322532654
-0.617425560951233
-0.617425680160522
-0.617425978183746
-0.617424607276917
-0.617425501346588
-0.617425382137299
-0.617424607276917
-0.617425382137299
-0.617425501346588
-0.617425441741943
-0.617425560951233
-0.617425382137299
-0.617425501346588
-0.617425143718719
-0.617425382137299
-0.617425262928009
-0.617425262928009
-0.617425382137299
-0.617417573928833
-0.617392182350159
-0.61737847328186
-0.617373287677765
-0.617370665073395
-0.617369115352631
-0.617368817329407
-0.617368757724762
-0.617368936538696
-0.617369294166565
-0.617368996143341
-0.617368280887604
-0.617369294166565
-0.617369472980499
-0.61736923456192
-0.617369115352631
-0.61736935377121
-0.617369174957275
-0.61736935377121
-0.617369174957275
-0.617368876934052
-0.617368519306183
-0.617368340492249
-0.617368876934052
-0.617369115352631
-0.617369294166565
-0.617369174957275
-0.617369472980499
-0.617369413375854
-0.617368996143341
-0.617369532585144
-0.617369532585144
-0.61736923456192
-0.617369472980499
-0.617369592189789
-0.617368996143341
-0.617369651794434
-0.617369532585144
-0.617369294166565
-0.617369055747986
-0.617369174957275
-0.617366671562195
-0.617369294166565
-0.61736923456192
-0.617368698120117
-0.617369115352631
-0.617369294166565
-0.617369294166565
-0.617369472980499
-0.617369472980499
-0.617364645004272
-0.617369592189789
-0.617369651794434
-0.617369174957275
-0.617365002632141
-0.617369294166565
-0.617369592189789
-0.617369294166565
-0.617369472980499
-0.617369592189789
-0.617369592189789
-0.617369472980499
-0.617369592189789
-0.61736935377121
-0.617369472980499
-0.617369532585144
-0.617368936538696
-0.617369651794434
-0.617369771003723
-0.617369413375854
-0.617368519306183
-0.617369592189789
-0.617369472980499
-0.617369651794434
-0.617369115352631
-0.617363512516022
-0.617369174957275
-0.617369890213013
-0.617369711399078
-0.617369890213013
-0.617368102073669
-0.617369532585144
-0.617369472980499
-0.617369174957275
-0.617369294166565
-0.617369771003723
-0.617369890213013
-0.617369711399078
-0.617369413375854
-0.617369532585144
-0.617369771003723
-0.617369890213013
-0.617369830608368
-0.617369472980499
-0.617369532585144
-0.617369651794434
-0.617369592189789
-0.617369771003723
-0.617370128631592
-0.617370009422302
-0.617369890213013
-0.617370069026947
-0.617368757724762
-0.617370069026947
-0.617369949817657
-0.617369651794434
-0.617369592189789
-0.617369890213013
-0.617369830608368
-0.617369890213013
-0.617369711399078
-0.617369890213013
-0.617369890213013
-0.617369532585144
-0.617369771003723
-0.617369771003723
-0.617369651794434
-0.617370009422302
-0.617369890213013
-0.617370009422302


==> figs/ablation/Conv/K600SpiralBrain_iter_norm_max.txt <==
1
1
1
1
0.699569344520569
0.539771676063538
0.290940791368484
0.223621249198914
0.142607092857361
0.140243664383888
0.0812489986419678
0.0608514621853828
0.0524978674948215
0.0437049753963947
0.0368980802595615
0.0298870168626308
0.0242994017899036
0.0194241609424353
0.0163059867918491
0.0108611853793263
0.00924808718264103
0.00834989547729492
0.00723982322961092
0.0063983048312366
0.00526699284091592
0.00412766030058265
0.00369107164442539
0.00352370738983154
0.00314640277065337
0.00237577594816685
0.00181881315074861
0.00178979441989213
0.00151735555846244
0.00127741519827396
0.00123851431999356
0.0011314315488562
0.00101911008823663
0.000825203314889222
0.0006482022581622
0.000597964215558022
0.000575034064240754
0.000528046512044966
0.000473712338134646
0.000473712338134646
0.000408023275667801
0.000357595417881384
0.00034094657166861
0.000303867534967139
0.000268912233877927
0.000245496135903522
0.000211004211450927
0.000200357710127719
0.000176879519131035
0.000164521145052277
0.000137558250571601
0.000118317577289417
0.000106283834611531
9.82348210527562e-05
8.76965568750165e-05
8.33622834761627e-05
7.91644342825748e-05
7.61855408200063e-05
6.38295969110914e-05
5.09670753672253e-05
4.84773408970796e-05
4.08684718422592e-05
4.08684718422592e-05
3.73280854546465e-05
3.73280854546465e-05
3.50907394022215e-05
2.8494154321379e-05
2.58387972280616e-05
2.58387972280616e-05
2.2243266357691e-05
2.09558984352043e-05
1.94095791812288e-05
1.74574142874917e-05
1.74574142874917e-05
1.52574721141718e-05
1.48249964695424e-05
1.39256726470194e-05
1.23033078125445e-05
1.1738989087462e-05
9.82016445050249e-06
9.82016445050249e-06
9.71385543380165e-06
9.25370841287076e-06
8.19149317976553e-06
6.96298320690403e-06
6.72886335451039e-06
5.97639609623002e-06
5.71610689803492e-06
5.44135809832369e-06
4.52499762104708e-06
4.19324078393402e-06
3.95070173908607e-06
3.93162872569519e-06
3.93162872569519e-06
2.30282557822648e-06
2.30282557822648e-06
2.13621660805074e-06
2.13621660805074e-06
2.13621660805074e-06
2.13621660805074e-06
2.13621660805074e-06
2.13621660805074e-06
1.71944077465014e-06
1.71944077465014e-06
1.40248096158757e-06
1.40248096158757e-06
1.3002263585804e-06
1.02108924693312e-06
1.02108924693312e-06
1.02108924693312e-06
9.496570214651e-07
6.89096964379132e-07
6.89096964379132e-07
5.02507816690922e-07
5.02507816690922e-07
2.95713675768638e-07
2.95713675768638e-07
1.75236579025295e-07
1.75236579025295e-07
1.75236579025295e-07
1.75236579025295e-07
1.40543704674201e-07
1.07532017068479e-07
1.04374578313582e-07
1.04374578313582e-07
1.04374578313582e-07
1.04374578313582e-07
1.04374578313582e-07
9.39471433980543e-08
9.39471433980543e-08
9.39471433980543e-08
9.39471433980543e-08
9.39471433980543e-08
9.39471433980543e-08
9.39471433980543e-08
8.73344490059935e-08
6.30145962077222e-08
6.30145962077222e-08
6.30145962077222e-08
5.15741369611078e-08
5.15741369611078e-08
5.15741369611078e-08
5.15741369611078e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.83943472570536e-08
3.44806743157733e-08
3.44806743157733e-08
8.48802983455244e-09
8.48802983455244e-09
8.48802983455244e-09
8.48802983455244e-09
6.77591582842751e-09
6.77591582842751e-09
6.77591582842751e-09
6.77591582842751e-09
6.77591582842751e-09
6.77591582842751e-09
6.77591582842751e-09
6.77591582842751e-09
6.77591582842751e-09
6.77591582842751e-09
6.77591582842751e-09
6.77591582842751e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
6.46239417534389e-09
1.92397253684362e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09
1.03829311814962e-09


==> figs/ablation/Conv/K600SpiralBrain_iter_norm_mean.txt <==
1
1
1
0.843398143847783
0.492354333400726
0.403145646055539
0.226598329842091
0.192330472171307
0.123063666125139
0.0905410734315713
0.0621396905432145
0.0547378106663624
0.0400386992841959
0.0328674313301841
0.0298228114843369
0.0242205439135432
0.0188157119167348
0.0148571697063744
0.0111656622029841
0.00847230028981964
0.00726718820321063
0.00631446236123641
0.0055088852532208
0.00482410231294731
0.00405342023198803
0.00334982865024358
0.00300521632501235
0.00270386824073891
0.00221729462888713
0.00185667884458477
0.00165207346435636
0.00142924862060075
0.00130060478113592
0.00113449638593011
0.00102146719776404
0.000907499314052984
0.000794027873780578
0.000657299785719564
0.000581674884112241
0.000510650395881385
0.000485752427872891
0.000458040366841791
0.000421555533345478
0.000392859937467923
0.000341714709065855
0.000320144477882423
0.000286265591663929
0.000250657101181181
0.000226582509640139
0.0002071288326988
0.000183775014496253
0.000163741448583702
0.000154147383000236
0.000135023607678401
0.000118446200455461
0.000108132102468517
9.39868308099297e-05
8.49714621532864e-05
7.61268917509976e-05
7.17309800772152e-05
6.55615579792842e-05
5.93235666504673e-05
5.30546227916299e-05
4.58355304241801e-05
4.27988131074623e-05
3.73598237880894e-05
3.47591421814286e-05
3.27201156930338e-05
2.97817517396955e-05
2.68713786984639e-05
2.42550643937041e-05
2.22323263490883e-05
2.19810384199567e-05
1.9514044955334e-05
1.79638074466008e-05
1.5836576797786e-05
1.4646854045471e-05
1.41420667508404e-05
1.28851659913683e-05
1.26299105431826e-05
1.21768892616577e-05
1.08558244088878e-05
1.01535001704178e-05
8.60736751443862e-06
8.39696417642699e-06
7.766142592421e-06
7.18502716760365e-06
6.44695918102419e-06
6.05063761819717e-06
5.54331230280998e-06
5.05536741002288e-06
4.54723184854326e-06
4.23596206170866e-06
3.82527196052251e-06
3.54415180936485e-06
2.99622941687024e-06
2.79657100084781e-06
2.79657100084781e-06
1.63244112627581e-06
1.63244112627581e-06
1.4117986211204e-06
1.40793620554784e-06
1.18012918430092e-06
1.18012918430092e-06
1.00498689903361e-06
1.00498689903361e-06
8.58229990778151e-07
8.58229990778151e-07
7.4888360757086e-07
7.05574218310782e-07
5.64274448796217e-07
5.16660582169e-07
4.49020524465974e-07
4.41589232735851e-07
3.82371705853757e-07
3.09879682210597e-07
2.49502872880688e-07
2.12914573675486e-07
2.12914573675486e-07
1.56940160422891e-07
1.52980816163032e-07
1.09769376403316e-07
1.07709871836429e-07
1.07709871836429e-07
1.07709871836429e-07
9.64257781769599e-08
8.48356490242471e-08
8.43094092317642e-08
8.35588866247387e-08
8.35588866247387e-08
7.84872788983648e-08
7.84872788983648e-08
6.51622364955529e-08
6.51622364955529e-08
5.88812435845891e-08
5.88812435845891e-08
5.88812435845891e-08
5.88812435845891e-08
5.43977550411986e-08
4.92423305094765e-08
1.49792192168559e-08
1.49792192168559e-08
1.30341003360771e-08
1.11273571283081e-08
1.11273571283081e-08
1.11273571283081e-08
1.11273571283081e-08
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.93072551096571e-09
8.27844668741899e-09
8.27844668741899e-09
3.94633927388218e-09
3.94633927388218e-09
3.87068128474925e-09
3.87068128474925e-09
3.58532895039509e-09
3.58532895039509e-09
3.58532895039509e-09
3.58532895039509e-09
3.58532895039509e-09
3.58532895039509e-09
3.58532895039509e-09
3.58532895039509e-09
3.58532895039509e-09
3.58532895039509e-09
3.58532895039509e-09
3.58532895039509e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
3.48517077234748e-09
2.5381842553666e-09
2.29638604428336e-09
2.29638604428336e-09
2.29638604428336e-09
2.29638604428336e-09
2.29638604428336e-09
2.29638604428336e-09
2.29638604428336e-09
2.29638604428336e-09
2.29638604428336e-09
2.29638604428336e-09
2.29638604428336e-09
2.29638604428336e-09
2.29638604428336e-09
2.29638604428336e-09
2.29638604428336e-09
2.2784568884382e-09
2.26560894697747e-09
2.26560894697747e-09
2.26560894697747e-09
2.26315522803648e-09
2.26315522803648e-09
2.26315522803648e-09
2.26315522803648e-09
2.2042510039455e-09
2.2042510039455e-09
2.2042510039455e-09
2.1081569823167e-09
2.01894317930496e-09
1.42616691141869e-09
1.42616691141869e-09
1.42616691141869e-09
6.69763305001977e-10
5.22150068552977e-10
5.22150068552977e-10
4.86680700369687e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.76987505049209e-10
4.39444217126272e-10
4.0355378529607e-10
4.0355378529607e-10
4.0355378529607e-10
4.0355378529607e-10
4.0355378529607e-10
4.0355378529607e-10
4.0355378529607e-10
4.0355378529607e-10
4.0355378529607e-10
4.0355378529607e-10
4.0355378529607e-10
4.0355378529607e-10
4.0355378529607e-10
3.99937642031611e-10
3.99937642031611e-10
3.93662575338497e-10
3.93662575338497e-10
3.29723769699567e-10
3.27979933721171e-10
3.27979933721171e-10
3.27979933721171e-10
3.27424312778398e-10
3.27424312778398e-10
3.27424312778398e-10
3.25942266232726e-10
3.04794152012252e-10
3.04794152012252e-10
2.95592417730306e-10
2.26872219217152e-10
2.26872219217152e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10
2.16151190985299e-10


==> figs/ablation/Conv/K600SpiralBrain_iter_norm_min.txt <==
1
1
1
0.6958909034729
0.405634433031082
0.302127093076706
0.19628581404686
0.159406751394272
0.0987899452447891
0.0562055632472038
0.0470673255622387
0.0442602336406708
0.0276436246931553
0.0267183352261782
0.0227752141654491
0.0149378888309002
0.0125548616051674
0.00901257526129484
0.00661791302263737
0.00538463238626719
0.00538463238626719
0.00395293021574616
0.00363390473648906
0.00363390473648906
0.00269901752471924
0.00266170990653336
0.00200776685960591
0.0018414780497551
0.00159734336193651
0.00159734336193651
0.00132343266159296
0.0010415748693049
0.0010415748693049
0.000911118870135397
0.000852870813105255
0.000755219836719334
0.000579427229240537
0.000565919035580009
0.000482206436572596
0.000424534431658685
0.000418120791437104
0.000395433395169675
0.000348565896274522
0.00032362382626161
0.000272261968348175
0.000265618145931512
0.000218848770600744
0.000214274739846587
0.000194441192434169
0.000180050657945685
0.000159348448505625
0.000133285866468213
0.000130671891383827
0.000121389573905617
0.00010230557381874
9.30196547415107e-05
7.48491293052211e-05
7.31853870092891e-05
6.15194003330544e-05
6.13438969594426e-05
5.53502541151829e-05
5.13810409756843e-05
4.50583356723655e-05
4.04539969167672e-05
3.72701688320376e-05
3.14111020998098e-05
2.90616753773065e-05
2.68259555014083e-05
2.63634301518323e-05
2.26279789785622e-05
2.219481029897e-05
1.95474403881235e-05
1.95042885025032e-05
1.63588229042944e-05
1.39525755002978e-05
1.39525755002978e-05
1.00337647381821e-05
1.00337647381821e-05
1.00337647381821e-05
1.00337647381821e-05
1.00337647381821e-05
9.05118577065878e-06
7.91494221630273e-06
7.78563753556227e-06
6.8379790718609e-06
6.07479296377278e-06
5.3613612180925e-06
5.01510112371761e-06
5.01510112371761e-06
3.893212578987e-06
3.893212578987e-06
3.21906441058672e-06
3.21906441058672e-06
3.21906441058672e-06
3.10112568513432e-06
2.2015854028723e-06
2.2015854028723e-06
2.2015854028723e-06
1.16678666017833e-06
1.16678666017833e-06
9.73771420831326e-07
9.73771420831326e-07
6.2655192323291e-07
6.2655192323291e-07
5.81024039547628e-07
5.81024039547628e-07
5.56703241727519e-07
5.56703241727519e-07
4.69152411142204e-07
4.69152411142204e-07
2.21674781641923e-07
2.21674781641923e-07
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
6.21958591295879e-08
4.05732833996808e-08
4.05732833996808e-08
2.44243238967101e-08
2.44243238967101e-08
2.44243238967101e-08
2.44243238967101e-08
2.44243238967101e-08
2.44243238967101e-08
1.53565657967647e-08
1.53565657967647e-08
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
7.12713665862452e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
2.58765731064869e-10
1.51190795993905e-10
7.41031472295539e-11
7.41031472295539e-11
7.41031472295539e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.93808335835888e-11
5.24453397376945e-11
5.24453397376945e-11
5.24453397376945e-11
5.24453397376945e-11
5.24453397376945e-11
5.24453397376945e-11
5.24453397376945e-11
5.24453397376945e-11
5.24453397376945e-11
5.24453397376945e-11
5.24453397376945e-11
5.24453397376945e-11
5.24453397376945e-11
3.07484801509439e-11
3.07484801509439e-11
2.17304334249047e-11
2.17304334249047e-11
2.17304334249047e-11
2.17304334249047e-11
2.17304334249047e-11
2.17304334249047e-11
2.17304334249047e-11
2.17304334249047e-11
2.17304334249047e-11
2.17304334249047e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11
2.05414383419589e-11


==> figs/ablation/lst_cost_timeK100.txt <==
0	28.25995
0.4366958	-9.178679
0.4811797	-11.65079
0.5252405	-12.71355
0.5694118	-13.10091
0.6140292	-13.35123
0.6579199	-13.45794
0.7026401	-13.54233
0.7472919	-13.59997
0.7913724	-13.63588
0.8368506	-13.66039
0.8817117	-13.67348
0.9268124	-13.68556
0.9721242	-13.69328
1.018032	-13.70025
1.063572	-13.70559
1.115717	-13.70967
1.161687	-13.71262
1.20752	-13.71487
1.253695	-13.71634
1.301125	-13.71769
1.34948	-13.71897
1.398124	-13.71991
1.446647	-13.72067
1.494319	-13.72131
1.542282	-13.72177
1.590473	-13.72216
1.638473	-13.72249
1.685616	-13.72275
1.732239	-13.72298
1.779737	-13.72319
1.827218	-13.72333
1.878994	-13.72347
1.927341	-13.72358
1.975621	-13.72367
2.024032	-13.72377
2.072605	-13.72383
2.121355	-13.72388
2.1701	-13.72392
2.219212	-13.72396
2.268418	-13.72399
2.318255	-13.72402
2.367772	-13.72405
2.41766	-13.72406
2.4681	-13.72409
2.518288	-13.7241
2.568269	-13.72412
2.619037	-13.72412
2.670224	-13.72413
2.721444	-13.72413
2.772507	-13.72415
2.823947	-13.72414
2.87574	-13.72413
2.927504	-13.72414
2.979882	-13.72414
3.031363	-13.72416
3.08332	-13.72415
3.13536	-13.72416
3.187571	-13.72416
3.239218	-13.72416
3.291184	-13.72416
3.344029	-13.72416
3.39555	-13.72416
3.447443	-13.72416
3.500505	-13.72417
3.553418	-13.72417
3.606359	-13.72417
3.659502	-13.72416
3.712599	-13.72416
3.766202	-13.72416
3.820044	-13.72415
3.873919	-13.72415
3.928552	-13.72415
3.984261	-13.72415
4.037987	-13.72415
4.092437	-13.72416
4.146729	-13.72416
4.20128	-13.72416
4.255693	-13.72416
4.310745	-13.72417
4.365704	-13.72416
4.421111	-13.72416
4.475967	-13.72416
4.532398	-13.72416
4.588447	-13.72417
4.644235	-13.72417
4.699889	-13.72417
4.755846	-13.72417
4.811568	-13.72417
4.867226	-13.72417
4.923766	-13.72417
4.98031	-13.72417
5.036333	-13.72417
5.093146	-13.72418
5.150177	-13.72418
5.207341	-13.72418
5.264709	-13.72418
5.322313	-13.72417
5.379953	-13.72418
5.438057	-13.72418
5.49654	-13.72418
6.16866	-13.72418
6.86836	-13.72418
7.499367	-13.72418
8.124063	-13.72418
8.735823	-13.72418
9.339283	-13.72418
9.938547	-13.72418
10.54629	-13.72418
11.18315	-13.72417
11.81848	-13.72418
12.52472	-13.72418
13.18593	-13.72418
13.80056	-13.72418
14.3966	-13.72418
14.99597	-13.72418
15.62661	-13.72418
16.29668	-13.72417
16.9365	-13.72418
17.56012	-13.72417
18.18709	-13.72418
18.82706	-13.72418
19.4521	-13.72418
20.03764	-13.72418
20.62337	-13.72418
21.22848	-13.72418
21.8337	-13.72418
22.42499	-13.72418
22.99914	-13.72418
23.59167	-13.72418
24.24017	-13.72418
24.89852	-13.72418
25.51527	-13.72418
26.11099	-13.72418
26.71767	-13.72418
27.33547	-13.72418
27.93796	-13.72418
28.54453	-13.72418
29.18482	-13.72418
29.76933	-13.72417
30.39635	-13.72418
31.00023	-13.72418
31.60486	-13.72418
32.2187	-13.72417
32.87931	-13.72417
33.4782	-13.72417
34.07628	-13.72418
34.67219	-13.72418
35.29571	-13.72418
35.90526	-13.72418
36.50291	-13.72418
37.14697	-13.72418
37.81843	-13.72418
38.44242	-13.72418
39.05914	-13.72418
39.72582	-13.72418
40.35909	-13.72418
40.94267	-13.72418
41.57217	-13.72418
42.19376	-13.72418
42.80617	-13.72418
43.39992	-13.72418
43.96742	-13.72418
44.54061	-13.72418
45.16259	-13.72418
45.79632	-13.72418
46.41103	-13.72418
47.02518	-13.72418
47.6406	-13.72418
48.31007	-13.72418
48.98558	-13.72418
49.6427	-13.72418
50.25279	-13.72418
50.87164	-13.72418
51.48428	-13.72418
52.09119	-13.72418
52.68971	-13.72418
53.28664	-13.72418
53.8862	-13.72419
54.50332	-13.72419
55.16152	-13.72418
55.83508	-13.72418
55.88355	-13.72418
55.93006	-13.72418
55.97614	-13.72418
56.02408	-13.72418
56.07462	-13.72418
56.12273	-13.72418
56.17125	-13.72418
56.21839	-13.72418
56.26849	-13.72418
56.31577	-13.72418
56.36361	-13.72418
56.41144	-13.72418
56.46248	-13.72418
56.51018	-13.72418
56.55909	-13.72418
56.6077	-13.72418
56.65825	-13.72418
56.7062	-13.72418


==> figs/ablation/lst_cost_timeK125.txt <==
0	28.902
0.4387722	-8.746733
0.485685	-11.56965
0.52936	-12.6317
0.5734226	-13.09031
0.6173345	-13.34569
0.6624385	-13.46111
0.707197	-13.54677
0.7526991	-13.59966
0.7974092	-13.6351
0.8425945	-13.65588
0.8873369	-13.67293
0.9323204	-13.68544
0.9769939	-13.69394
1.022175	-13.70098
1.067615	-13.70618
1.119906	-13.71008
1.165391	-13.71305
1.210947	-13.71532
1.25684	-13.71676
1.302502	-13.71802
1.348347	-13.71917
1.393935	-13.72007
1.439552	-13.72082
1.485896	-13.72145
1.534823	-13.72188
1.581174	-13.72227
1.627703	-13.72263
1.674398	-13.72291
1.721248	-13.72309
1.768039	-13.72325
1.814575	-13.72342
1.861526	-13.72354
1.909085	-13.72363
1.956203	-13.72374
2.004055	-13.72381
2.052671	-13.72386
2.100657	-13.72392
2.149519	-13.72396
2.197999	-13.72398
2.246327	-13.72401
2.295112	-13.72404
2.344647	-13.72407
2.400306	-13.72408
2.450847	-13.7241
2.503673	-13.72412
2.557307	-13.72413
2.608826	-13.72414
2.661378	-13.72414
2.713651	-13.72415
2.766881	-13.72415
2.819019	-13.72414
2.871941	-13.72416
2.928495	-13.72415
2.981717	-13.72416
3.035271	-13.72417
3.088562	-13.72417
3.142188	-13.72417
3.195952	-13.72419
3.249032	-13.72418
3.301747	-13.72418
3.357628	-13.72417
3.409018	-13.72418
3.460952	-13.72418
3.512803	-13.72418
3.564925	-13.72419
3.617301	-13.72418
3.670322	-13.72418
3.723034	-13.72419
3.775998	-13.72418
3.828984	-13.72418
3.88249	-13.72418
3.935757	-13.72417
3.990318	-13.72418
4.043582	-13.72418
4.09746	-13.72418
4.151789	-13.72418
4.205925	-13.72418
4.260078	-13.72418
4.314275	-13.72418
4.368554	-13.72418
4.422678	-13.72418
4.477226	-13.72418
4.531234	-13.72417
4.585483	-13.72418
4.640977	-13.72418
4.695833	-13.72419
4.751853	-13.72418
4.80739	-13.72419
4.863014	-13.72419
4.918273	-13.72418
4.975053	-13.72419
5.030798	-13.72419
5.086601	-13.72419
5.142949	-13.72419
5.199399	-13.72419
5.255441	-13.72419
5.31172	-13.72419
5.368143	-13.7242
5.424835	-13.7242
5.481834	-13.7242
5.538831	-13.7242
5.596458	-13.7242
5.655662	-13.7242
5.71373	-13.72419
5.772198	-13.7242
5.830545	-13.7242
5.888829	-13.72419
5.947348	-13.72419
6.006768	-13.72419
6.065938	-13.72419
6.124955	-13.72419
6.184835	-13.72419
6.24462	-13.72419
6.304388	-13.72419
6.364206	-13.7242
6.424314	-13.7242
6.484867	-13.7242
6.544831	-13.7242
6.604515	-13.7242
6.665306	-13.7242
6.725884	-13.72419
6.785933	-13.72419
6.846591	-13.7242
6.907857	-13.7242
6.96938	-13.72419
7.545475	-13.7242
8.209487	-13.7242
8.907456	-13.7242
9.594218	-13.7242
10.23762	-13.7242
10.84212	-13.7242
11.45238	-13.7242
12.05582	-13.7242
12.67458	-13.7242
13.29646	-13.7242
13.88085	-13.7242
14.49512	-13.7242
15.08878	-13.7242
15.69374	-13.7242
16.29261	-13.7242
16.90517	-13.7242
17.50645	-13.7242
18.13021	-13.7242
18.7281	-13.7242
19.33011	-13.7242
19.90995	-13.7242
20.54008	-13.7242
21.15296	-13.7242
21.75911	-13.7242
22.37982	-13.7242
22.97663	-13.7242
23.56139	-13.7242
24.14604	-13.7242
24.72299	-13.7242
25.3476	-13.7242
25.95445	-13.7242
26.55256	-13.7242
27.17154	-13.7242
27.8098	-13.7242
28.42726	-13.7242
29.0203	-13.7242
29.61587	-13.7242
30.20465	-13.7242
30.78947	-13.7242
31.42805	-13.72421
32.08594	-13.72421
32.74368	-13.7242
33.35098	-13.7242
33.96023	-13.7242
34.5761	-13.7242
35.19833	-13.7242
35.79919	-13.7242
36.4201	-13.72421
37.03735	-13.72421
37.6613	-13.7242
38.27277	-13.7242
38.88179	-13.7242
39.48047	-13.7242
40.0841	-13.7242
40.697	-13.7242
41.28631	-13.7242
41.88999	-13.7242
41.93544	-13.7242
41.98113	-13.7242
42.02611	-13.7242
42.072	-13.7242
42.11824	-13.7242
42.16406	-13.7242
42.20971	-13.7242
42.25513	-13.7242
42.30201	-13.7242
42.3478	-13.7242
42.3942	-13.7242
42.43823	-13.7242
42.4851	-13.7242
42.53121	-13.7242
42.57671	-13.7242
42.62313	-13.7242
42.66941	-13.7242


==> figs/ablation/lst_cost_timeK150.txt <==
0	28.902
0.4470544	-8.746733
0.4915464	-11.56965
0.5359136	-12.6317
0.5806658	-13.09031
0.6249856	-13.34569
0.6691698	-13.46111
0.7146785	-13.54677
0.7601407	-13.59966
0.8063537	-13.63511
0.8514935	-13.65589
0.896584	-13.67292
0.9423084	-13.68543
0.9880725	-13.69394
1.033533	-13.70098
1.079192	-13.70618
1.131466	-13.71007
1.177897	-13.71304
1.223778	-13.71532
1.271061	-13.71676
1.318405	-13.71801
1.36447	-13.71917
1.410083	-13.72007
1.456902	-13.72082
1.506005	-13.72145
1.55281	-13.72188
1.599411	-13.72227
1.645968	-13.72263
1.693129	-13.72291
1.740409	-13.72309
1.787647	-13.72325
1.835276	-13.72342
1.882915	-13.72354
1.930732	-13.72363
1.978524	-13.72374
2.026849	-13.7238
2.075117	-13.72386
2.123363	-13.72392
2.171506	-13.72396
2.220965	-13.72397
2.270328	-13.72401
2.320506	-13.72404
2.370359	-13.72407
2.4206	-13.72408
2.471001	-13.7241
2.521396	-13.72412
2.57326	-13.72414
2.622992	-13.72414
2.672709	-13.72415
2.722625	-13.72415
2.772594	-13.72415
2.822696	-13.72415
2.8724	-13.72415
2.922283	-13.72415
2.97237	-13.72417
3.022601	-13.72417
3.072918	-13.72417
3.123405	-13.72418
3.173826	-13.72419
3.224975	-13.72418
3.276069	-13.72418
3.327087	-13.72417
3.378244	-13.72418
3.430789	-13.72418
3.483966	-13.72418
3.537596	-13.72419
3.591962	-13.72418
3.645455	-13.72418
3.69944	-13.72418
3.753188	-13.72418
3.807284	-13.72418
3.861534	-13.72418
3.916146	-13.72417
3.970321	-13.72418
4.025406	-13.72418
4.079432	-13.72418
4.135279	-13.72418
4.19054	-13.72418
4.245283	-13.72418
4.300524	-13.72419
4.355285	-13.72418
4.410669	-13.72418
4.466079	-13.72417
4.52107	-13.72417
4.576942	-13.72417
4.632472	-13.72417
4.688123	-13.72418
4.744057	-13.72418
4.79981	-13.72419
4.856307	-13.72419
4.912574	-13.72419
4.968506	-13.72419
5.024509	-13.72419
5.080216	-13.72419
5.13603	-13.72419
5.192183	-13.7242
5.248073	-13.72419
5.3047	-13.7242
5.361562	-13.72419
5.418611	-13.7242
5.475383	-13.7242
5.53304	-13.7242
5.594878	-13.7242
5.652001	-13.72419
5.709265	-13.72419
5.766865	-13.7242
5.824888	-13.7242
5.88265	-13.72419
5.940896	-13.72419
6.001793	-13.7242
6.060334	-13.7242
6.119154	-13.7242
6.177855	-13.7242
6.237108	-13.72419
6.296689	-13.72419
6.355844	-13.72419
6.415273	-13.7242
6.474912	-13.72419
6.534524	-13.72419
6.59566	-13.7242
6.6563	-13.7242
6.716444	-13.72419
6.776684	-13.72419
6.836854	-13.7242
6.897274	-13.7242
6.958511	-13.7242
7.019155	-13.7242
7.080117	-13.7242
7.142889	-13.7242
7.206597	-13.72421
7.270267	-13.7242
7.33421	-13.72421
7.398384	-13.72421
7.462493	-13.72421
7.526408	-13.72421
7.597673	-13.7242
7.661994	-13.7242
7.726933	-13.72421
7.792885	-13.72421
7.858315	-13.72421
7.923315	-13.7242
7.98943	-13.7242
8.054964	-13.7242
8.121394	-13.72421
8.188615	-13.7242
8.25509	-13.7242
8.323021	-13.7242
8.389906	-13.7242
8.457305	-13.7242
8.524585	-13.72421
8.591563	-13.7242
9.182848	-13.7242
9.824442	-13.7242
10.45785	-13.7242
11.07864	-13.7242
11.79838	-13.7242
12.45462	-13.7242
13.08741	-13.7242
13.72192	-13.7242
14.36304	-13.72421
15.061	-13.72421
15.74078	-13.72421
16.38262	-13.72421
17.062	-13.72421
17.70723	-13.72421
18.3599	-13.72421
19.00686	-13.7242
19.61943	-13.7242
20.21947	-13.7242
20.83222	-13.7242
21.45537	-13.7242
22.08025	-13.7242
22.70277	-13.7242
23.32657	-13.7242
23.95935	-13.72421
24.55976	-13.7242
25.16103	-13.7242
25.77462	-13.72421
26.4325	-13.72421
27.06063	-13.7242
27.67933	-13.72421
28.31305	-13.72421
28.92934	-13.7242
29.51533	-13.7242
30.12871	-13.7242
30.76107	-13.7242
31.35347	-13.7242
31.9739	-13.72421
32.59402	-13.7242
33.20748	-13.7242
33.83049	-13.72421
34.47766	-13.72421
35.126	-13.7242
35.77023	-13.72421
36.41146	-13.7242
37.01879	-13.72421
37.65203	-13.72421
38.32973	-13.72421
38.99918	-13.72421
39.66827	-13.72421


==> figs/ablation/lst_cost_timeK200Restart100.txt <==
0	28.902
0.4401126	-8.746733
0.4843442	-11.56965
0.5277898	-12.6317
0.5724053	-13.09031
0.6175268	-13.34569
0.6619237	-13.46111
0.7061985	-13.54677
0.7502024	-13.59967
0.7947667	-13.6351
0.8388743	-13.65588
0.8834646	-13.67292
0.9288174	-13.68544
0.9737799	-13.69395
1.019944	-13.70097
1.06508	-13.70618
1.118164	-13.71008
1.163695	-13.71304
1.20981	-13.71532
1.254651	-13.71676
1.300501	-13.71801
1.346624	-13.71917
1.393666	-13.72006
1.440484	-13.72082
1.487508	-13.72145
1.534521	-13.72188
1.580792	-13.72227
1.630205	-13.72263
1.677291	-13.72291
1.724959	-13.72309
1.772133	-13.72325
1.819916	-13.72342
1.867087	-13.72354
1.914693	-13.72363
1.962567	-13.72374
2.010752	-13.72381
2.058639	-13.72386
2.106665	-13.72392
2.154657	-13.72396
2.202389	-13.72398
2.251012	-13.72401
2.299888	-13.72404
2.348983	-13.72407
2.398185	-13.72408
2.448185	-13.7241
2.505057	-13.72412
2.55442	-13.72414
2.604687	-13.72414
2.65641	-13.72414
2.706696	-13.72415
2.756806	-13.72416
2.808013	-13.72415
2.857038	-13.72415
2.907123	-13.72415
2.957929	-13.72416
3.008168	-13.72417
3.058911	-13.72418
3.109757	-13.72418
3.161138	-13.72419
3.211836	-13.72418
3.264783	-13.72418
3.316362	-13.72417
3.369418	-13.72418
3.421902	-13.72418
3.475911	-13.72418
3.529849	-13.72419
3.583899	-13.72418
3.637882	-13.72418
3.69229	-13.72418
3.745722	-13.72417
3.799237	-13.72418
3.853005	-13.72418
3.90683	-13.72418
3.96163	-13.72418
4.015992	-13.72418
4.070903	-13.72418
4.125435	-13.72417
4.180456	-13.72418
4.23566	-13.72418
4.290917	-13.72418
4.346546	-13.72417
4.402396	-13.72418
4.458235	-13.72418
4.513563	-13.72417
4.570912	-13.72417
4.627136	-13.72418
4.683406	-13.72418
4.741598	-13.72418
4.797532	-13.72419
4.853724	-13.72419
4.91273	-13.72419
4.971981	-13.72419
5.031116	-13.72419
5.090583	-13.72419
5.151311	-13.72419
5.210956	-13.7242
5.271103	-13.72419
5.33147	-13.7242
5.391701	-13.7242
5.420406	-13.7242
5.465855	-13.7242
5.511184	-13.7242
5.558891	-13.7242
5.6034	-13.7242
5.648418	-13.7242
5.693421	-13.7242
5.738387	-13.7242
5.785617	-13.7242
5.831465	-13.7242
5.876915	-13.7242
5.922695	-13.72421
5.968563	-13.7242
6.015224	-13.7242
6.060207	-13.7242
6.107248	-13.7242
6.153094	-13.7242
6.198898	-13.7242
6.246031	-13.72421
6.292428	-13.72421
6.33905	-13.72421
6.385174	-13.72421
6.433275	-13.72421
6.480626	-13.72421
6.528217	-13.7242
6.57581	-13.7242
6.623036	-13.7242
6.670179	-13.72421
6.717865	-13.72421
6.76549	-13.7242
6.814085	-13.7242
6.861254	-13.7242
6.908946	-13.7242
6.956723	-13.7242
7.005461	-13.7242
7.05419	-13.7242
7.102678	-13.7242
7.151027	-13.7242
7.201433	-13.7242
7.250601	-13.7242
7.300193	-13.72421
7.349736	-13.72421
7.399205	-13.72421
7.448596	-13.72421
7.49817	-13.72421
7.547876	-13.7242
7.597968	-13.7242
7.648036	-13.7242
7.697625	-13.7242
7.746581	-13.72421
7.796382	-13.7242
7.846181	-13.7242
7.896115	-13.72421
7.94604	-13.72421
7.995648	-13.72421
8.046268	-13.72421
8.096718	-13.72421
8.146594	-13.72421
8.197108	-13.72421
8.24727	-13.72421
8.298012	-13.72421
8.349158	-13.72421
8.400516	-13.72421
8.453813	-13.72421
8.50456	-13.72421
8.55677	-13.72421
8.609322	-13.72421
8.661667	-13.72421
8.714499	-13.72421
8.766386	-13.72422
8.819266	-13.72422
8.871855	-13.72421
8.924822	-13.72421
8.978093	-13.72421
9.031355	-13.72421
9.085299	-13.72421
9.138535	-13.72421
9.192135	-13.72421
9.245525	-13.72421
9.298683	-13.72421
9.352063	-13.72421
9.406871	-13.72421
9.461478	-13.72421
9.516493	-13.72421
9.57195	-13.72421
9.627229	-13.72421
9.682795	-13.72421
9.737675	-13.72421
9.793985	-13.72421
9.849117	-13.72421
9.904237	-13.72421
9.960151	-13.72421
10.01619	-13.72421
10.07248	-13.72421
10.12853	-13.72421
10.18506	-13.72421
10.2421	-13.72421
10.29886	-13.72421
10.35512	-13.72421
10.41202	-13.72421
10.43909	-13.72422


==> figs/ablation/lst_cost_timeK200Restart30.txt <==
0	28.902
0.4779207	-8.746733
0.5273802	-11.56965
0.5718154	-12.6317
0.6178119	-13.09031
0.663491	-13.34569
0.7093325	-13.46111
0.7547591	-13.54677
0.8023235	-13.59966
0.8490503	-13.6351
0.8958369	-13.65588
0.9423909	-13.67292
0.9894108	-13.68544
1.040608	-13.69394
1.088729	-13.70097
1.136635	-13.70618
1.192488	-13.71007
1.239931	-13.71304
1.287012	-13.71532
1.333084	-13.71676
1.38151	-13.71801
1.429336	-13.71917
1.48004	-13.72006
1.528698	-13.72082
1.577587	-13.72144
1.626716	-13.72188
1.675334	-13.72227
1.723844	-13.72263
1.772299	-13.72291
1.790695	-13.72309
1.835509	-13.72309
1.881571	-13.72318
1.928101	-13.72326
1.972944	-13.72335
2.018314	-13.72343
2.065746	-13.72352
2.110989	-13.72358
2.156672	-13.72364
2.202552	-13.72369
2.248415	-13.72376
2.294663	-13.72382
2.341468	-13.72387
2.388873	-13.72389
2.43558	-13.72393
2.482736	-13.72397
2.530125	-13.724
2.577905	-13.72403
2.626886	-13.72406
2.674697	-13.72408
2.721809	-13.7241
2.768874	-13.72412
2.816093	-13.72413
2.863592	-13.72415
2.911517	-13.72414
2.959265	-13.72414
3.006984	-13.72414
3.0529	-13.72415
3.100671	-13.72415
3.149315	-13.72415
3.167485	-13.72416
3.212803	-13.72416
3.258703	-13.72415
3.304853	-13.72415
3.352229	-13.72416
3.397951	-13.72416
3.443613	-13.72416
3.49155	-13.72417
3.539144	-13.72417
3.585546	-13.72417
3.632416	-13.72418
3.678702	-13.72418
3.725641	-13.72418
3.772718	-13.72419
3.819374	-13.72418
3.866743	-13.72418
3.913177	-13.72418
3.960781	-13.72418
4.008005	-13.72419
4.055142	-13.72419
4.102867	-13.72419
4.151049	-13.72419
4.19878	-13.72419
4.246466	-13.72418
4.294026	-13.72418
4.342215	-13.72418
4.391204	-13.72418
4.44039	-13.72418
4.489465	-13.72418
4.539578	-13.72419
4.557687	-13.72418
4.602224	-13.72418
4.646872	-13.72418
4.692545	-13.72419
4.737432	-13.72419
4.783101	-13.72419
4.828662	-13.72419
4.873904	-13.72419
4.919762	-13.72419
4.96526	-13.72419
5.012157	-13.72419
5.058359	-13.7242
5.10522	-13.72419
5.152515	-13.72419
5.199109	-13.72419
5.246332	-13.72419
5.293009	-13.72419
5.340699	-13.72419
5.388039	-13.72419
5.435188	-13.72419
5.482407	-13.72419
5.530125	-13.72419
5.577925	-13.72419
5.625757	-13.72419
5.673559	-13.72419
5.721899	-13.7242
5.770301	-13.72419
5.818529	-13.72419
5.866605	-13.7242
5.915667	-13.72419
5.933749	-13.72419
5.977321	-13.72419
6.022142	-13.7242
6.067802	-13.72419
6.113283	-13.72419
6.160524	-13.72419
6.206198	-13.72419
6.251909	-13.7242
6.2972	-13.7242
6.344119	-13.7242
6.390112	-13.72421
6.436738	-13.7242
6.4833	-13.7242
6.529518	-13.72419
6.577013	-13.7242
6.624021	-13.72421
6.671875	-13.72421
6.720456	-13.72421
6.768129	-13.72421
6.816075	-13.72421
6.864533	-13.72421
6.913201	-13.72421
6.960787	-13.72421
7.008299	-13.72421
7.056418	-13.72421
7.104954	-13.72421
7.153085	-13.72421
7.201012	-13.7242
7.24977	-13.7242
7.299068	-13.7242
7.317142	-13.72421
7.36182	-13.72421
7.406338	-13.7242
7.451612	-13.72421
7.497072	-13.7242
7.544116	-13.7242
7.589565	-13.7242
7.635102	-13.72421
7.680882	-13.72421
7.726536	-13.72421
7.772485	-13.72421
7.820293	-13.72421
7.866065	-13.72421
7.913381	-13.72421
7.960825	-13.72421
8.00777	-13.72421
8.054547	-13.72421
8.101955	-13.72421
8.149478	-13.7242
8.197272	-13.7242
8.244099	-13.72421
8.291188	-13.7242
8.337825	-13.7242
8.384587	-13.7242
8.43221	-13.7242
8.480725	-13.72421
8.527546	-13.7242
8.574821	-13.7242
8.622551	-13.7242
8.670173	-13.72421
8.688231	-13.7242
8.733336	-13.7242
8.778716	-13.7242
8.823252	-13.7242
8.868095	-13.7242
8.913412	-13.7242
8.958194	-13.7242
9.00408	-13.7242
9.050112	-13.7242
9.0957	-13.7242
9.141244	-13.7242
9.18767	-13.7242
9.233691	-13.72421
9.28124	-13.72421
9.328727	-13.72421
9.375337	-13.7242
9.422738	-13.72421
9.470804	-13.7242
9.518777	-13.7242
9.567591	-13.72421
9.614758	-13.72421


==> figs/ablation/lst_cost_timeK200Restart50.txt <==
0	28.902
0.4420959	-8.746733
0.4881982	-11.56965
0.5328596	-12.6317
0.5770303	-13.09031
0.6216629	-13.34569
0.6667196	-13.46111
0.7117014	-13.54677
0.7575004	-13.59966
0.8032293	-13.6351
0.8500555	-13.65589
0.8969103	-13.67292
0.9429995	-13.68544
0.9886295	-13.69394
1.033608	-13.70098
1.079441	-13.70618
1.13265	-13.71008
1.17996	-13.71304
1.227435	-13.71532
1.27549	-13.71676
1.322097	-13.71801
1.367993	-13.71917
1.414702	-13.72006
1.461761	-13.72082
1.509575	-13.72144
1.556189	-13.72188
1.603277	-13.72227
1.650331	-13.72263
1.698258	-13.72291
1.745021	-13.72309
1.795114	-13.72325
1.842297	-13.72342
1.890314	-13.72354
1.938138	-13.72363
1.986938	-13.72374
2.035588	-13.7238
2.083964	-13.72386
2.132248	-13.72392
2.180946	-13.72396
2.229658	-13.72398
2.278733	-13.72402
2.328447	-13.72404
2.378872	-13.72407
2.429634	-13.72408
2.479547	-13.7241
2.529115	-13.72411
2.580779	-13.72414
2.630644	-13.72414
2.680742	-13.72414
2.733028	-13.72415
2.787627	-13.72415
2.838068	-13.72415
2.888312	-13.72416
2.939118	-13.72415
2.990568	-13.72416
3.04171	-13.72417
3.092955	-13.72417
3.144504	-13.72419
3.19598	-13.72419
3.217249	-13.72418
3.261289	-13.72418
3.305465	-13.72418
3.349461	-13.72418
3.393894	-13.72419
3.438614	-13.72419
3.483458	-13.72419
3.530413	-13.72419
3.575817	-13.72419
3.620852	-13.72418
3.667057	-13.72417
3.712136	-13.72417
3.756958	-13.72417
3.805291	-13.72417
3.850065	-13.72417
3.895056	-13.72418
3.940642	-13.72418
3.98713	-13.72418
4.033607	-13.72418
4.081401	-13.72419
4.128932	-13.72419
4.174882	-13.72418
4.221507	-13.72419
4.267838	-13.72419
4.3153	-13.72419
4.361629	-13.72419
4.408108	-13.7242
4.455133	-13.72419
4.501894	-13.72418
4.547982	-13.72419
4.594743	-13.72419
4.642192	-13.7242
4.689488	-13.72419
4.737297	-13.7242
4.785156	-13.7242
4.834136	-13.72419
4.884754	-13.7242
4.93278	-13.7242
4.981275	-13.7242
5.029803	-13.7242
5.078963	-13.7242
5.126748	-13.7242
5.174824	-13.7242
5.22406	-13.72421
5.273331	-13.7242
5.32346	-13.7242
5.373034	-13.7242
5.422501	-13.7242
5.472357	-13.7242
5.521877	-13.7242
5.572103	-13.72421
5.62341	-13.72421
5.674623	-13.72421
5.723983	-13.7242
5.773671	-13.7242
5.823864	-13.72421
5.877384	-13.7242
5.928372	-13.7242
5.979123	-13.7242
6.033899	-13.72419
6.056249	-13.72419
6.099842	-13.72419
6.143877	-13.72419
6.188601	-13.7242
6.233824	-13.7242
6.278513	-13.7242
6.322842	-13.7242
6.36745	-13.7242
6.41275	-13.7242
6.458027	-13.7242
6.504707	-13.7242
6.54916	-13.7242
6.594856	-13.7242
6.639916	-13.7242
6.685269	-13.7242
6.730865	-13.72419
6.77595	-13.72419
6.821914	-13.7242
6.867269	-13.7242
6.913749	-13.7242
6.959792	-13.7242
7.005847	-13.72421
7.051898	-13.72421
7.100558	-13.7242
7.148255	-13.72421
7.195961	-13.7242
7.241895	-13.7242
7.290106	-13.72421
7.337215	-13.7242
7.384753	-13.7242
7.432138	-13.72421
7.479942	-13.72421
7.527848	-13.72421
7.575848	-13.72421
7.625277	-13.72421
7.673885	-13.7242
7.722258	-13.7242
7.770442	-13.72421
7.818947	-13.72421
7.867435	-13.72421
7.916161	-13.72421
7.964886	-13.72421
8.013572	-13.7242
8.062769	-13.72421
8.111753	-13.72421
8.160937	-13.7242
8.210399	-13.72421
8.259709	-13.72421
8.309632	-13.72421
8.359361	-13.72421
8.409581	-13.72421
8.460304	-13.72421
8.511332	-13.72421
8.561387	-13.72421
8.612347	-13.72421
8.664913	-13.72421
8.716239	-13.72421
8.768118	-13.72421
8.819864	-13.72421
8.872855	-13.72421
8.893857	-13.72421
8.937983	-13.72421
8.982254	-13.72421
9.026568	-13.72421
9.071654	-13.72421
9.116691	-13.72421
9.161289	-13.72421
9.206252	-13.72421
9.251927	-13.72421
9.297021	-13.72421
9.342381	-13.72421
9.387475	-13.72421
9.432355	-13.72421
9.478655	-13.72421
9.525013	-13.72421
9.571187	-13.72421
9.616893	-13.72421
9.662668	-13.72421
9.708812	-13.72421
9.754784	-13.72421
9.801173	-13.72421


==> figs/ablation/lst_cost_timeK200Restart75.txt <==
0	28.902
0.4928261	-8.746733
0.5458468	-11.56965
0.5970559	-12.6317
0.6481822	-13.09031
0.6990029	-13.34569
0.7540406	-13.46111
0.8056188	-13.54677
0.857318	-13.59966
0.9089908	-13.6351
0.9607108	-13.65589
1.016517	-13.67292
1.068202	-13.68544
1.11996	-13.69395
1.172381	-13.70098
1.22471	-13.70618
1.286834	-13.71007
1.332853	-13.71304
1.37816	-13.71532
1.425012	-13.71676
1.472347	-13.71801
1.518955	-13.71917
1.569782	-13.72006
1.623656	-13.72082
1.673853	-13.72145
1.723477	-13.72188
1.773151	-13.72227
1.822563	-13.72263
1.870371	-13.72291
1.917998	-13.72309
1.966408	-13.72325
2.013973	-13.72342
2.068785	-13.72354
2.119735	-13.72363
2.170976	-13.72374
2.221878	-13.72381
2.276997	-13.72386
2.329465	-13.72392
2.381156	-13.72396
2.432737	-13.72398
2.484761	-13.72401
2.538408	-13.72404
2.591153	-13.72407
2.643845	-13.72408
2.696646	-13.72409
2.749479	-13.72412
2.802009	-13.72414
2.854716	-13.72414
2.906981	-13.72414
2.959433	-13.72415
3.013247	-13.72415
3.065721	-13.72414
3.11924	-13.72415
3.172712	-13.72415
3.226448	-13.72416
3.280572	-13.72417
3.334552	-13.72418
3.388159	-13.72418
3.442212	-13.72419
3.495615	-13.72418
3.549337	-13.72418
3.603822	-13.72417
3.658828	-13.72418
3.713834	-13.72418
3.769164	-13.72417
3.824769	-13.72419
3.881641	-13.72418
3.937713	-13.72418
3.993546	-13.72419
4.05015	-13.72418
4.106225	-13.72418
4.162926	-13.72418
4.219807	-13.72417
4.276219	-13.72418
4.301462	-13.72418
4.348039	-13.72418
4.393446	-13.72418
4.439727	-13.72418
4.487716	-13.72418
4.53359	-13.72418
4.580087	-13.72418
4.627284	-13.72418
4.674674	-13.72418
4.721704	-13.72417
4.768692	-13.72418
4.816211	-13.72417
4.862864	-13.72418
4.911048	-13.72418
4.958889	-13.72418
5.006425	-13.72418
5.054264	-13.72418
5.102273	-13.72418
5.150321	-13.72418
5.198311	-13.72419
5.246572	-13.72419
5.295175	-13.72418
5.343673	-13.72419
5.393416	-13.72419
5.442245	-13.72419
5.491889	-13.7242
5.544825	-13.7242
5.594811	-13.72421
5.644524	-13.7242
5.694093	-13.7242
5.744778	-13.72421
5.794391	-13.7242
5.846002	-13.72421
5.897597	-13.7242
5.948276	-13.72421
5.998611	-13.7242
6.050688	-13.72421
6.100627	-13.72421
6.150734	-13.72421
6.201824	-13.7242
6.25258	-13.7242
6.305609	-13.72421
6.356412	-13.7242
6.407739	-13.7242
6.458989	-13.7242
6.511371	-13.7242
6.56516	-13.72421
6.617377	-13.72421
6.669323	-13.7242
6.721562	-13.72421
6.7739	-13.7242
6.82681	-13.72421
6.878764	-13.72421
6.930421	-13.7242
6.983887	-13.72421
7.037117	-13.72421
7.089361	-13.7242
7.141756	-13.7242
7.193821	-13.7242
7.246096	-13.7242
7.298547	-13.7242
7.352128	-13.72421
7.40555	-13.72421
7.458524	-13.72421
7.511625	-13.72421
7.56693	-13.72421
7.622005	-13.72421
7.678874	-13.72421
7.733128	-13.72421
7.788181	-13.72421
7.844368	-13.7242
7.900387	-13.72421
7.956536	-13.72421
8.013318	-13.72421
8.070283	-13.72421
8.09567	-13.7242
8.141017	-13.7242
8.187115	-13.7242
8.235579	-13.7242
8.282698	-13.72421
8.329889	-13.7242
8.376733	-13.72421
8.424513	-13.7242
8.472224	-13.72421
8.519566	-13.7242
8.567023	-13.72421
8.614602	-13.72421
8.661696	-13.72421
8.709304	-13.72421
8.756895	-13.72421
8.805081	-13.72421
8.853474	-13.72421
8.902525	-13.72421
8.951149	-13.72421
8.999857	-13.72421
9.048644	-13.72421
9.097991	-13.72421
9.147006	-13.72421
9.196426	-13.72421
9.245607	-13.72421
9.293627	-13.72421
9.342467	-13.72421
9.391917	-13.72421
9.440408	-13.72421
9.489655	-13.72421
9.538793	-13.72421
9.589029	-13.72421
9.638205	-13.72421
9.688119	-13.72421
9.738051	-13.72421
9.788691	-13.72421
9.838333	-13.72421
9.889865	-13.72421
9.9397	-13.72421
9.990267	-13.72421
10.0413	-13.72421
10.09241	-13.7242
10.14339	-13.7242
10.19469	-13.72421
10.24611	-13.7242
10.29745	-13.72421
10.34848	-13.72421
10.40017	-13.72421
10.45155	-13.7242
10.5035	-13.72421
10.55571	-13.72421


==> figs/ablation/lst_cost_timeK50.txt <==
0	28.902
0.4413832	-8.746735
0.4867776	-11.56965
0.5309593	-12.6317
0.5749684	-13.09031
0.6188557	-13.34569
0.6636007	-13.46111
0.7075054	-13.54677
0.7520553	-13.59966
0.7966236	-13.6351
0.8412129	-13.65589
0.8864227	-13.67292
0.9316821	-13.68544
0.9776686	-13.69395
1.024109	-13.70098
1.069751	-13.70618
1.122128	-13.71007
1.168219	-13.71304
1.214238	-13.71532
1.260229	-13.71676
1.306629	-13.71801
1.351828	-13.71917
1.397554	-13.72007
1.443064	-13.72082
1.488891	-13.72145
1.534545	-13.72188
1.580253	-13.72227
1.62667	-13.72263
1.675229	-13.72291
1.721684	-13.72309
1.7698	-13.72325
1.816812	-13.72342
1.863532	-13.72354
1.910157	-13.72363
1.957072	-13.72374
2.003908	-13.72381
2.051028	-13.72386
2.098736	-13.72392
2.146423	-13.72396
2.19414	-13.72397
2.242239	-13.72401
2.290323	-13.72404
2.338198	-13.72407
2.386452	-13.72408
2.440293	-13.7241
2.48953	-13.72412
2.539131	-13.72413
2.591022	-13.72414
2.640517	-13.72414
2.69074	-13.72415
2.74069	-13.72415
3.298171	-13.72416
3.885453	-13.72417
4.479827	-13.72417
5.110832	-13.72417
5.726261	-13.72417
6.341915	-13.72418
7.015201	-13.72418
7.629777	-13.72419
8.273877	-13.72418
8.947886	-13.72418
9.586318	-13.72419
10.20511	-13.72419
10.82069	-13.72419
11.42216	-13.72419
12.03724	-13.72418
12.71809	-13.72419
13.37257	-13.72419
13.97926	-13.72419
14.62849	-13.72418
15.24381	-13.72418
15.87928	-13.72419
16.57381	-13.72419
17.21731	-13.72419
17.86413	-13.72418
18.52988	-13.72419
19.22236	-13.72418
19.90771	-13.72418
20.54257	-13.72418
21.14854	-13.72419
21.76466	-13.72419
22.39369	-13.72419
23.01465	-13.72419
23.67237	-13.72419
24.32612	-13.72419
24.97294	-13.7242
25.5854	-13.72419
26.21051	-13.72419
26.80746	-13.72419
27.43787	-13.72419
28.09771	-13.7242
28.72851	-13.7242
29.31543	-13.72419
29.93699	-13.7242
30.61472	-13.72419
31.25037	-13.72419
31.85943	-13.72419
32.46491	-13.72419
33.07019	-13.7242
33.67365	-13.7242
34.28257	-13.7242
34.92878	-13.7242
35.56785	-13.7242
36.15622	-13.7242
36.75475	-13.7242
37.3776	-13.72419
38.02044	-13.7242
38.66822	-13.7242
39.30543	-13.7242
39.97966	-13.7242
40.60281	-13.7242
41.23831	-13.7242
41.88435	-13.7242
42.50468	-13.7242
43.17421	-13.7242
43.86154	-13.7242
44.4866	-13.7242
45.11642	-13.72421
45.78036	-13.7242
46.4652	-13.7242
47.13814	-13.7242
47.82113	-13.7242
48.44579	-13.7242
49.07028	-13.7242
49.68998	-13.7242
50.31139	-13.7242
50.89333	-13.7242
51.47343	-13.7242
52.03498	-13.7242
52.07845	-13.7242
52.12146	-13.7242
52.16638	-13.7242
52.21398	-13.7242
52.26269	-13.7242
52.3104	-13.7242
52.35582	-13.7242
52.40416	-13.7242
52.45309	-13.7242
52.49991	-13.7242
52.5464	-13.7242
52.59551	-13.7242
52.64297	-13.7242
52.68973	-13.7242
52.73886	-13.7242
52.78687	-13.7242
52.83418	-13.7242
52.8822	-13.7242
52.93085	-13.7242
52.97902	-13.7242
53.0265	-13.7242
53.07498	-13.7242
53.12277	-13.7242
53.17079	-13.7242
53.21977	-13.7242
53.26843	-13.7242
53.31844	-13.7242
53.36773	-13.7242
53.41548	-13.7242
53.46531	-13.7242
53.51512	-13.7242
53.56338	-13.7242
53.61385	-13.7242
53.66357	-13.7242
53.71304	-13.7242
53.76202	-13.7242
53.81133	-13.7242
53.8615	-13.7242
53.91045	-13.7242
53.9613	-13.7242
54.01087	-13.7242
54.05976	-13.7242
54.10894	-13.7242
54.15882	-13.7242
54.20854	-13.7242
54.25835	-13.7242
54.30817	-13.7242
54.3573	-13.7242
54.40762	-13.7242
54.45634	-13.7242
54.50548	-13.7242
54.55623	-13.7242
54.60592	-13.7242
54.65511	-13.7242
54.7054	-13.7242
54.75531	-13.7242
54.80499	-13.7242
54.8553	-13.7242
54.90457	-13.7242
54.95481	-13.7242
55.00408	-13.7242
55.05483	-13.7242
55.1039	-13.7242
55.15462	-13.7242
55.20446	-13.7242
55.25465	-13.7242
55.30476	-13.7242
55.35379	-13.7242
55.40423	-13.7242
55.45335	-13.7242
55.50375	-13.7242


==> figs/ablation/lst_cost_timeK75.txt <==
0	28.25995
0.4354355	-9.178679
0.4794435	-11.65079
0.5229337	-12.71355
0.5672482	-13.10091
0.6113415	-13.35123
0.6557395	-13.45794
0.6994745	-13.54233
0.7431819	-13.59997
0.7914043	-13.63588
0.8354645	-13.66039
0.8796951	-13.67348
0.9238657	-13.68555
0.9691631	-13.69328
1.014138	-13.70025
1.059296	-13.70559
1.111243	-13.70967
1.157013	-13.71262
1.202458	-13.71487
1.247605	-13.71634
1.293036	-13.71769
1.338979	-13.71897
1.385282	-13.71991
1.431445	-13.72067
1.478003	-13.72131
1.524298	-13.72177
1.578675	-13.72216
1.627831	-13.72249
1.678144	-13.72275
1.727554	-13.72298
1.778264	-13.72318
1.827427	-13.72333
1.876976	-13.72347
1.927238	-13.72358
1.979938	-13.72367
2.030183	-13.72377
2.080595	-13.72383
2.130999	-13.72388
2.181835	-13.72392
2.232655	-13.72396
2.283277	-13.72399
2.338044	-13.72402
2.3895	-13.72404
2.440339	-13.72406
2.491094	-13.72408
2.545303	-13.7241
2.596863	-13.72412
2.648794	-13.72412
2.700512	-13.72412
2.75342	-13.72413
2.804575	-13.72415
2.855223	-13.72414
2.905431	-13.72413
2.95636	-13.72414
3.006683	-13.72415
3.057953	-13.72415
3.109615	-13.72415
3.1606	-13.72416
3.211678	-13.72416
3.263838	-13.72416
3.315675	-13.72416
3.367225	-13.72416
3.418966	-13.72416
3.472335	-13.72416
3.525478	-13.72417
3.579667	-13.72417
3.633378	-13.72416
3.687551	-13.72416
3.741807	-13.72416
3.79636	-13.72416
3.850552	-13.72415
3.90414	-13.72415
3.95864	-13.72415
4.013391	-13.72415
4.068497	-13.72415
4.122739	-13.72416
4.758147	-13.72416
5.391304	-13.72416
6.003241	-13.72416
6.611053	-13.72416
7.199833	-13.72416
7.783072	-13.72416
8.39444	-13.72416
9.063867	-13.72416
9.699037	-13.72416
10.32092	-13.72415
10.96001	-13.72415
11.6095	-13.72415
12.23224	-13.72416
12.85451	-13.72416
13.46323	-13.72416
14.06348	-13.72416
14.65978	-13.72416
15.27432	-13.72416
15.8869	-13.72416
16.50255	-13.72416
17.11948	-13.72416
17.72113	-13.72416
18.3377	-13.72416
18.93948	-13.72416
19.54064	-13.72416
20.17407	-13.72416
20.77766	-13.72416
21.38079	-13.72416
21.97114	-13.72416
22.54253	-13.72416
23.13009	-13.72416
23.71526	-13.72416
24.31497	-13.72416
24.9208	-13.72416
24.96547	-13.72416
25.01155	-13.72416
25.05871	-13.72416
25.10573	-13.72416
25.15149	-13.72416
25.19952	-13.72416
25.24802	-13.72416
25.29587	-13.72416
25.34292	-13.72416
25.39104	-13.72416
25.43947	-13.72416
25.48828	-13.72416
25.53543	-13.72416
25.5846	-13.72416
25.63362	-13.72416
25.68225	-13.72416
25.72993	-13.72416
25.77898	-13.72416
25.82722	-13.72416
25.8755	-13.72416
25.92362	-13.72416
25.97134	-13.72416
26.01907	-13.72416
26.06773	-13.72416
26.11593	-13.72416
26.16528	-13.72416
26.21417	-13.72416
26.26332	-13.72416
26.31191	-13.72416
26.36115	-13.72416
26.4101	-13.72416
26.45805	-13.72416
26.50628	-13.72416
26.55662	-13.72416
26.60548	-13.72416
26.6542	-13.72416
26.70331	-13.72416
26.75259	-13.72416
26.80061	-13.72416
26.85011	-13.72416
26.899	-13.72416
26.94842	-13.72416
26.99775	-13.72416
27.04723	-13.72416
27.09591	-13.72416
27.14452	-13.72416
27.19472	-13.72416
27.24442	-13.72416
27.29293	-13.72416
27.34207	-13.72416
27.39182	-13.72416
27.44135	-13.72416
27.49123	-13.72416
27.54012	-13.72416
27.58906	-13.72416
27.63717	-13.72416
27.68593	-13.72416
27.73342	-13.72416
27.78304	-13.72416
27.83243	-13.72416
27.88076	-13.72416
27.92839	-13.72416
27.97742	-13.72416
28.02715	-13.72416
28.07574	-13.72416
28.12317	-13.72416
28.17362	-13.72416
28.22278	-13.72416
28.27209	-13.72416
28.32178	-13.72416
28.37214	-13.72416
28.4209	-13.72416
28.46926	-13.72416
28.5189	-13.72416
28.56886	-13.72416
28.6186	-13.72416
28.66776	-13.72416
28.71674	-13.72416
28.76675	-13.72416
28.81701	-13.72416
28.86583	-13.72416
28.91528	-13.72416
28.96522	-13.72416
29.01534	-13.72416
29.06528	-13.72416
29.11415	-13.72416
29.16422	-13.72416
29.21439	-13.72416
29.26378	-13.72416
29.31314	-13.72416


==> figs/ablation/lst_psnr_timeK100.txt <==
0	20.0510169749975
0.436695798009168	24.0086829200843
0.481179682014044	25.0459266178125
0.525240508010029	26.2604411477631
0.569411775009939	27.0594025798707
0.614029253018089	28.0075741927664
0.657919959019637	28.6797205369326
0.702640027026064	29.4380493346193
0.747291913023219	30.2012136496828
0.791372405015863	30.8640585180734
0.836850557025173	31.554798883981
0.881711640031426	32.0518820763838
0.926812383040669	32.6352598213852
0.972124222040293	33.1317613978093
1.01803168303741	33.6817442060981
1.06357161703636	34.2220107167939
1.11571658604953	34.74796594812
1.16168684605509	35.227751258887
1.20752014905156	35.6765290247395
1.25369515105558	36.03479695186
1.30112461105455	36.4123651100574
1.34947962105798	36.8358140372102
1.39812355606409	37.2142878156602
1.44664704106981	37.5731151088976
1.49431901307253	37.9301231289698
1.54228198007331	38.2395462035838
1.59047342407575	38.5399512224242
1.6384727760742	38.8441654233764
1.68561593408231	39.1167314797343
1.73223953909473	39.3817485859823
1.77973684908648	39.6581593963476
1.82721761608263	39.9298741400558
1.8789939370763	40.1711789603581
1.92734068607388	40.4018244120796
1.97562084006495	40.6403035249253
2.02403174205392	40.8625667336131
2.0726047760545	41.0772888871682
2.12135533805122	41.2558734083936
2.17009986905032	41.4296363814321
2.21921204205137	41.5990855866141
2.26841758504452	41.7710471912522
2.31825539303827	41.9298456808032
2.36777153804724	42.0835906425177
2.41766050703882	42.2432856929229
2.46810026704043	42.3934144328578
2.51828798104543	42.5363518025499
2.56826904203626	42.6653437276223
2.61903690003965	42.7844763389153
2.67022382303549	42.9013350595126
2.72144358203514	43.0098419301678
2.7725073890324	43.114883989995
2.82394734103582	43.1954829298181
2.87573958403664	43.2421393112138
2.92750418503419	43.2859222374355
2.97988159602392	43.3275287474005
3.03136326502135	43.3670387461728
3.08332042202528	43.4044115560344
3.13535991802928	43.4409193373233
3.1875711880275	43.4763968951141
3.2392178990267	43.5110048524296
3.29118428102811	43.544479457346
3.34402895803214	43.576824800387
3.39555053901859	43.6081682253449
3.44744262201129	43.638310356081
3.50050533401372	43.6680388840993
3.55341798301379	43.6970962109821
3.60635957200429	43.725642243663
3.65950215101475	43.7536646345831
3.71259924501646	43.7810667739764
3.76620173102128	43.8078582818257
3.82004396201228	43.8339750880721
3.87391902100353	43.8595454407841
3.92855234199669	43.8844384993293
3.98426098799973	43.9086944868641
4.03798704600194	43.9322926368361
4.09243720900849	43.9552956577251
4.1467284780083	43.9777292910685
4.20128000401019	43.9996232468061
4.25569351701415	44.0208995771432
4.31074504001299	44.0416779382217
4.36570429301355	44.0619149636409
4.42111099002068	44.0816526979895
4.47596753101971	44.1008543852599
4.53239790302177	44.1195474425772
4.58844660803152	44.137695123494
4.64423507703759	44.1553680182975
4.69988891403773	44.1725290594794
4.75584594604152	44.1892102747715
4.81156840604672	44.205428805333
4.86722594405001	44.2212205958059
4.92376624904864	44.2365733091992
4.9803100390418	44.2515226907017
5.03633262903895	44.2660734256954
5.09314633403847	44.2802631171459
5.15017649004585	44.2940932521202
5.20734089704638	44.3075704198814
5.26470938004786	44.3207082059539
5.32231316804246	44.3335782731552
5.3799533850397	44.3460869818791
5.43805696103664	44.3583230291056
5.49653935503738	44.370223665232
6.16865955803951	45.0840054325968
6.86836009004037	45.0796657000839
7.49936663104745	45.0776742619678
8.124063520052	45.0744888237918
8.73582227705629	45.0741821188245
9.3392826950585	45.0714020919268
9.93854686807026	45.0713859727293
10.5462939540739	45.0713030110195
11.183145660063	45.071195875373
11.8184778650611	45.070832672319
12.5247221610625	45.0706430930691
13.1859317870694	45.0701122365476
13.8005643160577	45.0695902122896
14.3965983240487	45.069045790034
14.9959744340449	45.0684986196828
15.626604980047	45.0679760392319
16.2966780290444	45.0674800720016
16.9365030440385	45.0668016313128
17.5601169660367	45.0662428507408
18.1870936060441	45.0657506233252
18.8270624720462	45.0653448374857
19.4520941560477	45.0648883089227
20.0376426270523	45.0640598277272
20.6233679440629	45.0635271911895
21.228477649056	45.0629902938576
21.8337044070504	45.0625871511952
22.4249913530512	45.0623452039897
22.9991400760482	45.0621616125244
23.5916686730488	45.0619320025665
24.2401705900556	45.0617939860887
24.8985168370564	45.0617047627243
25.515269264055	45.0616267731039
26.1109859400603	45.0615367723561
26.7176705030579	45.0615167388138
27.3354689490661	45.0614576138885
27.9379567450669	45.0613808502784
28.5445242050628	45.0612797050583
29.1848170050653	45.0611957588427
29.7693273610639	45.0611290434077
30.3963528630702	45.0610890736043
31.0002349080751	45.0610603801001
31.6048607930716	45.0609894705792
32.2186953620694	45.0608836454355
32.8793083680648	45.0607816244768
33.4781939300592	45.0607238797184
34.0762772510643	45.0606548536269
34.6721905840677	45.0605867880847
35.2957126240653	45.0605573695389
35.9052637240675	45.0605408294347
36.5029148550675	45.0605039896538
37.146970742062	45.0604602500832
37.8184285730531	45.0604690677362
38.4424162470532	45.0603823044432
39.0591375310469	45.0602457023978
39.7258197390474	45.0600176850965
40.3590918570553	45.0598976061967
40.9426667770604	45.0598305467241
41.5721736380656	45.0598036017198
42.1937632090703	45.0597683875542
42.8061714470678	45.0597341226088
43.3999208770692	45.0597116574162
43.9674182490708	45.0596745067201
44.5406131690688	45.0596551242542
45.1625910450821	45.0596183948417
45.7963197920762	45.0595664254793
46.4110291900724	45.0595166358589
47.0251815270749	45.0595050737761
47.6405989230698	45.059499121752
48.3100735160697	45.0594817280465
48.9855852350593	45.0594616184659
49.6427010170592	45.0594325992362
50.2527890870551	45.0594101268868
50.8716370160546	45.0593907065937
51.4842769190582	45.0593801414341
52.0911859680491	45.0593742992321
52.689710693041	45.0593696247168
53.2866422560473	45.0593624541252
53.8861961920484	45.0593560187231
54.5033197730518	45.0593505140269
55.1615203830443	45.059342821742
55.8350828670518	45.0593365114017
55.883547665042	45.0593367804666
55.9300621750444	45.0593370742099
55.9761351920461	45.0593372057854
56.0240779740416	45.0593372758748
56.0746142890421	45.0593373792371
56.1227305430366	45.0593374113625
56.1712454190274	45.0593374864414
56.2183883130201	45.0593375522374
56.2684864860203	45.059337629701
56.3157689620275	45.0593376844479
56.3636091200169	45.0593377428082
56.4114360960084	45.0593378025471
56.4624839380122	45.0593378901852
56.510177676013	45.0593379366115
56.559087022004	45.0593380218278
56.6077027770079	45.0593380594804
56.6582499400101	45.059338146394
56.7062043540209	45.0593382039372


==> figs/ablation/lst_psnr_timeK125.txt <==
0	19.8526893730908
0.438772180001251	23.7430388754265
0.485685035004281	24.8987942016309
0.529359991007368	26.045421604068
0.573422635003226	26.9371416817289
0.617334490001667	27.8983280132193
0.662438523009769	28.5956678363886
0.707196949020727	29.3625423893607
0.75269907101756	30.0934481761352
0.797409197009983	30.755994874684
0.842594494009973	31.3116521955363
0.887336828018306	31.9217477923398
0.932320375024574	32.5256520756987
0.976993853022577	33.0691532693245
1.02217497602396	33.6429839081274
1.06761520502914	34.1842071189435
1.1199061650259	34.7068274995703
1.16539146003197	35.2038137840375
1.21094682102557	35.681703105871
1.25683963602933	36.0481925330166
1.30250212403189	36.4146556911446
1.3483466340258	36.816727765432
1.39393540802121	37.1920490902414
1.43955162401835	37.5596324608059
1.4858957620163	37.9098337858905
1.53482309001265	38.2072279281783
1.58117365201178	38.5160118606888
1.62770345401077	38.8465441046025
1.67439825600013	39.1612842056902
1.72124783300387	39.4059026220016
1.76803862099769	39.6576978997796
1.81457541900454	39.9250150453031
1.86152589399717	40.1741823843034
1.90908479400969	40.4037478151716
1.9562030040106	40.6389445416673
2.00405472402053	40.8667009301131
2.05267116801406	41.0859167466301
2.10065651901823	41.2860914775122
2.14951908802323	41.4658888872863
2.19799914502073	41.6258545872164
2.24632725401898	41.788199322872
2.29511179002293	41.9451715914351
2.344647068021	42.1002903771886
2.40030601002218	42.2479432373213
2.4508473000169	42.3943900256648
2.50367335502233	42.5312872572634
2.55730701002176	42.660360875807
2.60882593803399	42.7787961840002
2.66137767702457	42.8913934426178
2.71365072701883	42.9972677748937
2.76688039502187	43.0985380184397
2.81901888502762	43.1750986997691
2.87194117403124	43.220580860254
2.92849500702869	43.2626281944113
2.98171720303071	43.3022513728901
3.03527121002844	43.3411028284397
3.08856157102855	43.3777462961194
3.14218824003183	43.4132207738467
3.19595223703072	43.4472292371145
3.24903259302664	43.4802438105127
3.30174704601814	43.5124874680915
3.35762788401917	43.5438414563527
3.40901758801192	43.5745871242848
3.46095176500967	43.6045420972453
3.51280317500641	43.6337100050577
3.56492469600926	43.662245318239
3.61730145700858	43.6900861869331
3.67032242999994	43.7174136558792
3.72303394399933	43.7440445731373
3.7759982879943	43.7700564372621
3.82898363599088	43.7954385077113
3.88249043798714	43.8201671584094
3.93575663799129	43.8443464657113
3.99031748199195	43.8677859556983
4.04358175500238	43.890594218911
4.09746047299996	43.9127122634833
4.15178916600416	43.9342276315267
4.20592498200131	43.9551479754222
4.26007824800035	43.9755068930767
4.31427500800055	43.9953121225971
4.36855372299033	44.0145946072548
4.42267870099749	44.0333231631691
4.47722620599961	44.0515546180703
4.53123398100433	44.0692711925478
4.58548261300894	44.0864997351298
4.64097730899812	44.1032352352545
4.69583327199507	44.1195098963784
4.75185324098857	44.1353141436277
4.8073895489797	44.1506793901517
4.86301351997827	44.1656017608755
4.91827363696939	44.1801111826078
4.97505343696685	44.1942167071241
5.03079855596297	44.2079498625028
5.08660146396141	44.2213181443818
5.14294851096929	44.2343340826055
5.19939962796343	44.2469895487932
5.25544101395644	44.2593125387904
5.31172041496029	44.2713823717915
5.36814317596145	44.283117481536
5.42483520595124	44.2946026265548
5.48183457595587	44.3057826771595
5.53883143895655	44.3167177067638
5.59645835794799	44.327358486793
5.65566226394731	44.3377627320198
5.71373035394936	44.34789423159
5.77219801396132	44.3578308648804
5.83054547596839	44.3675064381208
5.88882920896867	44.3769910094388
5.9473480549641	44.3862297191545
6.00676787996781	44.395291463125
6.0659377049742	44.4041172027931
6.12495489396679	44.4127928854451
6.18483532097889	44.4212446852071
6.24461968198011	44.4295429755651
6.30438812598004	44.43763027705
6.3642062429717	44.4455745839749
6.42431471896998	44.4533293798189
6.48486693497398	44.4609392920111
6.54483134097245	44.4683675785632
6.60451440497127	44.4756566369857
6.66530575597426	44.4827790061755
6.72588441196422	44.4897716684648
6.78593285696115	44.4966064876367
6.84659057596582	44.5033197432725
6.90785740697174	44.5098803379079
6.96937976796471	44.5163241603803
7.54547453195846	45.1044462003922
8.20948742395558	45.1023392740131
8.9074561039597	45.1005479574485
9.59421828995983	45.0987013698365
10.2376245869527	45.0982396460602
10.8421178199496	45.0954689065939
11.4523756339477	45.0941553484869
12.0558212939504	45.0915159313977
12.6745796199393	45.0907680704129
13.2964584139263	45.0885026382796
13.880847387918	45.0868565442392
14.495116854916	45.0856841567716
15.0887783239159	45.0847081231611
15.6937398969167	45.0837005997881
16.2926118959149	45.0829058878218
16.9051725549216	45.0821468311498
17.506448378932	45.0814451311751
18.1302065669297	45.080780673243
18.7281008569262	45.0799279529006
19.3301072809263	45.0790968944142
19.9099543009215	45.078287855244
20.540077723912	45.0777893814672
21.1529631369049	45.0774486802775
21.759113895896	45.0773141553978
22.3798151328956	45.0771123623618
22.9766352788865	45.0770163604489
23.5613881508907	45.0769806225396
24.1460441388917	45.0769352117383
24.7229871958989	45.0769155994162
25.347598115899	45.0769037111138
25.9544503629004	45.0768354728902
26.5525644039008	45.0767222663298
27.1715385939024	45.076395960598
27.8098022929044	45.0756241238019
28.4272598069074	45.0747706002526
29.0202993959101	45.0743495735372
29.6158660269139	45.0740519730674
30.2046501039149	45.0735970830115
30.7894742029166	45.0733081176496
31.4280547259114	45.0730748496482
32.0859363729105	45.0729216691579
32.7436814509128	45.072575376459
33.3509838919126	45.0722028203201
33.9602267129085	45.0719598136729
34.5761046039115	45.0718723312952
35.198328483908	45.0718565196469
35.7991949699208	45.0717947919444
36.4201018929161	45.0716989910734
37.0373524899187	45.0715564793007
37.6613061089156	45.0712166706299
38.2727655849158	45.0709457319993
38.8817894689273	45.0708491812386
39.480467554924	45.0707760718363
40.0841031369346	45.0706964599982
40.6969976199325	45.0706236373701
41.2863133329374	45.0705891301932
41.8899877419317	45.0705564775029
41.9354378119315	45.070556374643
41.9811282839219	45.0705563829084
42.0261128859274	45.0705563742015
42.0719987169286	45.070556355838
42.1182373459305	45.070556339723
42.1640634229261	45.0705563184986
42.2097035209299	45.0705563178329
42.2551320669299	45.070556286448
42.3020080619171	45.0705562888081
42.3477971859102	45.0705562683337
42.3941946999112	45.0705562760043
42.43822915091	45.0705562830317
42.4850981639174	45.0705562693025
42.5312076639093	45.0705562927758
42.5767092168971	45.0705562628805
42.623131252898	45.0705562521642
42.6694094269042	45.0705562241848


==> figs/ablation/lst_psnr_timeK150.txt <==
0	19.8526893730461
0.447054447999108	23.743039005248
0.491546375997132	24.8987945439298
0.535913580999477	26.0454215008254
0.580665836008848	26.9371417429165
0.624985560003552	27.898326499048
0.669169776010676	28.5956667259243
0.714678522010217	29.3625370817869
0.760140654019779	30.0934418178236
0.80635369902302	30.7559883948521
0.851493493028102	31.3116491974211
0.89658404502552	31.9217430697301
0.942308432015125	32.525645875056
0.988072506006574	33.0691428599542
1.03353268500359	33.6429707949056
1.07919213101559	34.1842002401462
1.13146584501374	34.7068168832332
1.17789729101059	35.2038008238373
1.2237777790142	35.6816936303621
1.27106059501239	36.0481623345568
1.31840496401128	36.4146276449882
1.36447002601926	36.8166931873453
1.41008294103085	37.1920240910554
1.45690186403226	37.55960291704
1.50600483403832	37.9098032202488
1.55280996403599	38.2072072141655
1.59941054803494	38.5160231653983
1.64596764203452	38.8465583706021
1.69312889502908	39.1611798456927
1.74040857102955	39.4057339748461
1.78764746602974	39.6574520753587
1.83527583203977	39.9247512695054
1.88291465303337	40.1742274017696
1.9307324840338	40.4040601762252
1.97852445203171	40.6394524588276
2.02684908102674	40.8673356347677
2.07511722203344	41.0866120269745
2.12336325403885	41.2867776791325
2.17150638403837	41.4666305932458
2.22096530803537	41.6265949406258
2.27032823604532	41.7889407530881
2.32050563304801	41.9458759382976
2.37035930204729	42.1010444031089
2.4205996520468	42.2487858401149
2.47100109004532	42.3952840347038
2.52139643504051	42.5322729864433
2.57325968504301	42.661420173068
2.62299224005255	42.7798701861016
2.67270845304301	42.8925067604396
2.72262535704067	42.9985629815407
2.77259453704755	43.0998558738414
2.82269613504468	43.176430815398
2.87239987203793	43.2219659756455
2.92228269902989	43.2640189756232
2.97236965002958	43.3036560315099
3.02260082802968	43.342514704266
3.07291759301734	43.3791746561364
3.12340462600696	43.4146572518175
3.17382630500651	43.4486805509795
3.22497474199918	43.4817146764388
3.27606874500634	43.513971309967
3.32708661799552	43.5453550938605
3.37824420999095	43.5761274606594
3.43078888798482	43.606100595006
3.48396579599648	43.6352753250223
3.53759574198921	43.6637977236901
3.59196215699194	43.691625593115
3.64545495198399	43.7189333920545
3.69944036097149	43.7455352974129
3.75318775897904	43.7715203805512
3.80728357798944	43.7968652248306
3.86153409999679	43.8215622328234
3.9161459459865	43.845706553347
3.9703211329761	43.8691136290638
4.02540592297737	43.8918813596469
4.07943192597304	43.9139612718293
4.13527921197237	43.9354315534442
4.19053992397676	43.9563087697386
4.24528313498013	43.9766220516019
4.30052398597763	43.9963823045213
4.35528479296772	44.0156175827966
4.41066880697326	44.0343028875811
4.46607917496294	44.0524897484609
4.52106943495164	44.0701633197555
4.57694206095766	44.0873547222571
4.6324714289658	44.1040488281144
4.68812305796018	44.1202831606941
4.74405724095413	44.1360450754898
4.79980980495748	44.1513690424661
4.85630704295181	44.1662438236775
4.91257435195439	44.1807093996888
4.96850586295477	44.1947705456514
5.02450886294537	44.2084596194466
5.08021581795765	44.2217803362257
5.13602981794975	44.2347488235266
5.19218320095388	44.2473635912777
5.24807269395387	44.2596558579688
5.30469971294224	44.2716919470563
5.36156209393812	44.2834012959994
5.41861106493161	44.2948600827824
5.47538301692111	44.306015253033
5.5330393549084	44.3169215997604
5.594877700918	44.3275427554848
5.65200091490988	44.3379420816075
5.70926507790864	44.3480673707468
5.76686520990916	44.3579916878438
5.82488842391467	44.3676596460996
5.88264967891155	44.3771334825964
5.94089532991347	44.3863622552216
6.00179323591874	44.3954202942949
6.06033388590731	44.4042506634413
6.1191542699089	44.4129180011145
6.17785479190934	44.4213709304613
6.23710779289831	44.4296673648796
6.29668869791203	44.4377584628508
6.35584428691072	44.4456890666137
6.41527329891687	44.4534291480428
6.47491199891374	44.4610338496091
6.53452421391557	44.4684512669814
6.59565982290951	44.475745279582
6.656300228904	44.4828756868466
6.71644333290169	44.4898803770214
6.77668428189645	44.4967269452302
6.83685393989435	44.5034555637015
6.89727385989681	44.5100333565928
6.95851102090091	44.5164954328947
7.01915450389788	44.5228155146604
7.08011687989347	44.5290249425516
7.14288862589456	44.5351029867353
7.20659738688846	44.5410756166981
7.27026686388126	44.5469271725141
7.33420989089063	44.5526747340885
7.39838346290344	44.5583089543435
7.46249308290135	44.5638482899278
7.52640825789422	44.5692856623773
7.59767293589539	44.5746274058482
7.66199326889182	44.579827776141
7.72693283889384	44.5848826557601
7.79288518289104	44.5898130033404
7.85831542988308	44.5946179309015
7.92331465588359	44.5993217510156
7.98943018588761	44.6039180767448
8.05496445289464	44.6084185344425
8.1213942658942	44.6128140810426
8.18861476790335	44.6170419286754
8.25508962089953	44.6211656537897
8.32302087690914	44.6251827480186
8.38990615190414	44.6291073099872
8.45730526890839	44.6329307267883
8.5245848839113	44.6366614598677
8.59156286790676	44.6402819696575
9.18284812191268	45.0799233311665
9.82444193591073	45.07759305721
10.4578468629188	45.0755208431829
11.0786378919292	45.0742785898546
11.7983809449361	45.0730961523747
12.4546245579404	45.071979183956
13.0874133479374	45.0707640451475
13.7219230209303	45.0698271341631
14.3630376919173	45.0683662214416
15.0610029699164	45.0673056529768
15.7407813389145	45.0664395038726
16.3826220929186	45.0660247911913
17.0619978419272	45.0657579084486
17.7072294159298	45.0655487050668
18.3598970149324	45.0651114717347
19.0068639149395	45.0644844321206
19.619429705941	45.0640874266316
20.2194725729496	45.0639594673832
20.832223396952	45.0640105296831
21.4553696519579	45.0640077368563
22.080250363957	45.0638366137393
22.7027679739549	45.0635608658959
23.3265689969558	45.0632236400166
23.9593552059523	45.0628373353222
24.5597614339495	45.0624290668258
25.1610269649391	45.0621570321621
25.7746203449351	45.0619065669415
26.4324999209348	45.061223695694
27.0606349709269	45.0608230151876
27.6793340879376	45.0603686496791
28.3130504929286	45.0599448968908
28.929336238929	45.059627443214
29.5153324749263	45.0593902889602
30.1287094409199	45.0592222086335
30.7610676359182	45.0591588059306
31.3534736379079	45.0589657174353
31.9739016379172	45.0586854441268
32.5940240279306	45.0583071789375
33.2074788889295	45.0582587349955
33.8304871939326	45.0582594206479
34.4776662959339	45.0581217907086
35.1260050499404	45.057904329454
35.770233033938	45.0572634837606
36.4114615019498	45.0564594116092
37.0187872639508	45.0557139584726
37.6520278249518	45.0553185741493
38.329727285949	45.0550295053779
38.9991746529413	45.054834496133
39.6682650819421	45.0547705301748


==> figs/ablation/lst_psnr_timeK200Restart100.txt <==
0	19.8526893730712
0.440112620126456	23.743039018663
0.484344255179167	24.8987946242215
0.527789858169854	26.045422903277
0.57240531523712	26.9371431793026
0.617526804329827	27.8983289580251
0.661923698382452	28.5956675095236
0.706198435509577	29.3625399240167
0.750202379422262	30.0934399614822
0.79476667731069	30.7559823193632
0.838874352164567	31.3116373082971
0.883464622078463	31.9217327846676
0.928817387204617	32.525628776725
0.973779865074903	33.0691262361203
1.01994430320337	33.6429433260411
1.06507955724373	34.1841618261033
1.11816446320154	34.7067814454879
1.16369530605152	35.2037586879573
1.20981021597981	35.6816527915954
1.25465094693936	36.0481351449177
1.30050067091361	36.4145983171132
1.34662389894947	36.8166548224396
1.39366622990929	37.1919689344682
1.44048428093083	37.5595405261086
1.48750804574229	37.9097442980058
1.53452061070129	38.2071438307043
1.58079165359959	38.5159165744087
1.63020451250486	38.846424773401
1.67729112040251	39.161216049179
1.72495848126709	39.4059197944757
1.77213303046301	39.6576521050875
1.81991624529473	39.9249304884252
1.86708703427576	40.1741883922212
1.91469331318513	40.4038309425011
1.96256703115068	40.6390562366049
2.01075239805505	40.8668795309767
2.05863849818707	41.0860868796267
2.10666500614025	41.2862620943838
2.15465722605586	41.4660314197492
2.20238926494494	41.625989760519
2.2510116850026	41.7883757023772
2.29988766997121	41.9452794172019
2.34898273414001	42.1004235723507
2.39818502007984	42.2480845877889
2.44818514003418	42.3946061212162
2.50505718309432	42.5315666891097
2.55442040017806	42.6606814705272
2.60468675824814	42.7791343149768
2.65640994440764	42.8917439104439
2.70669626933523	42.9977007310993
2.75680609140545	43.0989212590088
2.80801341147162	43.1945140760837
2.85703854449093	43.2885904226879
2.90712289954536	43.3773034440378
2.95792889664881	43.4587929424338
3.00816847966053	43.5418897970846
3.0589108618442	43.6119112113096
3.10975740500726	43.6829317987886
3.16113822790794	43.747057210695
3.21183572290465	43.8113003090373
3.26478328788653	43.8748140266194
3.31636156979948	43.9344284271204
3.36941761965863	43.9948853467088
3.42190166772343	44.0503849641208
3.47591143171303	44.1032011979744
3.52984862052836	44.1558909026842
3.58389932638966	44.2058883330808
3.63788250135258	44.2568958816446
3.6922902923543	44.3022816987301
3.7457216642797	44.3473037737578
3.79923664825037	44.3895554898132
3.85300505603664	44.4292871967342
3.90683007403277	44.4696012595699
3.96162993391044	44.5026496400555
4.01599175576121	44.5362482098551
4.07090271171182	44.5658003987081
4.12543532275595	44.5957294269453
4.18045575381257	44.623819840385
4.23566006077453	44.6510006233894
4.29091700678691	44.6766770733735
4.34654633956961	44.7012576459798
4.4023958845064	44.7232586064827
4.458235015627	44.745201723404
4.51356265554205	44.7649878080236
4.57091232365929	44.7841150936705
4.62713564280421	44.8012568788647
4.68340616696514	44.817780607097
4.74159800005145	44.8326471008095
4.79753175284714	44.8474007662308
4.85372432670556	44.860254884641
4.91272963676602	44.8732841203941
4.97198049398139	44.8853178742569
5.03111566696316	44.8970852524388
5.0905826271046	44.9086815328273
5.15131109417416	44.919219271933
5.21095616114326	44.9291282559499
5.271102727158	44.9389502261548
5.33146958611906	44.9514653418775
5.39170114719309	44.9589566189252
5.42040651035495	44.9709326631926
5.46585473418236	44.9692941484299
5.51118378923275	44.9658842962598
5.55889092944562	44.9649181763905
5.60339957056567	44.9636055350329
5.64841788960621	44.9618194917232
5.69342080247588	44.960211748597
5.73838663240895	44.9584792061007
5.78561704233289	44.9573594038414
5.83146483940072	44.9556451562854
5.8769142923411	44.9542303698572
5.92269492940977	44.9522009251734
5.96856321743689	44.9518536163616
6.01522422535345	44.9495411125298
6.06020693224855	44.9492906782319
6.10724807134829	44.948337772517
6.15309361834079	44.9477955413809
6.19889843626879	44.9471392886903
6.24603071017191	44.9465812052629
6.29242865019478	44.946048556618
6.33904961613007	44.9453568964711
6.38517385604791	44.9448332653491
6.43327453010716	44.9440292544703
6.48062567110173	44.9434664415604
6.52821695804596	44.9426559693532
6.57581038307399	44.9418602465049
6.62303633498959	44.9409020731889
6.67017946718261	44.9404430983243
6.71786427916959	44.9392598596165
6.76549018011428	44.9388434964928
6.81408534804359	44.9376747986777
6.86125374212861	44.9374177360313
6.90894581214525	44.9364767743536
6.95672267233022	44.9364929456282
7.00546052027494	44.9365479960888
7.05418998328969	44.9366776842343
7.10267828125507	44.9370134228074
7.15102719026618	44.9373110708027
7.20143336546607	44.9378408408121
7.25060082157142	44.9381945073051
7.30019342456944	44.9388925125764
7.34973622253165	44.939217795503
7.3992051735986	44.9398085472677
7.44859553244896	44.9404501130922
7.49817016045563	44.9413845155001
7.54787572147325	44.9420268381294
7.59796806355007	44.9428960263434
7.64803624455817	44.9430478657369
7.69762459071353	44.9435755519984
7.74658088758588	44.9441282355938
7.79638206353411	44.9449578492053
7.84618117939681	44.9454034236199
7.89611470722593	44.9461875177118
7.94604020519182	44.9465287716072
7.99564813217148	44.9474652670158
8.04626825731248	44.9477536237858
8.0967177383136	44.9486908439954
8.14659404824488	44.9491680886305
8.19710827432573	44.9499103360505
8.24726929445751	44.9502815693735
8.29801224148832	44.9510019731347
8.34915853547864	44.9514265619184
8.40051551139913	44.9518930578896
8.453813043423	44.9522343633785
8.50455997046083	44.9525711029397
8.55677006347105	44.9529096272883
8.60932181845419	44.9537159956674
8.66166711831465	44.9545487671949
8.71449826634489	44.9556917736567
8.76638600439765	44.9558476739646
8.81926666735671	44.956059289899
8.87185516837053	44.956294377054
8.92482158145867	44.9565830618305
8.97809301037341	44.9567533977025
9.03135501453653	44.9572340470783
9.08529969654046	44.9577664725858
9.13853596150875	44.9583430795456
9.19213503156789	44.9591834496134
9.24552492750809	44.9601662097258
9.29868318256922	44.9603998409502
9.35206277039833	44.9614097003155
9.40687088435516	44.9620859045719
9.46147805731744	44.9636010409899
9.51649313233793	44.9645491362407
9.57194997533225	44.9646305802614
9.62722837622277	44.964869430056
9.68279469921254	44.9653100185621
9.73767450917512	44.965683843979
9.79398568207398	44.9661037503365
9.84911691909656	44.9665427851282
9.90423642215319	44.9678168085244
9.9601509841159	44.9671274624588
10.0161876771599	44.9670951379503
10.0724825030193	44.9670001194595
10.1285338969901	44.967068026027
10.185061929049	44.9672117057136
10.2421043352224	44.9673841604446
10.298861641204	44.9682745957508
10.3551193363965	44.9689204297977
10.4120167524088	44.9727947124206
10.4390854453668	44.975206125856


==> figs/ablation/lst_psnr_timeK200Restart30.txt <==
0	19.8526893730745
0.477920704055578	23.7430388758587
0.52738015493378	24.8987942807338
0.57181540178135	26.0454217949297
0.617811852833256	26.9371411514482
0.66349099483341	27.8983273936684
0.709332475904375	28.5956671193694
0.754759134026244	29.3625425742584
0.802323488052934	30.0934447905772
0.849050309043378	30.7559932252393
0.895836891140789	31.3116556703804
0.942390938056633	31.9217528766866
0.989410815062001	32.5256543543302
1.0406084342394	33.0691601866521
1.0887286842335	33.6429804638325
1.13663511909544	34.1842007981741
1.192488291068	34.706839626957
1.23993111099117	35.2038165733439
1.28701183781959	35.681720803091
1.33308401098475	36.048197294984
1.38150957413018	36.4146858370849
1.42933604703285	36.8167672346781
1.48003970901482	37.1921048233682
1.52869782503694	37.5596821473672
1.57758726319298	37.9098900723826
1.62671552109532	38.2073000750209
1.67533446708694	38.5161049919666
1.72384400921874	38.8466286387651
1.77229859423824	39.1612693804385
1.79069487331435	39.4058201230935
1.83550938335247	39.4057697259762
1.88157106540166	39.422425629647
1.92810088535771	39.4751180077994
1.9729437273927	39.5496638648567
2.01831429032609	39.6334894662644
2.06574573135003	39.7801588305288
2.11098866630346	39.9096029031982
2.15667217527516	40.0708427144081
2.20255167037249	40.2503891879578
2.24841461330652	40.3907338738692
2.29466269840486	40.5570294382959
2.34146806038916	40.7350498751826
2.38887270144187	40.9006323433274
2.43557983729988	41.0600549983049
2.48273573629558	41.25981292859
2.53012486826628	41.4490925711937
2.57790508121252	41.6204782621264
2.62688587605953	41.8028758930198
2.67469698516652	41.9864262421013
2.7218085960485	42.1550613400035
2.7688738279976	42.3174567987577
2.8160933770705	42.4954282289493
2.86359214014374	42.6556438411229
2.91151666105725	42.8040273844783
2.95926464605145	42.9383846952285
3.00698414817452	43.0547538222716
3.05289990501478	43.1579289300556
3.10067127388902	43.24608544972
3.14931493392214	43.3339358434982
3.16748511604965	43.4074746214759
3.21280282502994	43.4075329608299
3.25870304717682	43.4072573520011
3.30485272128135	43.4075007010137
3.35222859121859	43.4098606876968
3.39795057219453	43.4127967618918
3.44361335923895	43.4167279379053
3.49154997244477	43.4246104679715
3.53914384054951	43.4386390452995
3.58554562553763	43.45627041287
3.63241590652615	43.477794880842
3.6787022985518	43.5022228761367
3.72564071672969	43.5289797662745
3.77271807868965	43.5592885544786
3.81937369378284	43.5938489126092
3.8667430866044	43.6284200548924
3.91317706345581	43.6609962253641
3.96078100451268	43.6997227630541
4.00800503254868	43.743186618015
4.05514225154184	43.7871848227183
4.10286725661717	43.8280201911374
4.15104874852113	43.8703846623158
4.19877950847149	43.9157691399041
4.24646578240208	43.9656030670523
4.29402618319727	44.0118178227244
4.34221528028138	44.0618774406872
4.39120374224149	44.1030123185406
4.44039008719847	44.1484230226428
4.48946520336904	44.1926115133013
4.53957785153762	44.2344547745877
4.5576868255157	44.2822762754937
4.60222428361885	44.282258379828
4.64687167666852	44.2823172180383
4.69254510267638	44.285297951612
4.73743184679188	44.2869938331656
4.78310069977306	44.2907733572677
4.82866219361313	44.2977275745544
4.87390413065441	44.3027301580679
4.91976225865074	44.3112242603758
4.96526022464968	44.3201868449378
5.01215752074495	44.3331501131376
5.05835882783867	44.3448999046254
5.10521964868531	44.3588580285473
5.15251493756659	44.3734606750945
5.19910841155797	44.3900393629018
5.24633180559613	44.4072378825649
5.29300931165926	44.4250492678379
5.34069855767302	44.4414582898762
5.38803920079954	44.458683325546
5.43518827087246	44.4762917186239
5.48240720876493	44.4947685370468
5.5301248987671	44.5151270467826
5.57792503363453	44.5368866296549
5.6257566686254	44.5590928806446
5.67355848965235	44.5819936052729
5.72189926658757	44.6061364725666
5.77030064770952	44.6271250876685
5.81852869666182	44.6491818310078
5.8666051607579	44.6672551610937
5.91566718393005	44.6894474777246
5.9337487060111	44.7041650921137
5.97732053487562	44.7041552967311
6.02214254881255	44.7042100166755
6.06780197378248	44.7055586632501
6.11328286468051	44.7062873340429
6.16052417457104	44.7074783510015
6.20619844668545	44.7086520623788
6.25190918054432	44.7098206059383
6.29720008070581	44.7115657600473
6.34411846776493	44.7131651248768
6.39011233765632	44.7153897387843
6.43673836463131	44.7171475126559
6.48329962557182	44.7189642236593
6.529517715564	44.7205211842759
6.57701293658465	44.7219815239011
6.62402046564966	44.7233981542388
6.67187435156666	44.7248802004706
6.72045551845804	44.726405552117
6.76812951941974	44.7280515297236
6.81607491243631	44.7295007145829
6.86453357641585	44.7311592112727
6.91320101637393	44.7329962926652
6.9607873884961	44.7354597509881
7.00829894957133	44.7378791544967
7.05641805846244	44.7405825501401
7.10495420056395	44.7430184559746
7.1530852986034	44.7451139628761
7.20101228659041	44.7481340823236
7.24977022549137	44.750476739414
7.29906801949255	44.7539177174906
7.31714242650196	44.7567208887058
7.36181992734782	44.756725919386
7.40633793640882	44.756743411218
7.45161183737218	44.7572491398274
7.49707213253714	44.7568292870097
7.54411555151455	44.7570728220308
7.58956501865759	44.7594635584788
7.635101754684	44.7607796587057
7.68088186671957	44.76369275017
7.72653640061617	44.7663779155871
7.77248478448018	44.7699030616917
7.82029327657074	44.7734219425237
7.8660646986682	44.7784396853934
7.91338062263094	44.782485156952
7.96082515455782	44.7881751931689
8.00776992249303	44.7929995049682
8.05454697064124	44.7982693097805
8.10195586364716	44.8026327194532
8.14947816962376	44.8080174243724
8.19727245252579	44.8145456472475
8.24409858346917	44.8207835560409
8.29118856950663	44.8270250701407
8.33782502240501	44.8338572929935
8.38458707230166	44.8376047990236
8.4322101213038	44.8432762948141
8.48072576429695	44.8464983553892
8.52754576108418	44.8505599805156
8.57482172595337	44.8523631806082
8.62255065399222	44.8558408957828
8.67017222288996	44.857694028478
8.68823183677159	44.8596596389443
8.73333602678031	44.8596498245037
8.7787158547435	44.8596596602586
8.82325185555965	44.8597368122164
8.8680954053998	44.8597560950215
8.91341200238094	44.8597844654449
8.95819421228953	44.8597940106124
9.00408010836691	44.8598282987449
9.05011220742017	44.8599534672647
9.0956998532638	44.8601014593963
9.141244383296	44.8603045586432
9.18767003924586	44.860502879877
9.23369127931073	44.8608629593703
9.2812392252963	44.8611316817365
9.32872662926093	44.8614998467405
9.37533656926826	44.8623493257146
9.42273801821284	44.8627111417652
9.47080389223993	44.8633151153311
9.5187768812757	44.8640615189473
9.56759059429169	44.8647619438234
9.61475772224367	44.8656331805901


==> figs/ablation/lst_psnr_timeK200Restart50.txt <==
0	19.8526893731112
0.442095918013365	23.7430388759707
0.488198195016594	24.8987941015299
0.532859649014426	26.0454217062839
0.577030299013131	26.9371424873507
0.621662846999243	27.8983275540621
0.666719596003531	28.5956668803727
0.711701364009059	29.3625410529512
0.75750035099918	30.0934440189492
0.8032292459975	30.7559934475453
0.850055439004791	31.3116528751481
0.896910339011811	31.9217494463431
0.942999506005435	32.5256555674169
0.988629496001522	33.0691555976254
1.03360821300885	33.6429782011431
1.07944146500085	34.1841994197787
1.13264952698955	34.7068240295264
1.17996021198633	35.2037999902918
1.22743511798035	35.6816878192643
1.27549012197414	36.0481838972084
1.32209673397301	36.4146356149235
1.36799302998406	36.8166968673878
1.41470202997152	37.1920222643716
1.46176094497787	37.5595995219607
1.50957519299118	37.9097844839067
1.55618890598998	38.2071792919419
1.60327690599661	38.5159568138843
1.65033111898811	38.8464650108034
1.69825797298108	39.1611603868161
1.74502052598109	39.4057613201119
1.79511434798769	39.6575216583288
1.84229713398963	39.9248111083842
1.89031381599489	40.1743795867478
1.93813749699621	40.4042273484855
1.98693833898869	40.6395738769764
2.03558771498501	40.867444694994
2.08396367398382	41.0867384222304
2.13224843998614	41.2869217664779
2.180946286986	41.4667318297519
2.22965839898097	41.6267351042949
2.27873252997233	41.7891239637308
2.32844674996159	41.946147764581
2.37887216795934	42.1013522813482
2.42963374096144	42.2490800834134
2.47954686096637	42.3956519824109
2.52911503995711	42.532682853708
2.58077900395438	42.6618533945545
2.63064437395951	42.7804190659186
2.68074225695455	42.8931118365204
2.73302761995001	42.9991200539069
2.78762724595435	43.1004787835686
2.83806748995266	43.1961428116254
2.88831229496282	43.2903698953567
2.9391177699581	43.3790110733918
2.99056818596728	43.4606864943327
3.04171048097487	43.5437718985091
3.09295510897937	43.6138206432898
3.14450357799069	43.6848934086803
3.19597964499553	43.7490831272058
3.21724920799898	43.8133612979388
3.26128889099346	43.8130054307215
3.30546484599472	43.8142788772663
3.3494612689974	43.8203217704648
3.39389407499402	43.8249953916536
3.43861394499254	43.8325094184182
3.48345752699242	43.839064980425
3.53041318198666	43.8508201102353
3.57581660897995	43.8621519167568
3.62085240398301	43.8710026235442
3.66705654798716	43.8802041896592
3.71213627398538	43.8949675235377
3.75695845099108	43.9157482829931
3.80529110399948	43.9468772056648
3.85006517601141	43.9857062040647
3.89505576000374	44.0189279498593
3.94064172000799	44.0453062495252
3.9871302350075	44.0732800084859
4.03360746000544	44.1021678164459
4.08140154500143	44.1343415585164
4.12893234999501	44.1632600094977
4.17488193599274	44.1951816136629
4.22150641198095	44.2216675527662
4.26783863098535	44.2507115371937
4.31529930299439	44.2837130444794
4.36162941600196	44.312711567351
4.4081076720031	44.3446919727075
4.45513333000417	44.3698501064358
4.50189376600611	44.3983857773398
4.54798199501238	44.429153951768
4.59474321901507	44.4586360650209
4.64219242901891	44.4888280650395
4.6894882190245	44.5153981498903
4.7372967210249	44.5442424196474
4.78515601002437	44.5713647735243
4.83413593602017	44.6001211119373
4.88475405001373	44.6311673780146
4.93278027800261	44.6596038360745
4.98127506200399	44.6868295107199
5.02980281099735	44.713739393295
5.07896328601055	44.7398474533035
5.12674769801379	44.7664916346881
5.1748239340086	44.7909206856326
5.22406028701516	44.8159274163094
5.27333087701118	44.8395965376974
5.3234596770053	44.8631219256487
5.3730346950033	44.8849412958644
5.42250128900923	44.9052640871389
5.47235729900422	44.9250882386227
5.52187690700521	44.9438650055579
5.57210310400114	44.9604164703451
5.62340996401326	44.974327698027
5.67462280901964	44.9853410257696
5.7239833100175	44.994828775786
5.77367090301414	45.0029687590547
5.82386404002318	45.0134697718476
5.87738395301858	45.0210228145554
5.92837186802353	45.0302377780162
5.97912308001833	45.0368911480125
6.03389875701396	45.0409111758342
6.0562486310082	45.0487960776537
6.09984173200792	45.0487492437378
6.14387646500836	45.0486741356961
6.18860087700887	45.047927145003
6.23382360901451	45.0474848485565
6.27851295901928	45.0468516928838
6.32284227402124	45.0454087828684
6.3674497660104	45.0439906604789
6.41275038300955	45.0427742000987
6.45802666300733	45.0409000998575
6.50470681900333	45.0398121449409
6.54916062200209	45.0373132571904
6.59485562201007	45.0358261259888
6.63991601101588	45.0323322022376
6.68526913602545	45.0306356056394
6.73086455803423	45.0252275073915
6.77595065503556	45.0227960014113
6.82191382203018	45.0173011678826
6.86726850303239	45.0143111670923
6.91374852204171	45.0096893770731
6.9597915680497	45.0068124663273
7.00584654205886	45.0017159531798
7.05189743505616	44.9990825141153
7.10055847706099	44.9944605280633
7.14825486406335	44.9913767635999
7.19596133206505	44.9870909809557
7.24189450206177	44.9835274107863
7.2901062060555	44.9790915488509
7.33721518705715	44.975010597533
7.38475341505546	44.9723575062375
7.43213788606226	44.9670228309964
7.47994192606711	44.9643235186881
7.52784769506252	44.9609813720479
7.57584794706781	44.961048514813
7.62527690007119	44.9613856830896
7.67388489806035	44.9617753876256
7.72225738906127	44.9624442730107
7.77044239005772	44.9628098626064
7.81894685406587	44.9638625176426
7.86743567306257	44.9640442467435
7.91616128606256	44.9648676729971
7.96488564406172	44.9652470848697
8.01357217406621	44.9663735483141
8.06276930306922	44.9668826856051
8.11175307208032	44.9683633760817
8.16093704909144	44.968902530574
8.21039886008657	44.9708265092343
8.25970969209448	44.9711672981944
8.3096318491007	44.9722272343491
8.35936065809801	44.9728036446454
8.40958117309492	44.9739069961267
8.46030384008191	44.9744562424874
8.51133155108255	44.9754970654028
8.56138739608286	44.9758046777067
8.61234640308248	44.9765987884449
8.66491362708621	44.977025499119
8.71623898108373	44.9776780436316
8.76811751509376	44.9779215633066
8.81986457009043	44.9784481012585
8.87285492409137	44.9786299352862
8.89385696308454	44.978778354061
8.93798280008195	44.9787631232025
8.98225359708886	44.9786965248149
9.0265688130894	44.9786632953223
9.07165415008785	44.9786431704222
9.11669019908004	44.9785494945051
9.16128884108912	44.9784287855961
9.20625199908682	44.9781869493206
9.25192716308811	44.9779175833758
9.29702071209613	44.9779569878955
9.34238133809413	44.9778863821512
9.387475262105	44.9777047643422
9.4323553560971	44.9776590405702
9.47865451809776	44.977466460556
9.52501333710097	44.9774566413502
9.57118708810594	44.9773872095526
9.616892521095	44.9773531927541
9.66266830109817	44.9772887363677
9.70881172709051	44.9771752305807
9.75478381509311	44.9771413839793
9.80117307908949	44.9769904189684


==> figs/ablation/lst_psnr_timeK200Restart75.txt <==
0	19.8526893731259
0.492826065747067	23.743038759024
0.545846735825762	24.898793960816
0.597055916907266	26.0454211720518
0.648182177916169	26.9371415794511
0.69900290784426	27.8983268072666
0.754040587693453	28.5956635676233
0.805618834681809	29.3625363330337
0.857318011811003	30.0934405581592
0.908990778727457	30.7559825518904
0.960710737621412	31.3116383116373
1.01651743543334	31.9217260284882
1.06820227834396	32.5256244113073
1.11995970830321	33.0691198255983
1.17238134448417	33.6429318568248
1.22471012035385	34.184149777721
1.28683448256925	34.706766329573
1.33285343670286	35.2037409337867
1.3781604715623	35.6816424176792
1.42501237546094	36.0481233939957
1.47234678664245	36.4145863529929
1.5189547217451	36.8166424985311
1.56978170084767	37.1919620218358
1.62365595274605	37.5595604186046
1.67385291773826	37.9097680551398
1.72347677662037	38.2071514377824
1.77315125265159	38.5159492461581
1.82256321352907	38.8464865748258
1.87037114636041	39.1611877546928
1.91799755836837	39.4058008932668
1.96640844224021	39.6575829680664
2.01397322118282	39.9248546149086
2.06878508231603	40.1742145408306
2.11973517527804	40.4038936789254
2.1709763573017	40.6391853664828
2.2218774703797	40.8670265321516
2.27699676644988	41.0862426570994
2.32946520159021	41.2864472066703
2.38115587853827	41.4662691755593
2.43273726338521	41.6262495983766
2.48476139153354	41.7886188247687
2.53840789943933	41.9455695745792
2.59115320653655	42.1006717378178
2.64384470041841	42.2483984241407
2.69664634321816	42.3948921627542
2.74947926215827	42.5318561702152
2.80200860719196	42.6609170269259
2.85471554729156	42.7794007013171
2.90698097413406	42.8920275159531
2.95943325129338	42.9979463994449
3.01324750320055	43.0991861813334
3.06572045222856	43.1948523829116
3.11923996917903	43.2889364827368
3.17271156911738	43.3775668932368
3.22644819924608	43.4592021746881
3.28057237318717	43.542193475675
3.3345521481242	43.6121605867369
3.38815922127105	43.6831307340476
3.44221204309724	43.7473591554938
3.49561472120695	43.8116954739266
3.54933732911013	43.875034485018
3.60382157796994	43.9347254165712
3.65882825106382	43.9951466689452
3.71383380214684	44.0506297480689
3.76916353916749	44.1035924966698
3.82476849132217	44.1564369956272
3.88164147315547	44.2062984532848
3.9377134621609	44.2574282598866
3.99354624608532	44.3026048166624
4.05014975205995	44.3475677499329
4.10622465913184	44.3898541819553
4.16292580030859	44.4296000589261
4.21980729931965	44.4698045251573
4.27621883130632	44.502945289056
4.30146150733344	44.536366152559
4.34803898027167	44.5352511328235
4.39344636816531	44.5336921095853
4.43972729332745	44.5331571279717
4.48771616932936	44.5326784314703
4.5335899584461	44.5325552641464
4.58008671458811	44.5327315463633
4.62728423043154	44.5330430268896
4.67467340338044	44.5361493965388
4.72170466836542	44.5386553399823
4.76869194628671	44.5411357021155
4.81621120241471	44.545130224829
4.86286347336136	44.5498915020118
4.91104777739383	44.5561525991703
4.95888831745833	44.5618290581845
5.00642506941222	44.5675389820862
5.05426389537752	44.5732821076578
5.10227240528911	44.5792853231321
5.15032159630209	44.5874508342447
5.19831074820831	44.5961685341082
5.24657199112698	44.6067459948511
5.2951751681976	44.6166395697627
5.34367296006531	44.6270308552072
5.39341661613435	44.6379790831755
5.44224538234994	44.6490609668648
5.4918887433596	44.6595964707336
5.54482448543422	44.6705140407016
5.59481116849929	44.6819465181998
5.64452408044599	44.69231309091
5.6940928325057	44.7029671686662
5.74477759143338	44.7135567943821
5.7943913564086	44.7242994532132
5.84600182739086	44.7350796033404
5.89759699744172	44.7455223051553
5.94827595935203	44.7556966499036
5.99861116544344	44.7669077864349
6.05068768141791	44.7781852460796
6.1006273473613	44.7883041781741
6.15073386416771	44.8006495235406
6.20182353816926	44.809687820928
6.25258026923984	44.820097501877
6.3056087770965	44.828520504972
6.35641192621551	44.8393790869709
6.40773851424456	44.8480804177216
6.45898864418268	44.8573809406152
6.5113705850672	44.8656382935559
6.56515988404863	44.8725781088866
6.617376903072	44.8798708871931
6.66932342713699	44.8857934287049
6.72156239696778	44.8941745681867
6.77389932982624	44.8998957928465
6.82681026682258	44.908026294595
6.87876368081197	44.9145499275407
6.93042108789086	44.9241930682068
6.983887325041	44.9308761500892
7.03711707796901	44.9401316311607
7.0893606019672	44.9478894654008
7.14175603399053	44.9646465490187
7.19382091797888	44.9719475528349
7.24609597795643	44.9873348909649
7.29854673100635	44.9936204728963
7.35212774411775	45.00477303356
7.40555048710667	45.0110895881048
7.45852400711738	45.0225276850491
7.51162498211488	45.0266731865068
7.5669296621345	45.0403458419094
7.62200450524688	45.0456402472343
7.67887359112501	45.0577493439974
7.73312760423869	45.0627380211981
7.78818112029694	45.0735352460145
7.84436743636616	45.0799932856302
7.90038684522733	45.0913854821636
7.956535957288	45.0949463152298
8.01331789419055	45.1047173864862
8.070283255307	45.1102734415347
8.09567010123283	45.1203215755167
8.14101737039164	45.1200654785627
8.18711462640204	45.119656021273
8.2355797344353	45.1184081818184
8.28269749856554	45.1171386946555
8.32988900365308	45.1153976548556
8.37673310050741	45.1136644329808
8.42451276653446	45.1120739754287
8.47222462948412	45.1103200681149
8.5195652465336	45.1086507904535
8.56702289264649	45.1073234210495
8.61460167053156	45.1053062839645
8.66169647942297	45.1042762098183
8.70930353947915	45.1019743653428
8.75689483736642	45.1002526137905
8.80508150928654	45.098587971024
8.8534733671695	45.0968021150847
8.90252498816699	45.0960938094809
8.95114924712107	45.0936620473791
8.9998566491995	45.0931451479964
9.04864427517168	45.0912187586806
9.09799086116254	45.0902378835385
9.14700559014454	45.0888374252616
9.19642620417289	45.0880868225322
9.24560777517036	45.0868550657968
9.29362724116072	45.0864479625752
9.34246743121184	45.0854100247044
9.39191720006056	45.0844667620724
9.44040786311962	45.0832213456624
9.48965483810753	45.0824390235823
9.53879302297719	45.0807008078879
9.5890297438018	45.0795969019282
9.63820460974239	45.0784114300272
9.68811890762299	45.0768384159651
9.73805107874796	45.0752537614798
9.78869091277011	45.0736075503565
9.83833354571834	45.0724232108507
9.88986484566703	45.0711471381088
9.93970004771836	45.0699388800568
9.99026724486612	45.0684621167547
10.041299715871	45.0671387804404
10.0924128759652	45.0660236963882
10.1433941780124	45.0650375952602
10.194687722018	45.0639727870389
10.2461049039848	45.0627691147186
10.2974448958412	45.0619008768664
10.3484809498768	45.0606145163689
10.4001705576666	45.0601144304291
10.45155451959	45.0589574006799
10.50350486557	45.0584717074573
10.5557083345484	45.0571983736102


==> figs/ablation/lst_psnr_timeK50.txt <==
0	19.8526893731117
0.441383173994836	23.7430388838396
0.486777591999271	24.8987944643935
0.530959298004746	26.0454207305828
0.574968419008655	26.9371397919247
0.618855739012361	27.8983231300376
0.663600673011388	28.5956614883255
0.70750538201537	29.3625351186304
0.752055278018815	30.0934348166311
0.796623669011751	30.7559792537903
0.841212957020616	31.3116360789661
0.886422702023992	31.9217284582983
0.931682022026507	32.5256282048299
0.977668613020796	33.0691243740261
1.02410928801692	33.6429496724973
1.06975069001783	34.184170507678
1.122127500028	34.706792373477
1.16821857502509	35.2037762962283
1.21423770803085	35.6816784932319
1.26022951002233	36.0481658901874
1.30662894601119	36.4146088829291
1.35182790301042	36.8166547589406
1.39755414701358	37.191966202775
1.44306441000663	37.5595553917691
1.48889102000976	37.909753100148
1.53454494301695	38.2071389448594
1.58025329002703	38.5159163160179
1.62667021901871	38.8464609702912
1.67522932201973	39.1611982656158
1.7216842110065	39.4058294063958
1.76980035900488	39.6576423192478
1.81681166800263	39.924928284834
1.86353224200138	40.1743109739672
1.91015696599788	40.4040200329448
1.95707200100878	40.6393151898791
2.00390787801007	40.8671171574872
2.05102799901215	41.0863807287439
2.09873607300688	41.286509228355
2.14642309800547	41.4662603211806
2.19413992400223	41.6262203780121
2.24223867000546	41.7886655178211
2.29032265901333	41.9456182884505
2.33819837900228	42.1008580339738
2.38645226700464	42.2485382248988
2.44029302200943	42.394980322084
2.48953023701324	42.5319885387091
2.53913109900896	42.6610732644887
2.59102178701141	42.7795646678646
2.64051691601344	42.8921455407904
2.69073980001849	42.9980776645209
2.74069018302544	43.0993313153326
3.29817051801365	43.1532707050554
3.88545349100605	43.1920262498284
4.47982756300189	43.2160215640269
5.1108318320039	43.2629303247948
5.72626111800491	43.306604095825
6.34191457899578	43.3554945254633
7.01520107999386	43.4029846499585
7.6297768069926	43.4481955580333
8.27387758399709	43.4929082591788
8.9478860119998	43.536153523399
9.58631843299372	43.5781220316721
10.20511136399	43.6189012403679
10.8206867499975	43.6583059695762
11.4221645590005	43.6966365811166
12.0372354150022	43.7333520908452
12.7180882730026	43.7691915687147
13.3725742160022	43.8041466321177
13.9792590430006	43.8376573029097
14.6284915430006	43.8707189190393
15.2438076219987	43.9021028689911
15.8792778539937	43.9324163495468
16.5738140329922	43.9619265019677
17.2173070249846	43.9903217296507
17.8641345039941	44.0180914630404
18.529883827985	44.0447613228783
19.2223567999899	44.07027636228
19.9077106559998	44.0947208400968
20.5425685160008	44.1183897396549
21.1485424929997	44.1416595907697
21.764657377993	44.1633883197071
22.3936917139945	44.1843684917376
23.0146482150012	44.2050676092164
23.6723728850047	44.2247598332251
24.3261170290061	44.2433915280771
24.9729414130124	44.2615749955358
25.5853962720139	44.2791688353004
26.2105079280154	44.297004813437
26.8074583970156	44.31342368364
27.4378714030172	44.3290384321381
28.0977108960215	44.3448616791998
28.7285139810265	44.3591453809804
29.3154304570198	44.3726743460577
29.9369841770094	44.3858956745282
30.6147232000076	44.3990576616168
31.2503718340013	44.4118975800279
31.8594343369914	44.4245800730103
32.4649126089935	44.4362937892728
33.070191449995	44.4475067241049
33.6736538529949	44.4587956477914
34.2825722919952	44.4698360384482
34.9287826619984	44.4804866655548
35.5678490860009	44.4902463696008
36.1562188569951	44.4987336133752
36.7547469299898	44.5070803054059
37.3776016119955	44.5151258892043
38.0204444769915	44.523376922405
38.6682197699847	44.5315199033331
39.3054323109827	44.5387891130093
39.9796543939883	44.5461864639619
40.6028070259927	44.5525470251426
41.238309095992	44.5581840511575
41.8843446189858	44.5634299778827
42.5046770509798	44.5683345420856
43.1742149959755	44.5734302556484
43.8615369529725	44.5780911990384
44.486604191974	44.5818820178443
45.1164219169732	44.5852459215972
45.7803582499764	44.5885713573592
46.4652041699737	44.5908959450568
47.1381418439705	44.5926755772832
47.821123540969	44.5940796803303
48.4457907629694	44.5952152853334
49.0702814939577	44.5958680361871
49.6899790009629	44.5963540544488
50.3113924079662	44.5966689652654
50.8933336199698	44.5972196580222
51.4734317419643	44.5976486797621
52.0349788839667	44.5978815122466
52.0784544609633	44.5978825376705
52.1214606249559	44.5978830146542
52.1663800899551	44.597883262038
52.2139793459501	44.5978834690494
52.2626893729466	44.5978837079335
52.3104015159479	44.5978839459309
52.3558149309538	44.59788418922
52.4041552659473	44.5978844140116
52.4530874229531	44.5978846556782
52.4999120619468	44.5978848733412
52.5464020129584	44.5978851080885
52.5955087549664	44.5978853374157
52.6429667959601	44.5978855641463
52.6897297679534	44.5978857714162
52.7388650009525	44.5978860164258
52.7868711999472	44.5978862468338
52.8341763089556	44.5978864888258
52.8822028199647	44.5978866974393
52.9308505469671	44.5978869045403
52.9790171309724	44.5978871251792
53.0265035959746	44.5978873512569
53.0749769219838	44.597887542624
53.1227694529953	44.5978877900755
53.1707881499897	44.5978879835762
53.2197712239868	44.5978881978791
53.2684334149817	44.597888376176
53.3184400509781	44.5978886229985
53.367728216981	44.597888824069
53.4154783039849	44.5978890343112
53.4653141079762	44.5978892224595
53.515123035977	44.5978894418389
53.5633768399857	44.59788963008
53.6138495759806	44.5978898579968
53.6635742569779	44.5978900289562
53.7130426559743	44.5978902264264
53.7620149619761	44.5978903937571
53.811326880983	44.5978906168669
53.8615028379863	44.5978907828992
53.9104526609881	44.5978909843413
53.961302508993	44.5978911719449
54.0108690109919	44.5978913735695
54.0597620169865	44.5978915533494
54.10893664998	44.5978917169391
54.1588229579793	44.5978919205143
54.2085381769866	44.5978921149792
54.258355664977	44.5978922862611
54.3081748239638	44.5978924916523
54.3572996579751	44.5978926621341
54.4076140929828	44.5978928367289
54.4563357709849	44.5978930089322
54.5054782089865	44.597893210314
54.5562278429861	44.5978934049531
54.6059132809896	44.5978935756127
54.65510807799	44.5978937706013
54.7054019679927	44.5978939168817
54.7553070709837	44.5978940927326
54.8049877629965	44.5978942591829
54.8552958770015	44.597894467669
54.9045683840086	44.5978946140033
54.9548100829998	44.5978948012886
55.0040823839954	44.5978949431962
55.0548275029869	44.5978951411842
55.1039056379814	44.5978952768843
55.1546202019817	44.5978954487947
55.2044648619776	44.5978956225654
55.2546465189662	44.5978957996416
55.304754370969	44.5978959354256
55.3537951799663	44.5978960938308
55.4042269189667	44.5978962252611
55.4533539809636	44.5978963971299
55.5037477179576	44.5978965449385


==> figs/ablation/lst_psnr_timeK75.txt <==
0	20.0510169750224
0.435435499006417	24.00868327206
0.479443506003008	25.0459267871894
0.522933693006053	26.2604420734055
0.56724821201351	27.0594034785113
0.61134145502001	28.0075738263423
0.655739530018764	28.6797216334815
0.699474493012531	29.4380498179478
0.743181867015664	30.2012154856368
0.791404331015656	30.864068431778
0.835464546020376	31.5548101892412
0.879695086026913	32.0518958740334
0.923865677032154	32.635276571137
0.96916313804104	33.131775840752
1.01413833204424	33.6817616719677
1.05929611805186	34.2220326446044
1.11124285405094	34.7479866504683
1.15701282005466	35.2277634818135
1.2024578180426	35.6765340214028
1.2476047440432	36.0348034016326
1.29303547705058	36.4123690579273
1.33897898405849	36.8358045781505
1.38528241506719	37.2142736208806
1.43144500807102	37.573117816762
1.47800272406312	37.930128392041
1.5242983000644	38.2395197583947
1.57867470507335	38.5399252402908
1.62783086908166	38.8441113830508
1.67814448809077	39.1166874978108
1.72755385009805	39.3817345048853
1.77826428211119	39.6581291610013
1.82742675610643	39.9298303953699
1.87697614310309	40.1712198409621
1.92723822110565	40.4019805943344
1.97993751510512	40.6405212996125
2.03018341610732	40.8628245670432
2.08059488411527	41.0775440991749
2.13099877811328	41.2560811951468
2.1818350101239	41.4298413757721
2.23265489812184	41.5992941216965
2.28327668212296	41.7712070391784
2.3380436621228	41.9300538000361
2.38950018511969	42.0838059460048
2.44033940811642	42.2435052718996
2.49109360511648	42.3937070648639
2.54530289710965	42.5365928926651
2.59686259611044	42.6655945269125
2.64879361311614	42.7847444748701
2.700511745119	42.9016460325931
2.75342010012537	43.0100794264722
2.80457507113169	43.1151664376598
2.85522345513164	43.1957467305073
2.90543061714561	43.2424575752104
2.95636041615217	43.286230839177
3.00668310016044	43.3278494300767
3.05795293216943	43.3673713832752
3.10961517917167	43.4047440297177
3.16060017017298	43.4412617322761
3.21167753016925	43.4767420153986
3.26383783917117	43.5113617283593
3.31567479818477	43.544844374982
3.36722470918903	43.5771993898244
3.41896602518682	43.6085555763336
3.47233489218343	43.6387065347661
3.52547794718703	43.6684578981227
3.57966719318938	43.6975368660532
3.63337754519307	43.7261014340466
3.68755057819362	43.7541385138544
3.74180639820406	43.7815451886106
3.79635961720487	43.8083327850677
3.85055203321099	43.8344448661575
3.90413994221308	43.8600032031625
3.9586402712157	43.8848919831194
4.01339042722248	43.9091442479941
4.06849666821654	43.9327440363221
4.12273873720551	43.9557559496072
4.75814725119562	44.6414620384822
5.39130431218655	44.6542599159181
6.00324103218736	44.6614992557399
6.61105364418472	44.6680965038885
7.19983287718787	44.6745515184797
7.78307160518307	44.6807060903792
8.39443965218379	44.6867114814723
9.06386667818879	44.6921406987624
9.69903617519594	44.6970043805964
10.320923122199	44.7014727512657
10.9600111051986	44.7055244075806
11.6094975341985	44.7100111520361
12.232237385193	44.713578396723
12.8545116291934	44.7170808967431
13.4632289241999	44.7203628094896
14.0634753251943	44.7235078027573
14.6597799091978	44.726005731699
15.2743205731967	44.7282198817708
15.8869030681963	44.730081321972
16.5025471811969	44.7318111595006
17.1194824881968	44.7332839716556
17.7211325082026	44.7344399703434
18.3377046242094	44.7354393218231
18.9394787742203	44.7362682738597
19.540644456225	44.7371120912645
20.1740683762328	44.7377191366906
20.7776620322402	44.7381079150416
21.3807920952531	44.7383394752047
21.97113782425	44.7385837621181
22.5425317582558	44.7387642036402
23.1300862932549	44.7388897299889
23.7152589362668	44.7389804165881
24.3149695942702	44.7390314719826
24.9207961162756	44.7390697935392
24.9654671692842	44.7390699455965
25.0115548552858	44.7390701780088
25.0587076702795	44.7390704325481
25.1057297002699	44.7390706727911
25.1514851642714	44.7390709096183
25.1995198342629	44.7390711393304
25.2480194482632	44.7390713928153
25.2958682182652	44.7390716208351
25.3429177042708	44.7390718672354
25.3910452432756	44.7390721061517
25.4394679602847	44.7390723155014
25.4882771852863	44.7390725405123
25.5354352072754	44.7390727512779
25.5846033302805	44.7390729864313
25.633617799278	44.7390732119987
25.6822473012726	44.7390734440326
25.7299315532728	44.7390736571372
25.7789829892718	44.7390738793163
25.8272168732801	44.7390741090706
25.8754961162776	44.7390743509866
25.9236165542825	44.7390745680194
25.9713378482702	44.7390748008505
26.0190715872595	44.7390750343321
26.0677306502621	44.7390752747984
26.1159265122551	44.7390755145546
26.1652810252563	44.7390757502087
26.2141728162533	44.7390759721266
26.2633234492532	44.739076182416
26.3119101652555	44.7390764135117
26.3611485882575	44.7390766350467
26.4100957122573	44.7390768588992
26.4580455202668	44.7390770962038
26.5062844752538	44.7390773032601
26.5566180582537	44.7390774995553
26.6054779482656	44.7390776975836
26.6541980692709	44.7390778949824
26.7033135072707	44.739078106959
26.7525927222596	44.7390782981819
26.8006125512475	44.7390784975647
26.8501144262555	44.7390786954165
26.8989970462571	44.7390789183763
26.9484173972596	44.7390791367677
26.9977488362638	44.7390793568067
27.0472327552707	44.739079538899
27.0959113842691	44.7390796971715
27.1445214612613	44.7390799197898
27.1947225322656	44.7390801230297
27.2444213632698	44.739080315743
27.2929268662701	44.7390804896276
27.3420677372633	44.7390806928768
27.3918175602594	44.7390808759394
27.441345552259	44.7390810947269
27.4912301382574	44.739081250986
27.5401241492509	44.7390814552404
27.5890632082446	44.7390816396761
27.6371754382417	44.739081823566
27.6859268872504	44.7390820304908
27.7334160702449	44.7390822052904
27.7830399702507	44.7390823969271
27.8324343182467	44.7390825810043
27.880756325234	44.739082762335
27.9283872062369	44.7390829587535
27.9774177312356	44.7390831546688
28.0271461092343	44.7390833236668
28.0757412442472	44.7390835248881
28.1231729552383	44.7390837279164
28.1736182442401	44.7390839089599
28.2227816272352	44.7390840958635
28.2720931002405	44.739084264597
28.3217829202331	44.7390844430701
28.3721378622286	44.7390846369131
28.4209008022299	44.7390848287142
28.4692600232229	44.7390849983886
28.5189034972136	44.7390851906972
28.5688572492218	44.7390853720664
28.6185962982127	44.7390855299247
28.6677616572124	44.7390857231626
28.7167402662162	44.7390859091792
28.7667458602227	44.7390860845822
28.8170094382222	44.7390862416434
28.8658275982307	44.7390864393951
28.9152747592307	44.7390866076274
28.9652223472367	44.7390867481705
29.0153424002347	44.7390869337384
29.0652802372351	44.7390871159679
29.1141533282353	44.7390872843708
29.1642156882299	44.7390874899066
29.2143876082264	44.739087644558
29.2637774582254	44.7390878145756
29.3131377692334	44.7390879695394

